unWISE tomography of Planck CMB lensing

CMB lensing tomography, or the cross-correlation between CMB lensing maps and large-scale structure tracers over a well-defined redshift range, has the potential to map the amplitude and growth of structure over cosmic time, provide some of the most stringent tests of gravity, and break important degeneracies between cosmological parameters. In this work, we use the unWISE galaxy catalog to provide three samples at median redshifts $z \sim 0.6, 1.1$ and 1.5, fully spanning the Dark Energy dominated era, together with the most recent Planck CMB lensing maps. We obtain a combined cross-correlation significance $S/N = 79.3$ over the range of scales $100 < \ell < 1000$. We measure the redshift distribution of unWISE sources by a combination of cross-matching with the COSMOS photometric catalog and cross-correlation with BOSS galaxies and quasars and eBOSS quasars. We also show that magnification bias must be included in our analysis and perform a number of null tests. In a companion paper, we explore the derived cosmological parameters by modeling the non-linearities and propagating the redshift distribution uncertainties.

==> data/bandpowers/Bandpowers_Auto_g1.dat <==
1.750000000000000000e+02 3.250000000000000000e+02 4.750000000000000000e+02 6.250000000000000000e+02 7.750000000000000000e+02 9.250000000000000000e+02
1.442669246700662483e-06 5.759302299659366065e-07 3.631358597509129931e-07 2.728074456538558755e-07 2.248878442581969356e-07 1.939702059524549177e-07
5.907430153750826692e-09 2.095206530052315344e-09 1.144992603758882819e-09 7.581138419594521374e-10 5.641837935888534080e-10 4.469737285280317672e-10


==> data/bandpowers/Bandpowers_Auto_g2.dat <==
1.750000000000000000e+02 3.250000000000000000e+02 4.750000000000000000e+02 6.250000000000000000e+02 7.750000000000000000e+02 9.250000000000000000e+02
1.406583219901675059e-06 4.870520956262801071e-07 3.166118873179424891e-07 2.436144783409483773e-07 2.034854636403437632e-07 1.813398362119367178e-07
5.224776309715855319e-09 1.798331753456395358e-09 1.000664818617328007e-09 6.774916424178727843e-10 5.112958938802564582e-10 4.180723242231686838e-10


==> data/bandpowers/Bandpowers_Auto_g3.dat <==
1.750000000000000000e+02 3.250000000000000000e+02 4.750000000000000000e+02 6.250000000000000000e+02 7.750000000000000000e+02 9.250000000000000000e+02
2.637623904358501881e-06 8.758220787318537090e-07 6.023819520466369045e-07 4.749247357298047959e-07 4.132630977177798428e-07 3.798845294323167245e-07
9.272604288679569411e-09 3.224067889399829514e-09 1.906099334800449190e-09 1.326246361034012744e-09 1.038587001194166429e-09 8.767824260407293784e-10


==> data/bandpowers/Bandpowers_Cross_g1_g2.dat <==
1.750000000000000000e+02 3.250000000000000000e+02 4.750000000000000000e+02 6.250000000000000000e+02 7.750000000000000000e+02 9.250000000000000000e+02
7.390693272339715241e-07 2.112241736939232236e-07 1.175693493323484589e-07 7.999164194532663474e-08 5.770537687812313969e-08 4.541864295944767556e-08
6.118312401558626732e-09 2.078502486825412265e-09 1.130566379572632545e-09 7.483855131663693128e-10 5.555197001510316698e-10 4.443078124443046521e-10


==> data/bandpowers/Bandpowers_Cross_g1_g3.dat <==
1.750000000000000000e+02 3.250000000000000000e+02 4.750000000000000000e+02 6.250000000000000000e+02 7.750000000000000000e+02 9.250000000000000000e+02
2.923360298542298990e-07 -1.146912271077524615e-08 -1.356705761340827859e-08 -9.869646679644812191e-09 -1.248132164565965447e-08 -9.800557999400033597e-09
7.435254959657740903e-09 2.594326007434827601e-09 1.474252191255913066e-09 1.001035592294139406e-09 7.650899247486740632e-10 6.257538678209462302e-10


==> data/bandpowers/Bandpowers_Cross_g1_kappaCMB.dat <==
1.750000000000000000e+02 3.250000000000000000e+02 4.750000000000000000e+02 6.250000000000000000e+02 7.750000000000000000e+02 9.250000000000000000e+02
1.620164106036514150e-07 6.693053119444895804e-08 3.697433354983933541e-08 2.514270477134060789e-08 1.978863607650214553e-08 1.667851269554732498e-08
4.080437349321388891e-09 2.453648795276619753e-09 1.699705756467593901e-09 1.404284654704234530e-09 1.227151731898140968e-09 1.143650091155317437e-09


==> data/bandpowers/Bandpowers_Cross_g2_g3.dat <==
1.750000000000000000e+02 3.250000000000000000e+02 4.750000000000000000e+02 6.250000000000000000e+02 7.750000000000000000e+02 9.250000000000000000e+02
1.378624091086376671e-06 3.395199512223721881e-07 1.913147122007748172e-07 1.262525066829135577e-07 8.985723983037030235e-08 7.066480052164568418e-08
8.165399665464230723e-09 2.687251296241645124e-09 1.496932052597870472e-09 1.006452231787318288e-09 7.606426199834846767e-10 6.256249004158357576e-10


==> data/bandpowers/Bandpowers_Cross_g2_kappaCMB.dat <==
1.750000000000000000e+02 3.250000000000000000e+02 4.750000000000000000e+02 6.250000000000000000e+02 7.750000000000000000e+02 9.250000000000000000e+02
1.567014720956603935e-07 7.039224484390588456e-08 3.855908480938702619e-08 2.550699740681802018e-08 1.647418164440373436e-08 1.545913887000555345e-08
3.891338438697844427e-09 2.271222934359412604e-09 1.589242930470303678e-09 1.327295773441401738e-09 1.167472566433787365e-09 1.105709996375745059e-09


==> data/bandpowers/Bandpowers_Cross_g3_kappaCMB.dat <==
1.750000000000000000e+02 3.250000000000000000e+02 4.750000000000000000e+02 6.250000000000000000e+02 7.750000000000000000e+02 9.250000000000000000e+02
1.304454490010882407e-07 6.576862157318727461e-08 3.644117160557880745e-08 2.350844304421643678e-08 1.599822489896412431e-08 1.469234126688242764e-08
5.146129142828568286e-09 3.031284216925985583e-09 2.189348809879169143e-09 1.853888581668143479e-09 1.663525424637225811e-09 1.600444938210626345e-09


==> data/bandpowers/README.txt <==
All of the binned bandpowers are dimensionless and represent 

ell, C_ell, sigma(C_ell) 

1=blue
2=green
3=red


==> data/cosmology.txt <==
FlatLambdaCDM(H0=67.66000,Om0=0.30964,Ob0=0.04897,Tcmb0=2.7255,Neff=3.046)

==> data/dndz/blue/alpha0_10.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+0.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 -0.00709
0.17500 0.00315
0.22500 0.04747
0.27500 0.06408
0.32500 0.04547
0.37500 0.10506
0.42500 0.09785
0.47500 0.09101
0.52500 0.11817
0.57500 0.09826
0.62500 0.14299
0.67500 0.15191
0.72500 0.11915
0.77500 0.09648
0.82500 0.08410
0.87500 0.11322
0.92500 0.10327
0.97500 0.09687
1.02500 0.05270
1.07500 0.08546
1.12500 0.04252
1.17500 0.03640
1.22500 0.02107
1.27500 0.01964
1.32500 0.02043
1.37500 -0.02287
1.42500 -0.01153
1.47500 0.01122
1.52500 -0.04491
1.57500 0.01380
1.62500 -0.02880
1.67500 -0.00190
1.72500 0.00080
1.77500 0.03130
1.82500 0.02755
1.87500 0.03154
1.92500 0.01007
1.97500 -0.00812
2.02500 0.02281
2.07500 0.01743
2.12500 -0.00482
2.17500 0.02154
2.22500 0.05873
2.27500 0.00428
2.32500 0.01214
2.37500 -0.01593
2.42500 -0.04278
2.47500 0.00939
2.52500 -0.03170
2.57500 -0.01507
2.62500 -0.03244
2.67500 -0.07733
2.72500 -0.00723
2.77500 -0.06686
2.82500 -0.01764
2.87500 -0.05026
2.92500 0.04606
2.97500 -0.00748


==> data/dndz/blue/alpha0_50.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+0.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.02067
0.17500 -0.02798
0.22500 0.03758
0.27500 0.07698
0.32500 0.09606
0.37500 0.13103
0.42500 0.10586
0.47500 0.09379
0.52500 0.11373
0.57500 0.06908
0.62500 0.14490
0.67500 0.11179
0.72500 0.10267
0.77500 0.10247
0.82500 0.10468
0.87500 0.11604
0.92500 0.09024
0.97500 0.08604
1.02500 0.09627
1.07500 0.07913
1.12500 0.07553
1.17500 0.03929
1.22500 0.04922
1.27500 0.00322
1.32500 0.02145
1.37500 -0.04235
1.42500 -0.01643
1.47500 -0.00278
1.52500 -0.03988
1.57500 0.05202
1.62500 -0.02803
1.67500 -0.00041
1.72500 -0.00457
1.77500 0.01688
1.82500 0.00864
1.87500 0.04339
1.92500 0.00664
1.97500 -0.00134
2.02500 0.04199
2.07500 0.03138
2.12500 -0.01304
2.17500 -0.01783
2.22500 0.04186
2.27500 -0.00472
2.32500 0.00217
2.37500 -0.01565
2.42500 -0.01490
2.47500 0.00875
2.52500 0.00033
2.57500 0.01831
2.62500 -0.02334
2.67500 -0.04592
2.72500 -0.06798
2.77500 0.05558
2.82500 -0.03693
2.87500 -0.01566
2.92500 0.00429
2.97500 -0.00601


==> data/dndz/blue/alpha1_10.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+0.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.08075
0.17500 0.03031
0.22500 0.06635
0.27500 0.10581
0.32500 0.10882
0.37500 0.12754
0.42500 0.09831
0.47500 0.08483
0.52500 0.12742
0.57500 0.09507
0.62500 0.10764
0.67500 0.11258
0.72500 0.11479
0.77500 0.07787
0.82500 0.07745
0.87500 0.08046
0.92500 0.06646
0.97500 0.05761
1.02500 0.05823
1.07500 0.04671
1.12500 0.04323
1.17500 0.03672
1.22500 0.03688
1.27500 0.00514
1.32500 0.02032
1.37500 -0.04418
1.42500 -0.03270
1.47500 0.00656
1.52500 -0.01690
1.57500 -0.01738
1.62500 -0.00273
1.67500 0.00818
1.72500 -0.00221
1.77500 -0.00937
1.82500 -0.00713
1.87500 0.02198
1.92500 0.00761
1.97500 -0.00294
2.02500 0.01254
2.07500 -0.00527
2.12500 0.00527
2.17500 0.00249
2.22500 0.01404
2.27500 -0.01496
2.32500 0.00297
2.37500 -0.00532
2.42500 -0.01059
2.47500 0.00492
2.52500 -0.01297
2.57500 -0.00007
2.62500 0.01302
2.67500 -0.02239
2.72500 -0.02720
2.77500 -0.00320
2.82500 -0.02108
2.87500 -0.01813
2.92500 -0.00276
2.97500 -0.00374


==> data/dndz/blue/alpha1_50.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+0.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.10125
0.17500 0.01891
0.22500 0.06496
0.27500 0.04614
0.32500 0.03695
0.37500 0.07202
0.42500 0.08859
0.47500 0.12546
0.52500 0.10322
0.57500 0.09629
0.62500 0.12555
0.67500 0.10951
0.72500 0.09361
0.77500 0.07835
0.82500 0.06405
0.87500 0.08851
0.92500 0.08030
0.97500 0.07642
1.02500 0.04828
1.07500 0.04555
1.12500 0.04219
1.17500 0.01797
1.22500 0.02532
1.27500 -0.00015
1.32500 0.01228
1.37500 -0.02092
1.42500 -0.02277
1.47500 -0.00704
1.52500 -0.00472
1.57500 0.00093
1.62500 -0.00973
1.67500 0.01395
1.72500 -0.01084
1.77500 0.00625
1.82500 -0.00595
1.87500 0.00495
1.92500 0.01403
1.97500 -0.00067
2.02500 0.00575
2.07500 -0.00514
2.12500 0.00617
2.17500 0.00217
2.22500 0.01647
2.27500 -0.01257
2.32500 0.00819
2.37500 -0.00461
2.42500 -0.01511
2.47500 -0.00723
2.52500 -0.00339
2.57500 0.00024
2.62500 -0.01060
2.67500 -0.02369
2.72500 0.00140
2.77500 0.00376
2.82500 -0.02244
2.87500 -0.03317
2.92500 -0.01935
2.97500 -0.01770


==> data/dndz/blue/alpha2_10.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+0.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.08805
0.17500 -0.01595
0.22500 0.08420
0.27500 0.04130
0.32500 0.12798
0.37500 0.10078
0.42500 0.08796
0.47500 0.07630
0.52500 0.12166
0.57500 0.06777
0.62500 0.12567
0.67500 0.10622
0.72500 0.07662
0.77500 0.08401
0.82500 0.05945
0.87500 0.07077
0.92500 0.05015
0.97500 0.05210
1.02500 0.03633
1.07500 0.06445
1.12500 0.03166
1.17500 0.02323
1.22500 0.02535
1.27500 -0.01402
1.32500 0.01824
1.37500 -0.01010
1.42500 -0.00406
1.47500 -0.00246
1.52500 -0.00271
1.57500 0.00655
1.62500 -0.00501
1.67500 0.00376
1.72500 -0.00650
1.77500 -0.00377
1.82500 -0.00326
1.87500 0.00887
1.92500 0.00310
1.97500 0.00257
2.02500 0.00611
2.07500 0.00201
2.12500 0.00110
2.17500 0.00152
2.22500 0.00699
2.27500 0.00002
2.32500 0.00182
2.37500 -0.00371
2.42500 -0.00425
2.47500 0.00100
2.52500 -0.00059
2.57500 0.00074
2.62500 0.00277
2.67500 -0.01411
2.72500 -0.00413
2.77500 0.01277
2.82500 -0.00444
2.87500 -0.00389
2.92500 -0.00219
2.97500 0.00115


==> data/dndz/blue/alpha2_50.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+0.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.05007
0.17500 -0.01467
0.22500 0.04897
0.27500 0.06336
0.32500 0.12575
0.37500 0.10997
0.42500 0.12843
0.47500 0.08444
0.52500 0.11514
0.57500 0.06346
0.62500 0.10119
0.67500 0.08646
0.72500 0.07197
0.77500 0.06930
0.82500 0.05767
0.87500 0.06810
0.92500 0.06278
0.97500 0.03357
1.02500 0.05014
1.07500 0.05403
1.12500 0.03052
1.17500 0.01921
1.22500 0.01828
1.27500 0.00047
1.32500 0.01332
1.37500 -0.00887
1.42500 -0.00552
1.47500 0.00815
1.52500 0.00813
1.57500 0.00704
1.62500 -0.00769
1.67500 0.00317
1.72500 -0.00071
1.77500 -0.00176
1.82500 0.00301
1.87500 -0.00156
1.92500 0.00006
1.97500 -0.00970
2.02500 0.01210
2.07500 0.00213
2.12500 -0.00694
2.17500 -0.00463
2.22500 0.00523
2.27500 -0.00500
2.32500 0.00607
2.37500 0.00041
2.42500 -0.00206
2.47500 0.00142
2.52500 -0.00384
2.57500 -0.00448
2.62500 -0.00077
2.67500 -0.00835
2.72500 -0.00681
2.77500 0.00218
2.82500 -0.00970
2.87500 0.00156
2.92500 -0.00620
2.97500 -0.00060


==> data/dndz/blue/dndz_alpha0.00.txt <==
# Gauss * (B*z + C*z^2) fit to \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+0.5))^\alpha,
# and normalized
0.00050 1.99818e-06
0.00150 1.79912e-05
0.00250 4.99963e-05
0.00350 9.80328e-05
0.00450 1.62120e-04
0.00550 2.42275e-04
0.00650 3.38517e-04
0.00750 4.50862e-04
0.00850 5.79328e-04
0.00950 7.23930e-04
0.01050 8.84685e-04
0.01150 1.06161e-03
0.01250 1.25471e-03
0.01350 1.46401e-03
0.01450 1.68952e-03
0.01550 1.93125e-03
0.01650 2.18922e-03
0.01750 2.46343e-03
0.01850 2.75390e-03
0.01950 3.06064e-03
0.02050 3.38366e-03
0.02150 3.72297e-03
0.02250 4.07858e-03
0.02350 4.45049e-03
0.02450 4.83872e-03
0.02550 5.24328e-03
0.02650 5.66416e-03
0.02750 6.10137e-03
0.02850 6.55493e-03
0.02950 7.02484e-03
0.03050 7.51110e-03
0.03150 8.01371e-03
0.03250 8.53269e-03
0.03350 9.06802e-03
0.03450 9.61973e-03
0.03550 1.01878e-02
0.03650 1.07722e-02
0.03750 1.13731e-02
0.03850 1.19902e-02
0.03950 1.26238e-02
0.04050 1.32737e-02
0.04150 1.39400e-02
0.04250 1.46227e-02
0.04350 1.53217e-02
0.04450 1.60371e-02
0.04550 1.67688e-02
0.04650 1.75169e-02
0.04750 1.82814e-02
0.04850 1.90622e-02
0.04950 1.98593e-02
0.05050 2.06728e-02
0.05150 2.15026e-02
0.05250 2.23487e-02
0.05350 2.32111e-02
0.05450 2.40898e-02
0.05550 2.49848e-02
0.05650 2.58961e-02
0.05750 2.68237e-02
0.05850 2.77675e-02
0.05950 2.87276e-02
0.06050 2.97040e-02
0.06150 3.06965e-02
0.06250 3.17053e-02
0.06350 3.27303e-02
0.06450 3.37714e-02
0.06550 3.48288e-02
0.06650 3.59023e-02
0.06750 3.69919e-02
0.06850 3.80977e-02
0.06950 3.92196e-02
0.07050 4.03575e-02
0.07150 4.15116e-02
0.07250 4.26817e-02
0.07350 4.38678e-02
0.07450 4.50700e-02
0.07550 4.62881e-02
0.07650 4.75223e-02
0.07750 4.87723e-02
0.07850 5.00384e-02
0.07950 5.13203e-02
0.08050 5.26181e-02
0.08150 5.39318e-02
0.08250 5.52613e-02
0.08350 5.66067e-02
0.08450 5.79679e-02
0.08550 5.93448e-02
0.08650 6.07374e-02
0.08750 6.21458e-02
0.08850 6.35699e-02
0.08950 6.50096e-02
0.09050 6.64649e-02
0.09150 6.79359e-02
0.09250 6.94224e-02
0.09350 7.09245e-02
0.09450 7.24421e-02
0.09550 7.39752e-02
0.09650 7.55237e-02
0.09750 7.70877e-02
0.09850 7.86670e-02
0.09950 8.02617e-02
0.10050 8.18717e-02
0.10150 8.34971e-02
0.10250 8.51376e-02
0.10350 8.67934e-02
0.10450 8.84644e-02
0.10550 9.01505e-02
0.10650 9.18517e-02
0.10750 9.35680e-02
0.10850 9.52993e-02
0.10950 9.70457e-02
0.11050 9.88070e-02
0.11150 1.00583e-01
0.11250 1.02374e-01
0.11350 1.04180e-01
0.11450 1.06001e-01
0.11550 1.07836e-01
0.11650 1.09687e-01
0.11750 1.11552e-01
0.11850 1.13431e-01
0.11950 1.15325e-01
0.12050 1.17234e-01
0.12150 1.19157e-01
0.12250 1.21095e-01
0.12350 1.23047e-01
0.12450 1.25013e-01
0.12550 1.26994e-01
0.12650 1.28989e-01
0.12750 1.30998e-01
0.12850 1.33021e-01
0.12950 1.35059e-01
0.13050 1.37110e-01
0.13150 1.39176e-01
0.13250 1.41256e-01
0.13350 1.43349e-01
0.13450 1.45456e-01
0.13550 1.47578e-01
0.13650 1.49713e-01
0.13750 1.51862e-01
0.13850 1.54024e-01
0.13950 1.56200e-01
0.14050 1.58390e-01
0.14150 1.60593e-01
0.14250 1.62809e-01
0.14350 1.65039e-01
0.14450 1.67283e-01
0.14550 1.69539e-01
0.14650 1.71809e-01
0.14750 1.74092e-01
0.14850 1.76388e-01
0.14950 1.78698e-01
0.15050 1.81020e-01
0.15150 1.83355e-01
0.15250 1.85703e-01
0.15350 1.88064e-01
0.15450 1.90438e-01
0.15550 1.92824e-01
0.15650 1.95224e-01
0.15750 1.97635e-01
0.15850 2.00059e-01
0.15950 2.02496e-01
0.16050 2.04945e-01
0.16150 2.07407e-01
0.16250 2.09880e-01
0.16350 2.12366e-01
0.16450 2.14864e-01
0.16550 2.17375e-01
0.16650 2.19897e-01
0.16750 2.22431e-01
0.16850 2.24977e-01
0.16950 2.27535e-01
0.17050 2.30105e-01
0.17150 2.32686e-01
0.17250 2.35279e-01
0.17350 2.37884e-01
0.17450 2.40500e-01
0.17550 2.43127e-01
0.17650 2.45766e-01
0.17750 2.48416e-01
0.17850 2.51077e-01
0.17950 2.53750e-01
0.18050 2.56433e-01
0.18150 2.59128e-01
0.18250 2.61833e-01
0.18350 2.64550e-01
0.18450 2.67277e-01
0.18550 2.70015e-01
0.18650 2.72763e-01
0.18750 2.75523e-01
0.18850 2.78292e-01
0.18950 2.81072e-01
0.19050 2.83863e-01
0.19150 2.86663e-01
0.19250 2.89474e-01
0.19350 2.92295e-01
0.19450 2.95126e-01
0.19550 2.97967e-01
0.19650 3.00818e-01
0.19750 3.03679e-01
0.19850 3.06550e-01
0.19950 3.09430e-01
0.20050 3.12320e-01
0.20150 3.15219e-01
0.20250 3.18128e-01
0.20350 3.21046e-01
0.20450 3.23974e-01
0.20550 3.26911e-01
0.20650 3.29856e-01
0.20750 3.32811e-01
0.20850 3.35775e-01
0.20950 3.38748e-01
0.21050 3.41729e-01
0.21150 3.44720e-01
0.21250 3.47719e-01
0.21350 3.50726e-01
0.21450 3.53742e-01
0.21550 3.56767e-01
0.21650 3.59800e-01
0.21750 3.62841e-01
0.21850 3.65890e-01
0.21950 3.68947e-01
0.22050 3.72012e-01
0.22150 3.75086e-01
0.22250 3.78167e-01
0.22350 3.81255e-01
0.22450 3.84352e-01
0.22550 3.87456e-01
0.22650 3.90567e-01
0.22750 3.93686e-01
0.22850 3.96813e-01
0.22950 3.99946e-01
0.23050 4.03087e-01
0.23150 4.06235e-01
0.23250 4.09389e-01
0.23350 4.12551e-01
0.23450 4.15719e-01
0.23550 4.18895e-01
0.23650 4.22077e-01
0.23750 4.25265e-01
0.23850 4.28460e-01
0.23950 4.31661e-01
0.24050 4.34869e-01
0.24150 4.38082e-01
0.24250 4.41302e-01
0.24350 4.44528e-01
0.24450 4.47760e-01
0.24550 4.50998e-01
0.24650 4.54241e-01
0.24750 4.57491e-01
0.24850 4.60745e-01
0.24950 4.64006e-01
0.25050 4.67271e-01
0.25150 4.70542e-01
0.25250 4.73819e-01
0.25350 4.77100e-01
0.25450 4.80387e-01
0.25550 4.83678e-01
0.25650 4.86975e-01
0.25750 4.90276e-01
0.25850 4.93581e-01
0.25950 4.96892e-01
0.26050 5.00207e-01
0.26150 5.03526e-01
0.26250 5.06850e-01
0.26350 5.10178e-01
0.26450 5.13510e-01
0.26550 5.16846e-01
0.26650 5.20187e-01
0.26750 5.23531e-01
0.26850 5.26878e-01
0.26950 5.30230e-01
0.27050 5.33585e-01
0.27150 5.36944e-01
0.27250 5.40306e-01
0.27350 5.43672e-01
0.27450 5.47040e-01
0.27550 5.50412e-01
0.27650 5.53787e-01
0.27750 5.57165e-01
0.27850 5.60546e-01
0.27950 5.63929e-01
0.28050 5.67316e-01
0.28150 5.70704e-01
0.28250 5.74096e-01
0.28350 5.77490e-01
0.28450 5.80886e-01
0.28550 5.84284e-01
0.28650 5.87685e-01
0.28750 5.91087e-01
0.28850 5.94492e-01
0.28950 5.97898e-01
0.29050 6.01306e-01
0.29150 6.04716e-01
0.29250 6.08127e-01
0.29350 6.11540e-01
0.29450 6.14954e-01
0.29550 6.18370e-01
0.29650 6.21787e-01
0.29750 6.25205e-01
0.29850 6.28624e-01
0.29950 6.32044e-01
0.30050 6.35464e-01
0.30150 6.38886e-01
0.30250 6.42308e-01
0.30350 6.45731e-01
0.30450 6.49154e-01
0.30550 6.52577e-01
0.30650 6.56001e-01
0.30750 6.59425e-01
0.30850 6.62850e-01
0.30950 6.66274e-01
0.31050 6.69698e-01
0.31150 6.73122e-01
0.31250 6.76546e-01
0.31350 6.79969e-01
0.31450 6.83392e-01
0.31550 6.86814e-01
0.31650 6.90236e-01
0.31750 6.93657e-01
0.31850 6.97077e-01
0.31950 7.00496e-01
0.32050 7.03915e-01
0.32150 7.07332e-01
0.32250 7.10748e-01
0.32350 7.14163e-01
0.32450 7.17576e-01
0.32550 7.20988e-01
0.32650 7.24398e-01
0.32750 7.27807e-01
0.32850 7.31214e-01
0.32950 7.34619e-01
0.33050 7.38023e-01
0.33150 7.41424e-01
0.33250 7.44823e-01
0.33350 7.48220e-01
0.33450 7.51615e-01
0.33550 7.55007e-01
0.33650 7.58397e-01
0.33750 7.61785e-01
0.33850 7.65170e-01
0.33950 7.68552e-01
0.34050 7.71931e-01
0.34150 7.75307e-01
0.34250 7.78681e-01
0.34350 7.82051e-01
0.34450 7.85418e-01
0.34550 7.88782e-01
0.34650 7.92143e-01
0.34750 7.95500e-01
0.34850 7.98853e-01
0.34950 8.02203e-01
0.35050 8.05550e-01
0.35150 8.08892e-01
0.35250 8.12231e-01
0.35350 8.15565e-01
0.35450 8.18896e-01
0.35550 8.22223e-01
0.35650 8.25545e-01
0.35750 8.28863e-01
0.35850 8.32177e-01
0.35950 8.35486e-01
0.36050 8.38790e-01
0.36150 8.42090e-01
0.36250 8.45386e-01
0.36350 8.48676e-01
0.36450 8.51961e-01
0.36550 8.55242e-01
0.36650 8.58517e-01
0.36750 8.61788e-01
0.36850 8.65053e-01
0.36950 8.68312e-01
0.37050 8.71567e-01
0.37150 8.74815e-01
0.37250 8.78059e-01
0.37350 8.81296e-01
0.37450 8.84528e-01
0.37550 8.87754e-01
0.37650 8.90974e-01
0.37750 8.94188e-01
0.37850 8.97396e-01
0.37950 9.00598e-01
0.38050 9.03794e-01
0.38150 9.06983e-01
0.38250 9.10166e-01
0.38350 9.13343e-01
0.38450 9.16513e-01
0.38550 9.19676e-01
0.38650 9.22832e-01
0.38750 9.25982e-01
0.38850 9.29125e-01
0.38950 9.32261e-01
0.39050 9.35390e-01
0.39150 9.38512e-01
0.39250 9.41626e-01
0.39350 9.44734e-01
0.39450 9.47834e-01
0.39550 9.50926e-01
0.39650 9.54011e-01
0.39750 9.57089e-01
0.39850 9.60159e-01
0.39950 9.63221e-01
0.40050 9.66275e-01
0.40150 9.69322e-01
0.40250 9.72360e-01
0.40350 9.75391e-01
0.40450 9.78413e-01
0.40550 9.81427e-01
0.40650 9.84433e-01
0.40750 9.87431e-01
0.40850 9.90420e-01
0.40950 9.93401e-01
0.41050 9.96373e-01
0.41150 9.99337e-01
0.41250 1.00229e+00
0.41350 1.00524e+00
0.41450 1.00817e+00
0.41550 1.01110e+00
0.41650 1.01402e+00
0.41750 1.01693e+00
0.41850 1.01983e+00
0.41950 1.02273e+00
0.42050 1.02561e+00
0.42150 1.02848e+00
0.42250 1.03135e+00
0.42350 1.03420e+00
0.42450 1.03705e+00
0.42550 1.03988e+00
0.42650 1.04271e+00
0.42750 1.04552e+00
0.42850 1.04833e+00
0.42950 1.05113e+00
0.43050 1.05391e+00
0.43150 1.05669e+00
0.43250 1.05946e+00
0.43350 1.06221e+00
0.43450 1.06496e+00
0.43550 1.06770e+00
0.43650 1.07042e+00
0.43750 1.07314e+00
0.43850 1.07584e+00
0.43950 1.07854e+00
0.44050 1.08122e+00
0.44150 1.08389e+00
0.44250 1.08656e+00
0.44350 1.08921e+00
0.44450 1.09185e+00
0.44550 1.09448e+00
0.44650 1.09710e+00
0.44750 1.09971e+00
0.44850 1.10231e+00
0.44950 1.10489e+00
0.45050 1.10747e+00
0.45150 1.11003e+00
0.45250 1.11258e+00
0.45350 1.11512e+00
0.45450 1.11765e+00
0.45550 1.12017e+00
0.45650 1.12268e+00
0.45750 1.12517e+00
0.45850 1.12766e+00
0.45950 1.13013e+00
0.46050 1.13259e+00
0.46150 1.13504e+00
0.46250 1.13748e+00
0.46350 1.13990e+00
0.46450 1.14231e+00
0.46550 1.14472e+00
0.46650 1.14710e+00
0.46750 1.14948e+00
0.46850 1.15185e+00
0.46950 1.15420e+00
0.47050 1.15654e+00
0.47150 1.15887e+00
0.47250 1.16118e+00
0.47350 1.16349e+00
0.47450 1.16578e+00
0.47550 1.16806e+00
0.47650 1.17032e+00
0.47750 1.17258e+00
0.47850 1.17482e+00
0.47950 1.17705e+00
0.48050 1.17926e+00
0.48150 1.18147e+00
0.48250 1.18366e+00
0.48350 1.18583e+00
0.48450 1.18800e+00
0.48550 1.19015e+00
0.48650 1.19229e+00
0.48750 1.19441e+00
0.48850 1.19652e+00
0.48950 1.19862e+00
0.49050 1.20071e+00
0.49150 1.20278e+00
0.49250 1.20484e+00
0.49350 1.20689e+00
0.49450 1.20892e+00
0.49550 1.21094e+00
0.49650 1.21295e+00
0.49750 1.21494e+00
0.49850 1.21692e+00
0.49950 1.21889e+00
0.50050 1.22084e+00
0.50150 1.22278e+00
0.50250 1.22471e+00
0.50350 1.22662e+00
0.50450 1.22852e+00
0.50550 1.23040e+00
0.50650 1.23228e+00
0.50750 1.23413e+00
0.50850 1.23598e+00
0.50950 1.23781e+00
0.51050 1.23962e+00
0.51150 1.24142e+00
0.51250 1.24321e+00
0.51350 1.24499e+00
0.51450 1.24675e+00
0.51550 1.24849e+00
0.51650 1.25023e+00
0.51750 1.25194e+00
0.51850 1.25365e+00
0.51950 1.25534e+00
0.52050 1.25701e+00
0.52150 1.25867e+00
0.52250 1.26032e+00
0.52350 1.26196e+00
0.52450 1.26357e+00
0.52550 1.26518e+00
0.52650 1.26677e+00
0.52750 1.26835e+00
0.52850 1.26991e+00
0.52950 1.27146e+00
0.53050 1.27299e+00
0.53150 1.27451e+00
0.53250 1.27601e+00
0.53350 1.27750e+00
0.53450 1.27898e+00
0.53550 1.28044e+00
0.53650 1.28188e+00
0.53750 1.28332e+00
0.53850 1.28473e+00
0.53950 1.28613e+00
0.54050 1.28752e+00
0.54150 1.28890e+00
0.54250 1.29026e+00
0.54350 1.29160e+00
0.54450 1.29293e+00
0.54550 1.29424e+00
0.54650 1.29554e+00
0.54750 1.29683e+00
0.54850 1.29810e+00
0.54950 1.29936e+00
0.55050 1.30060e+00
0.55150 1.30182e+00
0.55250 1.30303e+00
0.55350 1.30423e+00
0.55450 1.30541e+00
0.55550 1.30658e+00
0.55650 1.30773e+00
0.55750 1.30887e+00
0.55850 1.30999e+00
0.55950 1.31110e+00
0.56050 1.31220e+00
0.56150 1.31327e+00
0.56250 1.31434e+00
0.56350 1.31539e+00
0.56450 1.31642e+00
0.56550 1.31744e+00
0.56650 1.31844e+00
0.56750 1.31943e+00
0.56850 1.32040e+00
0.56950 1.32136e+00
0.57050 1.32231e+00
0.57150 1.32324e+00
0.57250 1.32415e+00
0.57350 1.32505e+00
0.57450 1.32593e+00
0.57550 1.32680e+00
0.57650 1.32766e+00
0.57750 1.32850e+00
0.57850 1.32932e+00
0.57950 1.33013e+00
0.58050 1.33093e+00
0.58150 1.33171e+00
0.58250 1.33247e+00
0.58350 1.33322e+00
0.58450 1.33395e+00
0.58550 1.33467e+00
0.58650 1.33538e+00
0.58750 1.33607e+00
0.58850 1.33674e+00
0.58950 1.33740e+00
0.59050 1.33805e+00
0.59150 1.33868e+00
0.59250 1.33929e+00
0.59350 1.33990e+00
0.59450 1.34048e+00
0.59550 1.34105e+00
0.59650 1.34161e+00
0.59750 1.34215e+00
0.59850 1.34267e+00
0.59950 1.34318e+00
0.60050 1.34368e+00
0.60150 1.34416e+00
0.60250 1.34463e+00
0.60350 1.34508e+00
0.60450 1.34552e+00
0.60550 1.34594e+00
0.60650 1.34634e+00
0.60750 1.34674e+00
0.60850 1.34711e+00
0.60950 1.34748e+00
0.61050 1.34783e+00
0.61150 1.34816e+00
0.61250 1.34848e+00
0.61350 1.34878e+00
0.61450 1.34907e+00
0.61550 1.34934e+00
0.61650 1.34960e+00
0.61750 1.34985e+00
0.61850 1.35008e+00
0.61950 1.35029e+00
0.62050 1.35049e+00
0.62150 1.35068e+00
0.62250 1.35085e+00
0.62350 1.35101e+00
0.62450 1.35115e+00
0.62550 1.35128e+00
0.62650 1.35139e+00
0.62750 1.35149e+00
0.62850 1.35158e+00
0.62950 1.35165e+00
0.63050 1.35170e+00
0.63150 1.35174e+00
0.63250 1.35177e+00
0.63350 1.35178e+00
0.63450 1.35178e+00
0.63550 1.35176e+00
0.63650 1.35173e+00
0.63750 1.35169e+00
0.63850 1.35163e+00
0.63950 1.35155e+00
0.64050 1.35147e+00
0.64150 1.35136e+00
0.64250 1.35125e+00
0.64350 1.35112e+00
0.64450 1.35097e+00
0.64550 1.35081e+00
0.64650 1.35064e+00
0.64750 1.35045e+00
0.64850 1.35025e+00
0.64950 1.35004e+00
0.65050 1.34981e+00
0.65150 1.34957e+00
0.65250 1.34931e+00
0.65350 1.34904e+00
0.65450 1.34875e+00
0.65550 1.34845e+00
0.65650 1.34814e+00
0.65750 1.34782e+00
0.65850 1.34748e+00
0.65950 1.34712e+00
0.66050 1.34675e+00
0.66150 1.34637e+00
0.66250 1.34598e+00
0.66350 1.34557e+00
0.66450 1.34515e+00
0.66550 1.34471e+00
0.66650 1.34426e+00
0.66750 1.34380e+00
0.66850 1.34333e+00
0.66950 1.34284e+00
0.67050 1.34233e+00
0.67150 1.34182e+00
0.67250 1.34129e+00
0.67350 1.34074e+00
0.67450 1.34019e+00
0.67550 1.33962e+00
0.67650 1.33904e+00
0.67750 1.33844e+00
0.67850 1.33783e+00
0.67950 1.33721e+00
0.68050 1.33658e+00
0.68150 1.33593e+00
0.68250 1.33527e+00
0.68350 1.33459e+00
0.68450 1.33391e+00
0.68550 1.33321e+00
0.68650 1.33249e+00
0.68750 1.33177e+00
0.68850 1.33103e+00
0.68950 1.33028e+00
0.69050 1.32952e+00
0.69150 1.32874e+00
0.69250 1.32795e+00
0.69350 1.32715e+00
0.69450 1.32634e+00
0.69550 1.32551e+00
0.69650 1.32467e+00
0.69750 1.32382e+00
0.69850 1.32296e+00
0.69950 1.32208e+00
0.70050 1.32119e+00
0.70150 1.32029e+00
0.70250 1.31938e+00
0.70350 1.31846e+00
0.70450 1.31752e+00
0.70550 1.31657e+00
0.70650 1.31561e+00
0.70750 1.31464e+00
0.70850 1.31365e+00
0.70950 1.31266e+00
0.71050 1.31165e+00
0.71150 1.31063e+00
0.71250 1.30959e+00
0.71350 1.30855e+00
0.71450 1.30750e+00
0.71550 1.30643e+00
0.71650 1.30535e+00
0.71750 1.30426e+00
0.71850 1.30316e+00
0.71950 1.30204e+00
0.72050 1.30092e+00
0.72150 1.29978e+00
0.72250 1.29863e+00
0.72350 1.29748e+00
0.72450 1.29631e+00
0.72550 1.29512e+00
0.72650 1.29393e+00
0.72750 1.29273e+00
0.72850 1.29151e+00
0.72950 1.29029e+00
0.73050 1.28905e+00
0.73150 1.28780e+00
0.73250 1.28655e+00
0.73350 1.28528e+00
0.73450 1.28400e+00
0.73550 1.28271e+00
0.73650 1.28140e+00
0.73750 1.28009e+00
0.73850 1.27877e+00
0.73950 1.27744e+00
0.74050 1.27609e+00
0.74150 1.27474e+00
0.74250 1.27337e+00
0.74350 1.27200e+00
0.74450 1.27061e+00
0.74550 1.26922e+00
0.74650 1.26781e+00
0.74750 1.26640e+00
0.74850 1.26497e+00
0.74950 1.26354e+00
0.75050 1.26209e+00
0.75150 1.26063e+00
0.75250 1.25917e+00
0.75350 1.25769e+00
0.75450 1.25621e+00
0.75550 1.25471e+00
0.75650 1.25321e+00
0.75750 1.25169e+00
0.75850 1.25017e+00
0.75950 1.24864e+00
0.76050 1.24709e+00
0.76150 1.24554e+00
0.76250 1.24398e+00
0.76350 1.24241e+00
0.76450 1.24083e+00
0.76550 1.23924e+00
0.76650 1.23764e+00
0.76750 1.23603e+00
0.76850 1.23441e+00
0.76950 1.23279e+00
0.77050 1.23115e+00
0.77150 1.22951e+00
0.77250 1.22786e+00
0.77350 1.22620e+00
0.77450 1.22452e+00
0.77550 1.22285e+00
0.77650 1.22116e+00
0.77750 1.21946e+00
0.77850 1.21776e+00
0.77950 1.21604e+00
0.78050 1.21432e+00
0.78150 1.21259e+00
0.78250 1.21085e+00
0.78350 1.20911e+00
0.78450 1.20735e+00
0.78550 1.20559e+00
0.78650 1.20382e+00
0.78750 1.20204e+00
0.78850 1.20025e+00
0.78950 1.19845e+00
0.79050 1.19665e+00
0.79150 1.19484e+00
0.79250 1.19302e+00
0.79350 1.19119e+00
0.79450 1.18936e+00
0.79550 1.18752e+00
0.79650 1.18567e+00
0.79750 1.18381e+00
0.79850 1.18194e+00
0.79950 1.18007e+00
0.80050 1.17819e+00
0.80150 1.17630e+00
0.80250 1.17441e+00
0.80350 1.17251e+00
0.80450 1.17060e+00
0.80550 1.16868e+00
0.80650 1.16676e+00
0.80750 1.16483e+00
0.80850 1.16290e+00
0.80950 1.16095e+00
0.81050 1.15900e+00
0.81150 1.15704e+00
0.81250 1.15508e+00
0.81350 1.15311e+00
0.81450 1.15113e+00
0.81550 1.14915e+00
0.81650 1.14716e+00
0.81750 1.14516e+00
0.81850 1.14316e+00
0.81950 1.14115e+00
0.82050 1.13913e+00
0.82150 1.13711e+00
0.82250 1.13508e+00
0.82350 1.13305e+00
0.82450 1.13101e+00
0.82550 1.12896e+00
0.82650 1.12691e+00
0.82750 1.12485e+00
0.82850 1.12279e+00
0.82950 1.12072e+00
0.83050 1.11864e+00
0.83150 1.11656e+00
0.83250 1.11447e+00
0.83350 1.11238e+00
0.83450 1.11028e+00
0.83550 1.10818e+00
0.83650 1.10607e+00
0.83750 1.10395e+00
0.83850 1.10183e+00
0.83950 1.09971e+00
0.84050 1.09758e+00
0.84150 1.09544e+00
0.84250 1.09330e+00
0.84350 1.09116e+00
0.84450 1.08901e+00
0.84550 1.08685e+00
0.84650 1.08469e+00
0.84750 1.08252e+00
0.84850 1.08035e+00
0.84950 1.07818e+00
0.85050 1.07600e+00
0.85150 1.07381e+00
0.85250 1.07163e+00
0.85350 1.06943e+00
0.85450 1.06723e+00
0.85550 1.06503e+00
0.85650 1.06283e+00
0.85750 1.06061e+00
0.85850 1.05840e+00
0.85950 1.05618e+00
0.86050 1.05396e+00
0.86150 1.05173e+00
0.86250 1.04950e+00
0.86350 1.04726e+00
0.86450 1.04502e+00
0.86550 1.04278e+00
0.86650 1.04053e+00
0.86750 1.03828e+00
0.86850 1.03602e+00
0.86950 1.03377e+00
0.87050 1.03150e+00
0.87150 1.02924e+00
0.87250 1.02697e+00
0.87350 1.02470e+00
0.87450 1.02242e+00
0.87550 1.02014e+00
0.87650 1.01786e+00
0.87750 1.01557e+00
0.87850 1.01328e+00
0.87950 1.01099e+00
0.88050 1.00869e+00
0.88150 1.00639e+00
0.88250 1.00409e+00
0.88350 1.00179e+00
0.88450 9.99480e-01
0.88550 9.97170e-01
0.88650 9.94856e-01
0.88750 9.92540e-01
0.88850 9.90221e-01
0.88950 9.87900e-01
0.89050 9.85576e-01
0.89150 9.83249e-01
0.89250 9.80920e-01
0.89350 9.78588e-01
0.89450 9.76254e-01
0.89550 9.73917e-01
0.89650 9.71579e-01
0.89750 9.69237e-01
0.89850 9.66894e-01
0.89950 9.64549e-01
0.90050 9.62201e-01
0.90150 9.59851e-01
0.90250 9.57500e-01
0.90350 9.55146e-01
0.90450 9.52790e-01
0.90550 9.50433e-01
0.90650 9.48074e-01
0.90750 9.45712e-01
0.90850 9.43350e-01
0.90950 9.40985e-01
0.91050 9.38619e-01
0.91150 9.36251e-01
0.91250 9.33882e-01
0.91350 9.31511e-01
0.91450 9.29138e-01
0.91550 9.26765e-01
0.91650 9.24390e-01
0.91750 9.22013e-01
0.91850 9.19636e-01
0.91950 9.17257e-01
0.92050 9.14877e-01
0.92150 9.12495e-01
0.92250 9.10113e-01
0.92350 9.07730e-01
0.92450 9.05345e-01
0.92550 9.02960e-01
0.92650 9.00574e-01
0.92750 8.98187e-01
0.92850 8.95799e-01
0.92950 8.93410e-01
0.93050 8.91021e-01
0.93150 8.88631e-01
0.93250 8.86240e-01
0.93350 8.83849e-01
0.93450 8.81457e-01
0.93550 8.79065e-01
0.93650 8.76672e-01
0.93750 8.74278e-01
0.93850 8.71885e-01
0.93950 8.69491e-01
0.94050 8.67097e-01
0.94150 8.64702e-01
0.94250 8.62307e-01
0.94350 8.59913e-01
0.94450 8.57518e-01
0.94550 8.55123e-01
0.94650 8.52727e-01
0.94750 8.50332e-01
0.94850 8.47937e-01
0.94950 8.45542e-01
0.95050 8.43148e-01
0.95150 8.40753e-01
0.95250 8.38358e-01
0.95350 8.35964e-01
0.95450 8.33570e-01
0.95550 8.31177e-01
0.95650 8.28784e-01
0.95750 8.26391e-01
0.95850 8.23999e-01
0.95950 8.21607e-01
0.96050 8.19215e-01
0.96150 8.16825e-01
0.96250 8.14435e-01
0.96350 8.12045e-01
0.96450 8.09656e-01
0.96550 8.07268e-01
0.96650 8.04881e-01
0.96750 8.02495e-01
0.96850 8.00109e-01
0.96950 7.97724e-01
0.97050 7.95341e-01
0.97150 7.92958e-01
0.97250 7.90576e-01
0.97350 7.88195e-01
0.97450 7.85815e-01
0.97550 7.83437e-01
0.97650 7.81059e-01
0.97750 7.78683e-01
0.97850 7.76308e-01
0.97950 7.73934e-01
0.98050 7.71562e-01
0.98150 7.69190e-01
0.98250 7.66820e-01
0.98350 7.64452e-01
0.98450 7.62085e-01
0.98550 7.59719e-01
0.98650 7.57355e-01
0.98750 7.54993e-01
0.98850 7.52632e-01
0.98950 7.50273e-01
0.99050 7.47915e-01
0.99150 7.45559e-01
0.99250 7.43205e-01
0.99350 7.40852e-01
0.99450 7.38501e-01
0.99550 7.36152e-01
0.99650 7.33805e-01
0.99750 7.31460e-01
0.99850 7.29117e-01
0.99950 7.26775e-01
1.00050 7.24436e-01
1.00150 7.22099e-01
1.00250 7.19763e-01
1.00350 7.17430e-01
1.00450 7.15099e-01
1.00550 7.12770e-01
1.00650 7.10443e-01
1.00750 7.08118e-01
1.00850 7.05796e-01
1.00950 7.03476e-01
1.01050 7.01158e-01
1.01150 6.98842e-01
1.01250 6.96529e-01
1.01350 6.94218e-01
1.01450 6.91909e-01
1.01550 6.89603e-01
1.01650 6.87300e-01
1.01750 6.84999e-01
1.01850 6.82700e-01
1.01950 6.80404e-01
1.02050 6.78111e-01
1.02150 6.75820e-01
1.02250 6.73532e-01
1.02350 6.71247e-01
1.02450 6.68964e-01
1.02550 6.66684e-01
1.02650 6.64407e-01
1.02750 6.62132e-01
1.02850 6.59861e-01
1.02950 6.57592e-01
1.03050 6.55326e-01
1.03150 6.53063e-01
1.03250 6.50802e-01
1.03350 6.48545e-01
1.03450 6.46291e-01
1.03550 6.44040e-01
1.03650 6.41791e-01
1.03750 6.39546e-01
1.03850 6.37304e-01
1.03950 6.35065e-01
1.04050 6.32829e-01
1.04150 6.30596e-01
1.04250 6.28367e-01
1.04350 6.26140e-01
1.04450 6.23917e-01
1.04550 6.21697e-01
1.04650 6.19480e-01
1.04750 6.17267e-01
1.04850 6.15057e-01
1.04950 6.12850e-01
1.05050 6.10647e-01
1.05150 6.08447e-01
1.05250 6.06250e-01
1.05350 6.04057e-01
1.05450 6.01867e-01
1.05550 5.99681e-01
1.05650 5.97498e-01
1.05750 5.95319e-01
1.05850 5.93143e-01
1.05950 5.90971e-01
1.06050 5.88802e-01
1.06150 5.86637e-01
1.06250 5.84476e-01
1.06350 5.82318e-01
1.06450 5.80164e-01
1.06550 5.78014e-01
1.06650 5.75867e-01
1.06750 5.73724e-01
1.06850 5.71585e-01
1.06950 5.69450e-01
1.07050 5.67318e-01
1.07150 5.65190e-01
1.07250 5.63066e-01
1.07350 5.60946e-01
1.07450 5.58829e-01
1.07550 5.56717e-01
1.07650 5.54608e-01
1.07750 5.52504e-01
1.07850 5.50403e-01
1.07950 5.48306e-01
1.08050 5.46213e-01
1.08150 5.44124e-01
1.08250 5.42039e-01
1.08350 5.39959e-01
1.08450 5.37882e-01
1.08550 5.35809e-01
1.08650 5.33740e-01
1.08750 5.31676e-01
1.08850 5.29615e-01
1.08950 5.27559e-01
1.09050 5.25507e-01
1.09150 5.23458e-01
1.09250 5.21414e-01
1.09350 5.19375e-01
1.09450 5.17339e-01
1.09550 5.15308e-01
1.09650 5.13281e-01
1.09750 5.11258e-01
1.09850 5.09239e-01
1.09950 5.07224e-01
1.10050 5.05214e-01
1.10150 5.03209e-01
1.10250 5.01207e-01
1.10350 4.99210e-01
1.10450 4.97217e-01
1.10550 4.95228e-01
1.10650 4.93244e-01
1.10750 4.91264e-01
1.10850 4.89289e-01
1.10950 4.87318e-01
1.11050 4.85351e-01
1.11150 4.83389e-01
1.11250 4.81431e-01
1.11350 4.79478e-01
1.11450 4.77529e-01
1.11550 4.75585e-01
1.11650 4.73645e-01
1.11750 4.71709e-01
1.11850 4.69778e-01
1.11950 4.67852e-01
1.12050 4.65930e-01
1.12150 4.64013e-01
1.12250 4.62100e-01
1.12350 4.60192e-01
1.12450 4.58288e-01
1.12550 4.56389e-01
1.12650 4.54494e-01
1.12750 4.52604e-01
1.12850 4.50719e-01
1.12950 4.48838e-01
1.13050 4.46962e-01
1.13150 4.45091e-01
1.13250 4.43224e-01
1.13350 4.41362e-01
1.13450 4.39504e-01
1.13550 4.37651e-01
1.13650 4.35803e-01
1.13750 4.33960e-01
1.13850 4.32121e-01
1.13950 4.30287e-01
1.14050 4.28457e-01
1.14150 4.26633e-01
1.14250 4.24813e-01
1.14350 4.22997e-01
1.14450 4.21187e-01
1.14550 4.19381e-01
1.14650 4.17580e-01
1.14750 4.15784e-01
1.14850 4.13992e-01
1.14950 4.12205e-01
1.15050 4.10423e-01
1.15150 4.08646e-01
1.15250 4.06874e-01
1.15350 4.05106e-01
1.15450 4.03343e-01
1.15550 4.01585e-01
1.15650 3.99832e-01
1.15750 3.98083e-01
1.15850 3.96340e-01
1.15950 3.94601e-01
1.16050 3.92867e-01
1.16150 3.91138e-01
1.16250 3.89414e-01
1.16350 3.87694e-01
1.16450 3.85979e-01
1.16550 3.84270e-01
1.16650 3.82565e-01
1.16750 3.80865e-01
1.16850 3.79169e-01
1.16950 3.77479e-01
1.17050 3.75794e-01
1.17150 3.74113e-01
1.17250 3.72437e-01
1.17350 3.70766e-01
1.17450 3.69100e-01
1.17550 3.67439e-01
1.17650 3.65783e-01
1.17750 3.64131e-01
1.17850 3.62485e-01
1.17950 3.60843e-01
1.18050 3.59207e-01
1.18150 3.57575e-01
1.18250 3.55948e-01
1.18350 3.54326e-01
1.18450 3.52709e-01
1.18550 3.51096e-01
1.18650 3.49489e-01
1.18750 3.47886e-01
1.18850 3.46289e-01
1.18950 3.44696e-01
1.19050 3.43108e-01
1.19150 3.41526e-01
1.19250 3.39948e-01
1.19350 3.38375e-01
1.19450 3.36806e-01
1.19550 3.35243e-01
1.19650 3.33685e-01
1.19750 3.32131e-01
1.19850 3.30583e-01
1.19950 3.29039e-01
1.20050 3.27500e-01
1.20150 3.25967e-01
1.20250 3.24438e-01
1.20350 3.22914e-01
1.20450 3.21395e-01
1.20550 3.19880e-01
1.20650 3.18371e-01
1.20750 3.16867e-01
1.20850 3.15367e-01
1.20950 3.13872e-01
1.21050 3.12383e-01
1.21150 3.10898e-01
1.21250 3.09418e-01
1.21350 3.07943e-01
1.21450 3.06472e-01
1.21550 3.05007e-01
1.21650 3.03547e-01
1.21750 3.02091e-01
1.21850 3.00640e-01
1.21950 2.99195e-01
1.22050 2.97754e-01
1.22150 2.96318e-01
1.22250 2.94886e-01
1.22350 2.93460e-01
1.22450 2.92038e-01
1.22550 2.90622e-01
1.22650 2.89210e-01
1.22750 2.87803e-01
1.22850 2.86401e-01
1.22950 2.85004e-01
1.23050 2.83611e-01
1.23150 2.82224e-01
1.23250 2.80841e-01
1.23350 2.79463e-01
1.23450 2.78090e-01
1.23550 2.76722e-01
1.23650 2.75358e-01
1.23750 2.74000e-01
1.23850 2.72646e-01
1.23950 2.71297e-01
1.24050 2.69953e-01
1.24150 2.68613e-01
1.24250 2.67278e-01
1.24350 2.65949e-01
1.24450 2.64623e-01
1.24550 2.63303e-01
1.24650 2.61988e-01
1.24750 2.60677e-01
1.24850 2.59371e-01
1.24950 2.58070e-01
1.25050 2.56773e-01
1.25150 2.55481e-01
1.25250 2.54194e-01
1.25350 2.52912e-01
1.25450 2.51634e-01
1.25550 2.50361e-01
1.25650 2.49093e-01
1.25750 2.47830e-01
1.25850 2.46571e-01
1.25950 2.45317e-01
1.26050 2.44068e-01
1.26150 2.42823e-01
1.26250 2.41583e-01
1.26350 2.40348e-01
1.26450 2.39117e-01
1.26550 2.37891e-01
1.26650 2.36670e-01
1.26750 2.35453e-01
1.26850 2.34241e-01
1.26950 2.33034e-01
1.27050 2.31831e-01
1.27150 2.30633e-01
1.27250 2.29439e-01
1.27350 2.28250e-01
1.27450 2.27066e-01
1.27550 2.25886e-01
1.27650 2.24711e-01
1.27750 2.23540e-01
1.27850 2.22374e-01
1.27950 2.21213e-01
1.28050 2.20056e-01
1.28150 2.18904e-01
1.28250 2.17756e-01
1.28350 2.16613e-01
1.28450 2.15474e-01
1.28550 2.14340e-01
1.28650 2.13210e-01
1.28750 2.12085e-01
1.28850 2.10964e-01
1.28950 2.09848e-01
1.29050 2.08736e-01
1.29150 2.07628e-01
1.29250 2.06526e-01
1.29350 2.05427e-01
1.29450 2.04333e-01
1.29550 2.03244e-01
1.29650 2.02158e-01
1.29750 2.01078e-01
1.29850 2.00002e-01
1.29950 1.98930e-01
1.30050 1.97862e-01
1.30150 1.96799e-01
1.30250 1.95740e-01
1.30350 1.94686e-01
1.30450 1.93636e-01
1.30550 1.92590e-01
1.30650 1.91549e-01
1.30750 1.90512e-01
1.30850 1.89479e-01
1.30950 1.88451e-01
1.31050 1.87427e-01
1.31150 1.86407e-01
1.31250 1.85392e-01
1.31350 1.84380e-01
1.31450 1.83374e-01
1.31550 1.82371e-01
1.31650 1.81372e-01
1.31750 1.80378e-01
1.31850 1.79388e-01
1.31950 1.78403e-01
1.32050 1.77421e-01
1.32150 1.76444e-01
1.32250 1.75471e-01
1.32350 1.74502e-01
1.32450 1.73537e-01
1.32550 1.72576e-01
1.32650 1.71620e-01
1.32750 1.70667e-01
1.32850 1.69719e-01
1.32950 1.68775e-01
1.33050 1.67835e-01
1.33150 1.66899e-01
1.33250 1.65968e-01
1.33350 1.65040e-01
1.33450 1.64116e-01
1.33550 1.63197e-01
1.33650 1.62281e-01
1.33750 1.61370e-01
1.33850 1.60463e-01
1.33950 1.59559e-01
1.34050 1.58660e-01
1.34150 1.57764e-01
1.34250 1.56873e-01
1.34350 1.55986e-01
1.34450 1.55102e-01
1.34550 1.54223e-01
1.34650 1.53347e-01
1.34750 1.52476e-01
1.34850 1.51608e-01
1.34950 1.50744e-01
1.35050 1.49884e-01
1.35150 1.49029e-01
1.35250 1.48177e-01
1.35350 1.47328e-01
1.35450 1.46484e-01
1.35550 1.45644e-01
1.35650 1.44807e-01
1.35750 1.43974e-01
1.35850 1.43145e-01
1.35950 1.42320e-01
1.36050 1.41499e-01
1.36150 1.40682e-01
1.36250 1.39868e-01
1.36350 1.39058e-01
1.36450 1.38252e-01
1.36550 1.37449e-01
1.36650 1.36651e-01
1.36750 1.35856e-01
1.36850 1.35064e-01
1.36950 1.34277e-01
1.37050 1.33493e-01
1.37150 1.32713e-01
1.37250 1.31936e-01
1.37350 1.31163e-01
1.37450 1.30394e-01
1.37550 1.29629e-01
1.37650 1.28867e-01
1.37750 1.28108e-01
1.37850 1.27354e-01
1.37950 1.26603e-01
1.38050 1.25855e-01
1.38150 1.25111e-01
1.38250 1.24371e-01
1.38350 1.23634e-01
1.38450 1.22901e-01
1.38550 1.22171e-01
1.38650 1.21445e-01
1.38750 1.20722e-01
1.38850 1.20003e-01
1.38950 1.19287e-01
1.39050 1.18575e-01
1.39150 1.17866e-01
1.39250 1.17161e-01
1.39350 1.16459e-01
1.39450 1.15761e-01
1.39550 1.15066e-01
1.39650 1.14374e-01
1.39750 1.13686e-01
1.39850 1.13001e-01
1.39950 1.12319e-01
1.40050 1.11641e-01
1.40150 1.10967e-01
1.40250 1.10295e-01
1.40350 1.09627e-01
1.40450 1.08962e-01
1.40550 1.08301e-01
1.40650 1.07643e-01
1.40750 1.06988e-01
1.40850 1.06336e-01
1.40950 1.05688e-01
1.41050 1.05043e-01
1.41150 1.04401e-01
1.41250 1.03763e-01
1.41350 1.03127e-01
1.41450 1.02495e-01
1.41550 1.01866e-01
1.41650 1.01240e-01
1.41750 1.00618e-01
1.41850 9.99983e-02
1.41950 9.93820e-02
1.42050 9.87688e-02
1.42150 9.81588e-02
1.42250 9.75519e-02
1.42350 9.69482e-02
1.42450 9.63475e-02
1.42550 9.57499e-02
1.42650 9.51554e-02
1.42750 9.45639e-02
1.42850 9.39755e-02
1.42950 9.33901e-02
1.43050 9.28078e-02
1.43150 9.22285e-02
1.43250 9.16522e-02
1.43350 9.10789e-02
1.43450 9.05086e-02
1.43550 8.99412e-02
1.43650 8.93769e-02
1.43750 8.88154e-02
1.43850 8.82569e-02
1.43950 8.77014e-02
1.44050 8.71488e-02
1.44150 8.65991e-02
1.44250 8.60522e-02
1.44350 8.55083e-02
1.44450 8.49672e-02
1.44550 8.44290e-02
1.44650 8.38937e-02
1.44750 8.33612e-02
1.44850 8.28316e-02
1.44950 8.23047e-02
1.45050 8.17807e-02
1.45150 8.12595e-02
1.45250 8.07410e-02
1.45350 8.02254e-02
1.45450 7.97125e-02
1.45550 7.92023e-02
1.45650 7.86950e-02
1.45750 7.81903e-02
1.45850 7.76884e-02
1.45950 7.71891e-02
1.46050 7.66926e-02
1.46150 7.61988e-02
1.46250 7.57077e-02
1.46350 7.52192e-02
1.46450 7.47334e-02
1.46550 7.42502e-02
1.46650 7.37697e-02
1.46750 7.32918e-02
1.46850 7.28165e-02
1.46950 7.23438e-02
1.47050 7.18738e-02
1.47150 7.14063e-02
1.47250 7.09414e-02
1.47350 7.04790e-02
1.47450 7.00192e-02
1.47550 6.95619e-02
1.47650 6.91072e-02
1.47750 6.86550e-02
1.47850 6.82053e-02
1.47950 6.77581e-02
1.48050 6.73134e-02
1.48150 6.68712e-02
1.48250 6.64314e-02
1.48350 6.59941e-02
1.48450 6.55593e-02
1.48550 6.51269e-02
1.48650 6.46969e-02
1.48750 6.42693e-02
1.48850 6.38442e-02
1.48950 6.34214e-02
1.49050 6.30011e-02
1.49150 6.25831e-02
1.49250 6.21674e-02
1.49350 6.17542e-02
1.49450 6.13432e-02
1.49550 6.09346e-02
1.49650 6.05284e-02
1.49750 6.01244e-02
1.49850 5.97228e-02
1.49950 5.93234e-02
1.50050 5.89264e-02
1.50150 5.85316e-02
1.50250 5.81390e-02
1.50350 5.77488e-02
1.50450 5.73607e-02
1.50550 5.69749e-02
1.50650 5.65914e-02
1.50750 5.62100e-02
1.50850 5.58309e-02
1.50950 5.54539e-02
1.51050 5.50792e-02
1.51150 5.47066e-02
1.51250 5.43362e-02
1.51350 5.39679e-02
1.51450 5.36018e-02
1.51550 5.32378e-02
1.51650 5.28759e-02
1.51750 5.25162e-02
1.51850 5.21585e-02
1.51950 5.18030e-02
1.52050 5.14496e-02
1.52150 5.10982e-02
1.52250 5.07489e-02
1.52350 5.04017e-02
1.52450 5.00565e-02
1.52550 4.97133e-02
1.52650 4.93722e-02
1.52750 4.90331e-02
1.52850 4.86960e-02
1.52950 4.83609e-02
1.53050 4.80278e-02
1.53150 4.76967e-02
1.53250 4.73676e-02
1.53350 4.70404e-02
1.53450 4.67152e-02
1.53550 4.63920e-02
1.53650 4.60706e-02
1.53750 4.57513e-02
1.53850 4.54338e-02
1.53950 4.51182e-02
1.54050 4.48045e-02
1.54150 4.44928e-02
1.54250 4.41829e-02
1.54350 4.38749e-02
1.54450 4.35687e-02
1.54550 4.32644e-02
1.54650 4.29620e-02
1.54750 4.26613e-02
1.54850 4.23626e-02
1.54950 4.20656e-02
1.55050 4.17704e-02
1.55150 4.14771e-02
1.55250 4.11855e-02
1.55350 4.08957e-02
1.55450 4.06077e-02
1.55550 4.03215e-02
1.55650 4.00370e-02
1.55750 3.97543e-02
1.55850 3.94733e-02
1.55950 3.91941e-02
1.56050 3.89166e-02
1.56150 3.86407e-02
1.56250 3.83666e-02
1.56350 3.80942e-02
1.56450 3.78235e-02
1.56550 3.75545e-02
1.56650 3.72871e-02
1.56750 3.70214e-02
1.56850 3.67574e-02
1.56950 3.64950e-02
1.57050 3.62342e-02
1.57150 3.59751e-02
1.57250 3.57176e-02
1.57350 3.54617e-02
1.57450 3.52074e-02
1.57550 3.49547e-02
1.57650 3.47036e-02
1.57750 3.44541e-02
1.57850 3.42062e-02
1.57950 3.39598e-02
1.58050 3.37150e-02
1.58150 3.34717e-02
1.58250 3.32300e-02
1.58350 3.29898e-02
1.58450 3.27511e-02
1.58550 3.25139e-02
1.58650 3.22783e-02
1.58750 3.20441e-02
1.58850 3.18115e-02
1.58950 3.15803e-02
1.59050 3.13506e-02
1.59150 3.11224e-02
1.59250 3.08957e-02
1.59350 3.06704e-02
1.59450 3.04465e-02
1.59550 3.02241e-02
1.59650 3.00031e-02
1.59750 2.97835e-02
1.59850 2.95654e-02
1.59950 2.93487e-02
1.60050 2.91333e-02
1.60150 2.89194e-02
1.60250 2.87068e-02
1.60350 2.84957e-02
1.60450 2.82859e-02
1.60550 2.80774e-02
1.60650 2.78704e-02
1.60750 2.76646e-02
1.60850 2.74602e-02
1.60950 2.72572e-02
1.61050 2.70555e-02
1.61150 2.68551e-02
1.61250 2.66560e-02
1.61350 2.64582e-02
1.61450 2.62617e-02
1.61550 2.60665e-02
1.61650 2.58726e-02
1.61750 2.56799e-02
1.61850 2.54886e-02
1.61950 2.52985e-02
1.62050 2.51096e-02
1.62150 2.49221e-02
1.62250 2.47357e-02
1.62350 2.45506e-02
1.62450 2.43667e-02
1.62550 2.41841e-02
1.62650 2.40026e-02
1.62750 2.38224e-02
1.62850 2.36433e-02
1.62950 2.34655e-02
1.63050 2.32888e-02
1.63150 2.31134e-02
1.63250 2.29391e-02
1.63350 2.27660e-02
1.63450 2.25940e-02
1.63550 2.24232e-02
1.63650 2.22535e-02
1.63750 2.20850e-02
1.63850 2.19176e-02
1.63950 2.17514e-02
1.64050 2.15863e-02
1.64150 2.14222e-02
1.64250 2.12593e-02
1.64350 2.10975e-02
1.64450 2.09368e-02
1.64550 2.07772e-02
1.64650 2.06187e-02
1.64750 2.04613e-02
1.64850 2.03049e-02
1.64950 2.01496e-02
1.65050 1.99953e-02
1.65150 1.98422e-02
1.65250 1.96900e-02
1.65350 1.95389e-02
1.65450 1.93888e-02
1.65550 1.92398e-02
1.65650 1.90918e-02
1.65750 1.89448e-02
1.65850 1.87988e-02
1.65950 1.86538e-02
1.66050 1.85099e-02
1.66150 1.83669e-02
1.66250 1.82249e-02
1.66350 1.80839e-02
1.66450 1.79438e-02
1.66550 1.78048e-02
1.66650 1.76667e-02
1.66750 1.75295e-02
1.66850 1.73934e-02
1.66950 1.72581e-02
1.67050 1.71238e-02
1.67150 1.69905e-02
1.67250 1.68580e-02
1.67350 1.67265e-02
1.67450 1.65960e-02
1.67550 1.64663e-02
1.67650 1.63375e-02
1.67750 1.62097e-02
1.67850 1.60827e-02
1.67950 1.59567e-02
1.68050 1.58315e-02
1.68150 1.57072e-02
1.68250 1.55838e-02
1.68350 1.54612e-02
1.68450 1.53396e-02
1.68550 1.52187e-02
1.68650 1.50988e-02
1.68750 1.49797e-02
1.68850 1.48614e-02
1.68950 1.47440e-02
1.69050 1.46274e-02
1.69150 1.45116e-02
1.69250 1.43967e-02
1.69350 1.42826e-02
1.69450 1.41693e-02
1.69550 1.40568e-02
1.69650 1.39451e-02
1.69750 1.38342e-02
1.69850 1.37241e-02
1.69950 1.36148e-02
1.70050 1.35063e-02
1.70150 1.33985e-02
1.70250 1.32916e-02
1.70350 1.31854e-02
1.70450 1.30800e-02
1.70550 1.29753e-02
1.70650 1.28714e-02
1.70750 1.27682e-02
1.70850 1.26658e-02
1.70950 1.25641e-02
1.71050 1.24632e-02
1.71150 1.23630e-02
1.71250 1.22635e-02
1.71350 1.21648e-02
1.71450 1.20667e-02
1.71550 1.19694e-02
1.71650 1.18728e-02
1.71750 1.17769e-02
1.71850 1.16817e-02
1.71950 1.15872e-02
1.72050 1.14934e-02
1.72150 1.14003e-02
1.72250 1.13078e-02
1.72350 1.12161e-02
1.72450 1.11250e-02
1.72550 1.10345e-02
1.72650 1.09448e-02
1.72750 1.08557e-02
1.72850 1.07673e-02
1.72950 1.06795e-02
1.73050 1.05923e-02
1.73150 1.05058e-02
1.73250 1.04200e-02
1.73350 1.03348e-02
1.73450 1.02502e-02
1.73550 1.01663e-02
1.73650 1.00829e-02
1.73750 1.00002e-02
1.73850 9.91812e-03
1.73950 9.83664e-03
1.74050 9.75577e-03
1.74150 9.67550e-03
1.74250 9.59583e-03
1.74350 9.51675e-03
1.74450 9.43827e-03
1.74550 9.36038e-03
1.74650 9.28307e-03
1.74750 9.20634e-03
1.74850 9.13019e-03
1.74950 9.05461e-03
1.75050 8.97960e-03
1.75150 8.90515e-03
1.75250 8.83127e-03
1.75350 8.75794e-03
1.75450 8.68517e-03
1.75550 8.61295e-03
1.75650 8.54127e-03
1.75750 8.47014e-03
1.75850 8.39955e-03
1.75950 8.32949e-03
1.76050 8.25997e-03
1.76150 8.19098e-03
1.76250 8.12251e-03
1.76350 8.05456e-03
1.76450 7.98713e-03
1.76550 7.92021e-03
1.76650 7.85381e-03
1.76750 7.78791e-03
1.76850 7.72252e-03
1.76950 7.65763e-03
1.77050 7.59324e-03
1.77150 7.52934e-03
1.77250 7.46593e-03
1.77350 7.40301e-03
1.77450 7.34057e-03
1.77550 7.27861e-03
1.77650 7.21713e-03
1.77750 7.15613e-03
1.77850 7.09560e-03
1.77950 7.03553e-03
1.78050 6.97593e-03
1.78150 6.91679e-03
1.78250 6.85811e-03
1.78350 6.79988e-03
1.78450 6.74211e-03
1.78550 6.68478e-03
1.78650 6.62791e-03
1.78750 6.57147e-03
1.78850 6.51547e-03
1.78950 6.45991e-03
1.79050 6.40478e-03
1.79150 6.35009e-03
1.79250 6.29582e-03
1.79350 6.24198e-03
1.79450 6.18855e-03
1.79550 6.13555e-03
1.79650 6.08296e-03
1.79750 6.03079e-03
1.79850 5.97902e-03
1.79950 5.92767e-03
1.80050 5.87671e-03
1.80150 5.82616e-03
1.80250 5.77601e-03
1.80350 5.72625e-03
1.80450 5.67689e-03
1.80550 5.62791e-03
1.80650 5.57933e-03
1.80750 5.53113e-03
1.80850 5.48331e-03
1.80950 5.43587e-03
1.81050 5.38880e-03
1.81150 5.34211e-03
1.81250 5.29580e-03
1.81350 5.24985e-03
1.81450 5.20426e-03
1.81550 5.15904e-03
1.81650 5.11419e-03
1.81750 5.06969e-03
1.81850 5.02554e-03
1.81950 4.98175e-03
1.82050 4.93831e-03
1.82150 4.89522e-03
1.82250 4.85247e-03
1.82350 4.81007e-03
1.82450 4.76800e-03
1.82550 4.72628e-03
1.82650 4.68489e-03
1.82750 4.64384e-03
1.82850 4.60311e-03
1.82950 4.56272e-03
1.83050 4.52265e-03
1.83150 4.48290e-03
1.83250 4.44348e-03
1.83350 4.40437e-03
1.83450 4.36558e-03
1.83550 4.32711e-03
1.83650 4.28895e-03
1.83750 4.25110e-03
1.83850 4.21356e-03
1.83950 4.17632e-03
1.84050 4.13938e-03
1.84150 4.10275e-03
1.84250 4.06642e-03
1.84350 4.03038e-03
1.84450 3.99463e-03
1.84550 3.95918e-03
1.84650 3.92402e-03
1.84750 3.88915e-03
1.84850 3.85456e-03
1.84950 3.82026e-03
1.85050 3.78624e-03
1.85150 3.75249e-03
1.85250 3.71903e-03
1.85350 3.68584e-03
1.85450 3.65293e-03
1.85550 3.62028e-03
1.85650 3.58791e-03
1.85750 3.55580e-03
1.85850 3.52396e-03
1.85950 3.49238e-03
1.86050 3.46106e-03
1.86150 3.43000e-03
1.86250 3.39920e-03
1.86350 3.36866e-03
1.86450 3.33837e-03
1.86550 3.30833e-03
1.86650 3.27854e-03
1.86750 3.24899e-03
1.86850 3.21970e-03
1.86950 3.19065e-03
1.87050 3.16184e-03
1.87150 3.13327e-03
1.87250 3.10494e-03
1.87350 3.07685e-03
1.87450 3.04899e-03
1.87550 3.02137e-03
1.87650 2.99398e-03
1.87750 2.96682e-03
1.87850 2.93988e-03
1.87950 2.91318e-03
1.88050 2.88669e-03
1.88150 2.86043e-03
1.88250 2.83439e-03
1.88350 2.80858e-03
1.88450 2.78297e-03
1.88550 2.75759e-03
1.88650 2.73242e-03
1.88750 2.70746e-03
1.88850 2.68272e-03
1.88950 2.65818e-03
1.89050 2.63385e-03
1.89150 2.60973e-03
1.89250 2.58581e-03
1.89350 2.56210e-03
1.89450 2.53859e-03
1.89550 2.51527e-03
1.89650 2.49216e-03
1.89750 2.46925e-03
1.89850 2.44652e-03
1.89950 2.42400e-03
1.90050 2.40166e-03
1.90150 2.37952e-03
1.90250 2.35757e-03
1.90350 2.33580e-03
1.90450 2.31422e-03
1.90550 2.29283e-03
1.90650 2.27162e-03
1.90750 2.25059e-03
1.90850 2.22974e-03
1.90950 2.20908e-03
1.91050 2.18859e-03
1.91150 2.16827e-03
1.91250 2.14814e-03
1.91350 2.12817e-03
1.91450 2.10838e-03
1.91550 2.08876e-03
1.91650 2.06931e-03
1.91750 2.05003e-03
1.91850 2.03091e-03
1.91950 2.01196e-03
1.92050 1.99318e-03
1.92150 1.97456e-03
1.92250 1.95610e-03
1.92350 1.93780e-03
1.92450 1.91966e-03
1.92550 1.90168e-03
1.92650 1.88385e-03
1.92750 1.86618e-03
1.92850 1.84867e-03
1.92950 1.83130e-03
1.93050 1.81409e-03
1.93150 1.79703e-03
1.93250 1.78012e-03
1.93350 1.76336e-03
1.93450 1.74675e-03
1.93550 1.73028e-03
1.93650 1.71395e-03
1.93750 1.69777e-03
1.93850 1.68173e-03
1.93950 1.66584e-03
1.94050 1.65008e-03
1.94150 1.63446e-03
1.94250 1.61898e-03
1.94350 1.60364e-03
1.94450 1.58843e-03
1.94550 1.57335e-03
1.94650 1.55841e-03
1.94750 1.54360e-03
1.94850 1.52893e-03
1.94950 1.51438e-03
1.95050 1.49996e-03
1.95150 1.48567e-03
1.95250 1.47151e-03
1.95350 1.45748e-03
1.95450 1.44356e-03
1.95550 1.42978e-03
1.95650 1.41611e-03
1.95750 1.40257e-03
1.95850 1.38915e-03
1.95950 1.37585e-03
1.96050 1.36266e-03
1.96150 1.34960e-03
1.96250 1.33665e-03
1.96350 1.32382e-03
1.96450 1.31110e-03
1.96550 1.29850e-03
1.96650 1.28601e-03
1.96750 1.27364e-03
1.96850 1.26137e-03
1.96950 1.24921e-03
1.97050 1.23717e-03
1.97150 1.22523e-03
1.97250 1.21340e-03
1.97350 1.20168e-03
1.97450 1.19006e-03
1.97550 1.17855e-03
1.97650 1.16714e-03
1.97750 1.15584e-03
1.97850 1.14464e-03
1.97950 1.13354e-03
1.98050 1.12254e-03
1.98150 1.11164e-03
1.98250 1.10084e-03
1.98350 1.09014e-03
1.98450 1.07953e-03
1.98550 1.06902e-03
1.98650 1.05861e-03
1.98750 1.04829e-03
1.98850 1.03807e-03
1.98950 1.02794e-03
1.99050 1.01790e-03
1.99150 1.00796e-03
1.99250 9.98103e-04
1.99350 9.88339e-04
1.99450 9.78664e-04
1.99550 9.69078e-04
1.99650 9.59580e-04
1.99750 9.50169e-04
1.99850 9.40845e-04
1.99950 9.31606e-04
2.00050 9.22453e-04
2.00150 9.13383e-04
2.00250 9.04398e-04
2.00350 8.95495e-04
2.00450 8.86675e-04
2.00550 8.77936e-04
2.00650 8.69277e-04
2.00750 8.60699e-04
2.00850 8.52201e-04
2.00950 8.43781e-04
2.01050 8.35439e-04
2.01150 8.27174e-04
2.01250 8.18986e-04
2.01350 8.10875e-04
2.01450 8.02838e-04
2.01550 7.94877e-04
2.01650 7.86989e-04
2.01750 7.79175e-04
2.01850 7.71434e-04
2.01950 7.63765e-04
2.02050 7.56168e-04
2.02150 7.48642e-04
2.02250 7.41186e-04
2.02350 7.33799e-04
2.02450 7.26482e-04
2.02550 7.19234e-04
2.02650 7.12053e-04
2.02750 7.04940e-04
2.02850 6.97893e-04
2.02950 6.90913e-04
2.03050 6.83999e-04
2.03150 6.77149e-04
2.03250 6.70364e-04
2.03350 6.63643e-04
2.03450 6.56985e-04
2.03550 6.50390e-04
2.03650 6.43857e-04
2.03750 6.37386e-04
2.03850 6.30976e-04
2.03950 6.24627e-04
2.04050 6.18338e-04
2.04150 6.12108e-04
2.04250 6.05938e-04
2.04350 5.99826e-04
2.04450 5.93772e-04
2.04550 5.87775e-04
2.04650 5.81836e-04
2.04750 5.75953e-04
2.04850 5.70126e-04
2.04950 5.64354e-04
2.05050 5.58638e-04
2.05150 5.52976e-04
2.05250 5.47368e-04
2.05350 5.41813e-04
2.05450 5.36312e-04
2.05550 5.30863e-04
2.05650 5.25466e-04
2.05750 5.20122e-04
2.05850 5.14828e-04
2.05950 5.09585e-04
2.06050 5.04392e-04
2.06150 4.99249e-04
2.06250 4.94156e-04
2.06350 4.89112e-04
2.06450 4.84116e-04
2.06550 4.79168e-04
2.06650 4.74268e-04
2.06750 4.69415e-04
2.06850 4.64609e-04
2.06950 4.59849e-04
2.07050 4.55136e-04
2.07150 4.50467e-04
2.07250 4.45845e-04
2.07350 4.41266e-04
2.07450 4.36732e-04
2.07550 4.32242e-04
2.07650 4.27796e-04
2.07750 4.23393e-04
2.07850 4.19032e-04
2.07950 4.14714e-04
2.08050 4.10438e-04
2.08150 4.06204e-04
2.08250 4.02010e-04
2.08350 3.97858e-04
2.08450 3.93746e-04
2.08550 3.89674e-04
2.08650 3.85642e-04
2.08750 3.81649e-04
2.08850 3.77696e-04
2.08950 3.73781e-04
2.09050 3.69904e-04
2.09150 3.66065e-04
2.09250 3.62264e-04
2.09350 3.58500e-04
2.09450 3.54774e-04
2.09550 3.51083e-04
2.09650 3.47429e-04
2.09750 3.43811e-04
2.09850 3.40229e-04
2.09950 3.36682e-04
2.10050 3.33169e-04
2.10150 3.29692e-04
2.10250 3.26248e-04
2.10350 3.22839e-04
2.10450 3.19464e-04
2.10550 3.16121e-04
2.10650 3.12812e-04
2.10750 3.09536e-04
2.10850 3.06292e-04
2.10950 3.03080e-04
2.11050 2.99900e-04
2.11150 2.96751e-04
2.11250 2.93634e-04
2.11350 2.90548e-04
2.11450 2.87492e-04
2.11550 2.84467e-04
2.11650 2.81472e-04
2.11750 2.78507e-04
2.11850 2.75571e-04
2.11950 2.72665e-04
2.12050 2.69788e-04
2.12150 2.66939e-04
2.12250 2.64119e-04
2.12350 2.61327e-04
2.12450 2.58563e-04
2.12550 2.55827e-04
2.12650 2.53118e-04
2.12750 2.50436e-04
2.12850 2.47781e-04
2.12950 2.45153e-04
2.13050 2.42551e-04
2.13150 2.39976e-04
2.13250 2.37426e-04
2.13350 2.34902e-04
2.13450 2.32403e-04
2.13550 2.29930e-04
2.13650 2.27481e-04
2.13750 2.25057e-04
2.13850 2.22658e-04
2.13950 2.20283e-04
2.14050 2.17932e-04
2.14150 2.15605e-04
2.14250 2.13301e-04
2.14350 2.11020e-04
2.14450 2.08763e-04
2.14550 2.06529e-04
2.14650 2.04317e-04
2.14750 2.02127e-04
2.14850 1.99960e-04
2.14950 1.97815e-04
2.15050 1.95692e-04
2.15150 1.93591e-04
2.15250 1.91510e-04
2.15350 1.89451e-04
2.15450 1.87413e-04
2.15550 1.85396e-04
2.15650 1.83400e-04
2.15750 1.81423e-04
2.15850 1.79467e-04
2.15950 1.77531e-04
2.16050 1.75615e-04
2.16150 1.73719e-04
2.16250 1.71841e-04
2.16350 1.69984e-04
2.16450 1.68145e-04
2.16550 1.66325e-04
2.16650 1.64524e-04
2.16750 1.62741e-04
2.16850 1.60977e-04
2.16950 1.59230e-04
2.17050 1.57502e-04
2.17150 1.55792e-04
2.17250 1.54099e-04
2.17350 1.52424e-04
2.17450 1.50766e-04
2.17550 1.49125e-04
2.17650 1.47501e-04
2.17750 1.45894e-04
2.17850 1.44303e-04
2.17950 1.42729e-04
2.18050 1.41171e-04
2.18150 1.39630e-04
2.18250 1.38104e-04
2.18350 1.36595e-04
2.18450 1.35101e-04
2.18550 1.33622e-04
2.18650 1.32159e-04
2.18750 1.30711e-04
2.18850 1.29278e-04
2.18950 1.27860e-04
2.19050 1.26457e-04
2.19150 1.25069e-04
2.19250 1.23695e-04
2.19350 1.22335e-04
2.19450 1.20990e-04
2.19550 1.19659e-04
2.19650 1.18341e-04
2.19750 1.17038e-04
2.19850 1.15748e-04
2.19950 1.14471e-04
2.20050 1.13208e-04
2.20150 1.11958e-04
2.20250 1.10722e-04
2.20350 1.09498e-04
2.20450 1.08287e-04
2.20550 1.07089e-04
2.20650 1.05904e-04
2.20750 1.04731e-04
2.20850 1.03570e-04
2.20950 1.02422e-04
2.21050 1.01286e-04
2.21150 1.00161e-04
2.21250 9.90490e-05
2.21350 9.79484e-05
2.21450 9.68595e-05
2.21550 9.57821e-05
2.21650 9.47161e-05
2.21750 9.36613e-05
2.21850 9.26178e-05
2.21950 9.15853e-05
2.22050 9.05638e-05
2.22150 8.95532e-05
2.22250 8.85533e-05
2.22350 8.75640e-05
2.22450 8.65853e-05
2.22550 8.56170e-05
2.22650 8.46589e-05
2.22750 8.37112e-05
2.22850 8.27735e-05
2.22950 8.18458e-05
2.23050 8.09280e-05
2.23150 8.00201e-05
2.23250 7.91218e-05
2.23350 7.82332e-05
2.23450 7.73540e-05
2.23550 7.64843e-05
2.23650 7.56239e-05
2.23750 7.47728e-05
2.23850 7.39307e-05
2.23950 7.30977e-05
2.24050 7.22737e-05
2.24150 7.14585e-05
2.24250 7.06521e-05
2.24350 6.98543e-05
2.24450 6.90652e-05
2.24550 6.82845e-05
2.24650 6.75123e-05
2.24750 6.67484e-05
2.24850 6.59927e-05
2.24950 6.52452e-05
2.25050 6.45058e-05
2.25150 6.37744e-05
2.25250 6.30509e-05
2.25350 6.23352e-05
2.25450 6.16272e-05
2.25550 6.09270e-05
2.25650 6.02343e-05
2.25750 5.95491e-05
2.25850 5.88714e-05
2.25950 5.82011e-05
2.26050 5.75380e-05
2.26150 5.68821e-05
2.26250 5.62334e-05
2.26350 5.55918e-05
2.26450 5.49571e-05
2.26550 5.43293e-05
2.26650 5.37084e-05
2.26750 5.30943e-05
2.26850 5.24869e-05
2.26950 5.18861e-05
2.27050 5.12919e-05
2.27150 5.07041e-05
2.27250 5.01228e-05
2.27350 4.95479e-05
2.27450 4.89793e-05
2.27550 4.84169e-05
2.27650 4.78607e-05
2.27750 4.73106e-05
2.27850 4.67665e-05
2.27950 4.62284e-05
2.28050 4.56962e-05
2.28150 4.51698e-05
2.28250 4.46493e-05
2.28350 4.41345e-05
2.28450 4.36254e-05
2.28550 4.31218e-05
2.28650 4.26239e-05
2.28750 4.21314e-05
2.28850 4.16444e-05
2.28950 4.11627e-05
2.29050 4.06864e-05
2.29150 4.02153e-05
2.29250 3.97495e-05
2.29350 3.92888e-05
2.29450 3.88332e-05
2.29550 3.83827e-05
2.29650 3.79372e-05
2.29750 3.74966e-05
2.29850 3.70609e-05
2.29950 3.66301e-05
2.30050 3.62040e-05
2.30150 3.57827e-05
2.30250 3.53661e-05
2.30350 3.49541e-05
2.30450 3.45467e-05
2.30550 3.41438e-05
2.30650 3.37455e-05
2.30750 3.33516e-05
2.30850 3.29620e-05
2.30950 3.25769e-05
2.31050 3.21960e-05
2.31150 3.18194e-05
2.31250 3.14471e-05
2.31350 3.10789e-05
2.31450 3.07148e-05
2.31550 3.03548e-05
2.31650 2.99988e-05
2.31750 2.96469e-05
2.31850 2.92988e-05
2.31950 2.89547e-05
2.32050 2.86145e-05
2.32150 2.82781e-05
2.32250 2.79455e-05
2.32350 2.76166e-05
2.32450 2.72915e-05
2.32550 2.69700e-05
2.32650 2.66521e-05
2.32750 2.63378e-05
2.32850 2.60271e-05
2.32950 2.57198e-05
2.33050 2.54161e-05
2.33150 2.51158e-05
2.33250 2.48189e-05
2.33350 2.45253e-05
2.33450 2.42351e-05
2.33550 2.39482e-05
2.33650 2.36645e-05
2.33750 2.33840e-05
2.33850 2.31067e-05
2.33950 2.28326e-05
2.34050 2.25616e-05
2.34150 2.22937e-05
2.34250 2.20288e-05
2.34350 2.17669e-05
2.34450 2.15081e-05
2.34550 2.12521e-05
2.34650 2.09991e-05
2.34750 2.07490e-05
2.34850 2.05017e-05
2.34950 2.02573e-05
2.35050 2.00157e-05
2.35150 1.97768e-05
2.35250 1.95406e-05
2.35350 1.93072e-05
2.35450 1.90764e-05
2.35550 1.88483e-05
2.35650 1.86228e-05
2.35750 1.83999e-05
2.35850 1.81795e-05
2.35950 1.79617e-05
2.36050 1.77463e-05
2.36150 1.75335e-05
2.36250 1.73231e-05
2.36350 1.71151e-05
2.36450 1.69095e-05
2.36550 1.67063e-05
2.36650 1.65054e-05
2.36750 1.63069e-05
2.36850 1.61106e-05
2.36950 1.59166e-05
2.37050 1.57248e-05
2.37150 1.55353e-05
2.37250 1.53480e-05
2.37350 1.51628e-05
2.37450 1.49797e-05
2.37550 1.47988e-05
2.37650 1.46200e-05
2.37750 1.44433e-05
2.37850 1.42686e-05
2.37950 1.40959e-05
2.38050 1.39253e-05
2.38150 1.37566e-05
2.38250 1.35899e-05
2.38350 1.34251e-05
2.38450 1.32622e-05
2.38550 1.31013e-05
2.38650 1.29422e-05
2.38750 1.27850e-05
2.38850 1.26296e-05
2.38950 1.24760e-05
2.39050 1.23242e-05
2.39150 1.21742e-05
2.39250 1.20260e-05
2.39350 1.18794e-05
2.39450 1.17346e-05
2.39550 1.15915e-05
2.39650 1.14501e-05
2.39750 1.13103e-05
2.39850 1.11722e-05
2.39950 1.10356e-05
2.40050 1.09007e-05
2.40150 1.07674e-05
2.40250 1.06356e-05
2.40350 1.05054e-05
2.40450 1.03767e-05
2.40550 1.02496e-05
2.40650 1.01239e-05
2.40750 9.99971e-06
2.40850 9.87698e-06
2.40950 9.75571e-06
2.41050 9.63586e-06
2.41150 9.51743e-06
2.41250 9.40040e-06
2.41350 9.28475e-06
2.41450 9.17047e-06
2.41550 9.05755e-06
2.41650 8.94596e-06
2.41750 8.83569e-06
2.41850 8.72673e-06
2.41950 8.61906e-06
2.42050 8.51266e-06
2.42150 8.40754e-06
2.42250 8.30365e-06
2.42350 8.20101e-06
2.42450 8.09958e-06
2.42550 7.99936e-06
2.42650 7.90034e-06
2.42750 7.80249e-06
2.42850 7.70581e-06
2.42950 7.61028e-06
2.43050 7.51589e-06
2.43150 7.42262e-06
2.43250 7.33047e-06
2.43350 7.23942e-06
2.43450 7.14946e-06
2.43550 7.06057e-06
2.43650 6.97275e-06
2.43750 6.88598e-06
2.43850 6.80025e-06
2.43950 6.71554e-06
2.44050 6.63185e-06
2.44150 6.54917e-06
2.44250 6.46747e-06
2.44350 6.38676e-06
2.44450 6.30702e-06
2.44550 6.22823e-06
2.44650 6.15039e-06
2.44750 6.07349e-06
2.44850 5.99752e-06
2.44950 5.92246e-06
2.45050 5.84830e-06
2.45150 5.77504e-06
2.45250 5.70266e-06
2.45350 5.63115e-06
2.45450 5.56051e-06
2.45550 5.49072e-06
2.45650 5.42178e-06
2.45750 5.35367e-06
2.45850 5.28638e-06
2.45950 5.21990e-06
2.46050 5.15424e-06
2.46150 5.08936e-06
2.46250 5.02528e-06
2.46350 4.96197e-06
2.46450 4.89943e-06
2.46550 4.83765e-06
2.46650 4.77662e-06
2.46750 4.71633e-06
2.46850 4.65677e-06
2.46950 4.59794e-06
2.47050 4.53983e-06
2.47150 4.48242e-06
2.47250 4.42571e-06
2.47350 4.36970e-06
2.47450 4.31436e-06
2.47550 4.25971e-06
2.47650 4.20572e-06
2.47750 4.15238e-06
2.47850 4.09971e-06
2.47950 4.04767e-06
2.48050 3.99627e-06
2.48150 3.94550e-06
2.48250 3.89535e-06
2.48350 3.84582e-06
2.48450 3.79689e-06
2.48550 3.74857e-06
2.48650 3.70084e-06
2.48750 3.65369e-06
2.48850 3.60712e-06
2.48950 3.56112e-06
2.49050 3.51569e-06
2.49150 3.47082e-06
2.49250 3.42650e-06
2.49350 3.38273e-06
2.49450 3.33949e-06
2.49550 3.29679e-06
2.49650 3.25462e-06
2.49750 3.21296e-06
2.49850 3.17182e-06
2.49950 3.13119e-06
2.50050 3.09106e-06
2.50150 3.05143e-06
2.50250 3.01228e-06
2.50350 2.97362e-06
2.50450 2.93544e-06
2.50550 2.89774e-06
2.50650 2.86049e-06
2.50750 2.82372e-06
2.50850 2.78739e-06
2.50950 2.75152e-06
2.51050 2.71610e-06
2.51150 2.68111e-06
2.51250 2.64656e-06
2.51350 2.61244e-06
2.51450 2.57874e-06
2.51550 2.54546e-06
2.51650 2.51260e-06
2.51750 2.48014e-06
2.51850 2.44810e-06
2.51950 2.41645e-06
2.52050 2.38519e-06
2.52150 2.35433e-06
2.52250 2.32385e-06
2.52350 2.29375e-06
2.52450 2.26403e-06
2.52550 2.23468e-06
2.52650 2.20570e-06
2.52750 2.17708e-06
2.52850 2.14882e-06
2.52950 2.12091e-06
2.53050 2.09335e-06
2.53150 2.06614e-06
2.53250 2.03927e-06
2.53350 2.01274e-06
2.53450 1.98654e-06
2.53550 1.96067e-06
2.53650 1.93513e-06
2.53750 1.90990e-06
2.53850 1.88500e-06
2.53950 1.86041e-06
2.54050 1.83613e-06
2.54150 1.81215e-06
2.54250 1.78848e-06
2.54350 1.76510e-06
2.54450 1.74202e-06
2.54550 1.71924e-06
2.54650 1.69674e-06
2.54750 1.67452e-06
2.54850 1.65259e-06
2.54950 1.63093e-06
2.55050 1.60955e-06
2.55150 1.58844e-06
2.55250 1.56759e-06
2.55350 1.54701e-06
2.55450 1.52669e-06
2.55550 1.50663e-06
2.55650 1.48683e-06
2.55750 1.46727e-06
2.55850 1.44797e-06
2.55950 1.42891e-06
2.56050 1.41009e-06
2.56150 1.39151e-06
2.56250 1.37317e-06
2.56350 1.35506e-06
2.56450 1.33718e-06
2.56550 1.31954e-06
2.56650 1.30211e-06
2.56750 1.28491e-06
2.56850 1.26793e-06
2.56950 1.25116e-06
2.57050 1.23461e-06
2.57150 1.21827e-06
2.57250 1.20214e-06
2.57350 1.18622e-06
2.57450 1.17050e-06
2.57550 1.15498e-06
2.57650 1.13966e-06
2.57750 1.12454e-06
2.57850 1.10961e-06
2.57950 1.09488e-06
2.58050 1.08033e-06
2.58150 1.06597e-06
2.58250 1.05179e-06
2.58350 1.03780e-06
2.58450 1.02399e-06
2.58550 1.01035e-06
2.58650 9.96890e-07
2.58750 9.83604e-07
2.58850 9.70489e-07
2.58950 9.57543e-07
2.59050 9.44764e-07
2.59150 9.32150e-07
2.59250 9.19699e-07
2.59350 9.07409e-07
2.59450 8.95278e-07
2.59550 8.83303e-07
2.59650 8.71484e-07
2.59750 8.59818e-07
2.59850 8.48303e-07
2.59950 8.36937e-07
2.60050 8.25718e-07
2.60150 8.14645e-07
2.60250 8.03716e-07
2.60350 7.92929e-07
2.60450 7.82282e-07
2.60550 7.71773e-07
2.60650 7.61401e-07
2.60750 7.51163e-07
2.60850 7.41059e-07
2.60950 7.31087e-07
2.61050 7.21244e-07
2.61150 7.11530e-07
2.61250 7.01943e-07
2.61350 6.92480e-07
2.61450 6.83141e-07
2.61550 6.73924e-07
2.61650 6.64827e-07
2.61750 6.55850e-07
2.61850 6.46989e-07
2.61950 6.38245e-07
2.62050 6.29615e-07
2.62150 6.21098e-07
2.62250 6.12692e-07
2.62350 6.04397e-07
2.62450 5.96210e-07
2.62550 5.88131e-07
2.62650 5.80158e-07
2.62750 5.72290e-07
2.62850 5.64525e-07
2.62950 5.56862e-07
2.63050 5.49300e-07
2.63150 5.41837e-07
2.63250 5.34472e-07
2.63350 5.27205e-07
2.63450 5.20033e-07
2.63550 5.12956e-07
2.63650 5.05972e-07
2.63750 4.99080e-07
2.63850 4.92279e-07
2.63950 4.85568e-07
2.64050 4.78945e-07
2.64150 4.72410e-07
2.64250 4.65962e-07
2.64350 4.59598e-07
2.64450 4.53319e-07
2.64550 4.47123e-07
2.64650 4.41009e-07
2.64750 4.34977e-07
2.64850 4.29024e-07
2.64950 4.23150e-07
2.65050 4.17354e-07
2.65150 4.11635e-07
2.65250 4.05992e-07
2.65350 4.00424e-07
2.65450 3.94930e-07
2.65550 3.89509e-07
2.65650 3.84160e-07
2.65750 3.78882e-07
2.65850 3.73675e-07
2.65950 3.68537e-07
2.66050 3.63467e-07
2.66150 3.58465e-07
2.66250 3.53530e-07
2.66350 3.48661e-07
2.66450 3.43857e-07
2.66550 3.39117e-07
2.66650 3.34440e-07
2.66750 3.29826e-07
2.66850 3.25273e-07
2.66950 3.20782e-07
2.67050 3.16350e-07
2.67150 3.11978e-07
2.67250 3.07665e-07
2.67350 3.03410e-07
2.67450 2.99211e-07
2.67550 2.95069e-07
2.67650 2.90982e-07
2.67750 2.86951e-07
2.67850 2.82973e-07
2.67950 2.79049e-07
2.68050 2.75178e-07
2.68150 2.71359e-07
2.68250 2.67592e-07
2.68350 2.63875e-07
2.68450 2.60208e-07
2.68550 2.56590e-07
2.68650 2.53022e-07
2.68750 2.49501e-07
2.68850 2.46028e-07
2.68950 2.42602e-07
2.69050 2.39223e-07
2.69150 2.35889e-07
2.69250 2.32600e-07
2.69350 2.29355e-07
2.69450 2.26155e-07
2.69550 2.22997e-07
2.69650 2.19883e-07
2.69750 2.16811e-07
2.69850 2.13780e-07
2.69950 2.10791e-07
2.70050 2.07842e-07
2.70150 2.04933e-07
2.70250 2.02064e-07
2.70350 1.99233e-07
2.70450 1.96442e-07
2.70550 1.93688e-07
2.70650 1.90971e-07
2.70750 1.88292e-07
2.70850 1.85649e-07
2.70950 1.83042e-07
2.71050 1.80471e-07
2.71150 1.77934e-07
2.71250 1.75433e-07
2.71350 1.72965e-07
2.71450 1.70531e-07
2.71550 1.68131e-07
2.71650 1.65763e-07
2.71750 1.63428e-07
2.71850 1.61124e-07
2.71950 1.58852e-07
2.72050 1.56611e-07
2.72150 1.54401e-07
2.72250 1.52221e-07
2.72350 1.50071e-07
2.72450 1.47951e-07
2.72550 1.45860e-07
2.72650 1.43797e-07
2.72750 1.41763e-07
2.72850 1.39756e-07
2.72950 1.37777e-07
2.73050 1.35826e-07
2.73150 1.33901e-07
2.73250 1.32003e-07
2.73350 1.30131e-07
2.73450 1.28284e-07
2.73550 1.26464e-07
2.73650 1.24668e-07
2.73750 1.22897e-07
2.73850 1.21150e-07
2.73950 1.19428e-07
2.74050 1.17729e-07
2.74150 1.16054e-07
2.74250 1.14402e-07
2.74350 1.12773e-07
2.74450 1.11166e-07
2.74550 1.09582e-07
2.74650 1.08020e-07
2.74750 1.06479e-07
2.74850 1.04959e-07
2.74950 1.03461e-07
2.75050 1.01983e-07
2.75150 1.00526e-07
2.75250 9.90896e-08
2.75350 9.76727e-08
2.75450 9.62755e-08
2.75550 9.48978e-08
2.75650 9.35392e-08
2.75750 9.21995e-08
2.75850 9.08785e-08
2.75950 8.95758e-08
2.76050 8.82914e-08
2.76150 8.70248e-08
2.76250 8.57759e-08
2.76350 8.45444e-08
2.76450 8.33301e-08
2.76550 8.21327e-08
2.76650 8.09521e-08
2.76750 7.97880e-08
2.76850 7.86401e-08
2.76950 7.75083e-08
2.77050 7.63923e-08
2.77150 7.52920e-08
2.77250 7.42071e-08
2.77350 7.31374e-08
2.77450 7.20826e-08
2.77550 7.10427e-08
2.77650 7.00173e-08
2.77750 6.90064e-08
2.77850 6.80096e-08
2.77950 6.70269e-08
2.78050 6.60579e-08
2.78150 6.51026e-08
2.78250 6.41607e-08
2.78350 6.32320e-08
2.78450 6.23165e-08
2.78550 6.14138e-08
2.78650 6.05239e-08
2.78750 5.96464e-08
2.78850 5.87814e-08
2.78950 5.79286e-08
2.79050 5.70878e-08
2.79150 5.62588e-08
2.79250 5.54416e-08
2.79350 5.46360e-08
2.79450 5.38417e-08
2.79550 5.30586e-08
2.79650 5.22867e-08
2.79750 5.15256e-08
2.79850 5.07754e-08
2.79950 5.00357e-08
2.80050 4.93066e-08
2.80150 4.85878e-08
2.80250 4.78792e-08
2.80350 4.71806e-08
2.80450 4.64920e-08
2.80550 4.58131e-08
2.80650 4.51439e-08
2.80750 4.44842e-08
2.80850 4.38339e-08
2.80950 4.31928e-08
2.81050 4.25608e-08
2.81150 4.19379e-08
2.81250 4.13238e-08
2.81350 4.07185e-08
2.81450 4.01218e-08
2.81550 3.95336e-08
2.81650 3.89539e-08
2.81750 3.83823e-08
2.81850 3.78190e-08
2.81950 3.72637e-08
2.82050 3.67163e-08
2.82150 3.61768e-08
2.82250 3.56450e-08
2.82350 3.51208e-08
2.82450 3.46041e-08
2.82550 3.40948e-08
2.82650 3.35928e-08
2.82750 3.30979e-08
2.82850 3.26102e-08
2.82950 3.21295e-08
2.83050 3.16557e-08
2.83150 3.11887e-08
2.83250 3.07284e-08
2.83350 3.02747e-08
2.83450 2.98275e-08
2.83550 2.93868e-08
2.83650 2.89524e-08
2.83750 2.85243e-08
2.83850 2.81023e-08
2.83950 2.76864e-08
2.84050 2.72765e-08
2.84150 2.68725e-08
2.84250 2.64743e-08
2.84350 2.60819e-08
2.84450 2.56952e-08
2.84550 2.53140e-08
2.84650 2.49383e-08
2.84750 2.45681e-08
2.84850 2.42032e-08
2.84950 2.38436e-08
2.85050 2.34892e-08
2.85150 2.31400e-08
2.85250 2.27958e-08
2.85350 2.24565e-08
2.85450 2.21222e-08
2.85550 2.17928e-08
2.85650 2.14681e-08
2.85750 2.11482e-08
2.85850 2.08328e-08
2.85950 2.05221e-08
2.86050 2.02159e-08
2.86150 1.99141e-08
2.86250 1.96167e-08
2.86350 1.93237e-08
2.86450 1.90349e-08
2.86550 1.87503e-08
2.86650 1.84699e-08
2.86750 1.81936e-08
2.86850 1.79212e-08
2.86950 1.76529e-08
2.87050 1.73885e-08
2.87150 1.71279e-08
2.87250 1.68711e-08
2.87350 1.66181e-08
2.87450 1.63688e-08
2.87550 1.61231e-08
2.87650 1.58811e-08
2.87750 1.56425e-08
2.87850 1.54075e-08
2.87950 1.51759e-08
2.88050 1.49477e-08
2.88150 1.47228e-08
2.88250 1.45012e-08
2.88350 1.42829e-08
2.88450 1.40678e-08
2.88550 1.38559e-08
2.88650 1.36470e-08
2.88750 1.34413e-08
2.88850 1.32385e-08
2.88950 1.30387e-08
2.89050 1.28419e-08
2.89150 1.26480e-08
2.89250 1.24569e-08
2.89350 1.22687e-08
2.89450 1.20832e-08
2.89550 1.19004e-08
2.89650 1.17204e-08
2.89750 1.15430e-08
2.89850 1.13682e-08
2.89950 1.11960e-08
2.90050 1.10263e-08
2.90150 1.08592e-08
2.90250 1.06945e-08
2.90350 1.05322e-08
2.90450 1.03724e-08
2.90550 1.02149e-08
2.90650 1.00598e-08
2.90750 9.90693e-09
2.90850 9.75635e-09
2.90950 9.60799e-09
2.91050 9.46184e-09
2.91150 9.31786e-09
2.91250 9.17601e-09
2.91350 9.03627e-09
2.91450 8.89861e-09
2.91550 8.76299e-09
2.91650 8.62939e-09
2.91750 8.49777e-09
2.91850 8.36812e-09
2.91950 8.24039e-09
2.92050 8.11456e-09
2.92150 7.99061e-09
2.92250 7.86851e-09
2.92350 7.74822e-09
2.92450 7.62973e-09
2.92550 7.51301e-09
2.92650 7.39803e-09
2.92750 7.28477e-09
2.92850 7.17319e-09
2.92950 7.06329e-09
2.93050 6.95503e-09
2.93150 6.84839e-09
2.93250 6.74334e-09
2.93350 6.63987e-09
2.93450 6.53794e-09
2.93550 6.43754e-09
2.93650 6.33865e-09
2.93750 6.24124e-09
2.93850 6.14529e-09
2.93950 6.05077e-09
2.94050 5.95768e-09
2.94150 5.86599e-09
2.94250 5.77567e-09
2.94350 5.68671e-09
2.94450 5.59909e-09
2.94550 5.51278e-09
2.94650 5.42777e-09
2.94750 5.34405e-09
2.94850 5.26158e-09
2.94950 5.18035e-09
2.95050 5.10035e-09
2.95150 5.02156e-09
2.95250 4.94395e-09
2.95350 4.86751e-09
2.95450 4.79223e-09
2.95550 4.71809e-09
2.95650 4.64506e-09
2.95750 4.57314e-09
2.95850 4.50230e-09
2.95950 4.43254e-09
2.96050 4.36383e-09
2.96150 4.29616e-09
2.96250 4.22952e-09
2.96350 4.16388e-09
2.96450 4.09924e-09
2.96550 4.03558e-09
2.96650 3.97288e-09
2.96750 3.91114e-09
2.96850 3.85033e-09
2.96950 3.79045e-09
2.97050 3.73147e-09
2.97150 3.67339e-09
2.97250 3.61620e-09
2.97350 3.55987e-09
2.97450 3.50440e-09
2.97550 3.44977e-09
2.97650 3.39598e-09
2.97750 3.34300e-09
2.97850 3.29083e-09
2.97950 3.23946e-09
2.98050 3.18887e-09
2.98150 3.13905e-09
2.98250 3.09000e-09
2.98350 3.04169e-09
2.98450 2.99411e-09
2.98550 2.94727e-09
2.98650 2.90114e-09
2.98750 2.85572e-09
2.98850 2.81099e-09
2.98950 2.76694e-09
2.99050 2.72357e-09
2.99150 2.68087e-09
2.99250 2.63881e-09
2.99350 2.59741e-09
2.99450 2.55663e-09
2.99550 2.51648e-09
2.99650 2.47695e-09
2.99750 2.43803e-09
2.99850 2.39970e-09
2.99950 2.36196e-09
3.00050 2.32480e-09
3.00150 2.28821e-09
3.00250 2.25219e-09
3.00350 2.21672e-09
3.00450 2.18179e-09
3.00550 2.14740e-09
3.00650 2.11354e-09
3.00750 2.08021e-09
3.00850 2.04739e-09
3.00950 2.01507e-09
3.01050 1.98325e-09
3.01150 1.95192e-09
3.01250 1.92108e-09
3.01350 1.89071e-09
3.01450 1.86081e-09
3.01550 1.83138e-09
3.01650 1.80240e-09
3.01750 1.77386e-09
3.01850 1.74577e-09
3.01950 1.71811e-09
3.02050 1.69089e-09
3.02150 1.66408e-09
3.02250 1.63769e-09
3.02350 1.61171e-09
3.02450 1.58613e-09
3.02550 1.56094e-09
3.02650 1.53615e-09
3.02750 1.51174e-09
3.02850 1.48772e-09
3.02950 1.46406e-09
3.03050 1.44078e-09
3.03150 1.41785e-09
3.03250 1.39528e-09
3.03350 1.37307e-09
3.03450 1.35119e-09
3.03550 1.32966e-09
3.03650 1.30847e-09
3.03750 1.28760e-09
3.03850 1.26706e-09
3.03950 1.24684e-09
3.04050 1.22694e-09
3.04150 1.20735e-09
3.04250 1.18806e-09
3.04350 1.16907e-09
3.04450 1.15038e-09
3.04550 1.13199e-09
3.04650 1.11388e-09
3.04750 1.09605e-09
3.04850 1.07850e-09
3.04950 1.06123e-09
3.05050 1.04423e-09
3.05150 1.02749e-09
3.05250 1.01102e-09
3.05350 9.94804e-10
3.05450 9.78844e-10
3.05550 9.63133e-10
3.05650 9.47669e-10
3.05750 9.32448e-10
3.05850 9.17466e-10
3.05950 9.02720e-10
3.06050 8.88205e-10
3.06150 8.73919e-10
3.06250 8.59857e-10
3.06350 8.46017e-10
3.06450 8.32394e-10
3.06550 8.18986e-10
3.06650 8.05790e-10
3.06750 7.92801e-10
3.06850 7.80017e-10
3.06950 7.67435e-10
3.07050 7.55051e-10
3.07150 7.42863e-10
3.07250 7.30867e-10
3.07350 7.19061e-10
3.07450 7.07441e-10
3.07550 6.96005e-10
3.07650 6.84750e-10
3.07750 6.73673e-10
3.07850 6.62771e-10
3.07950 6.52042e-10
3.08050 6.41482e-10
3.08150 6.31090e-10
3.08250 6.20863e-10
3.08350 6.10798e-10
3.08450 6.00892e-10
3.08550 5.91144e-10
3.08650 5.81551e-10
3.08750 5.72109e-10
3.08850 5.62818e-10
3.08950 5.53675e-10
3.09050 5.44676e-10
3.09150 5.35821e-10
3.09250 5.27107e-10
3.09350 5.18531e-10
3.09450 5.10092e-10
3.09550 5.01788e-10
3.09650 4.93615e-10
3.09750 4.85573e-10
3.09850 4.77659e-10
3.09950 4.69872e-10
3.10050 4.62208e-10
3.10150 4.54667e-10
3.10250 4.47247e-10
3.10350 4.39945e-10
3.10450 4.32759e-10
3.10550 4.25689e-10
3.10650 4.18731e-10
3.10750 4.11885e-10
3.10850 4.05148e-10
3.10950 3.98520e-10
3.11050 3.91997e-10
3.11150 3.85579e-10
3.11250 3.79264e-10
3.11350 3.73050e-10
3.11450 3.66935e-10
3.11550 3.60919e-10
3.11650 3.54999e-10
3.11750 3.49175e-10
3.11850 3.43444e-10
3.11950 3.37805e-10
3.12050 3.32256e-10
3.12150 3.26797e-10
3.12250 3.21426e-10
3.12350 3.16141e-10
3.12450 3.10941e-10
3.12550 3.05825e-10
3.12650 3.00792e-10
3.12750 2.95839e-10
3.12850 2.90966e-10
3.12950 2.86172e-10
3.13050 2.81455e-10
3.13150 2.76815e-10
3.13250 2.72249e-10
3.13350 2.67757e-10
3.13450 2.63338e-10
3.13550 2.58990e-10
3.13650 2.54712e-10
3.13750 2.50503e-10
3.13850 2.46363e-10
3.13950 2.42290e-10
3.14050 2.38282e-10
3.14150 2.34340e-10
3.14250 2.30461e-10
3.14350 2.26645e-10
3.14450 2.22891e-10
3.14550 2.19198e-10
3.14650 2.15565e-10
3.14750 2.11991e-10
3.14850 2.08475e-10
3.14950 2.05016e-10
3.15050 2.01613e-10
3.15150 1.98266e-10
3.15250 1.94973e-10
3.15350 1.91734e-10
3.15450 1.88547e-10
3.15550 1.85412e-10
3.15650 1.82328e-10
3.15750 1.79295e-10
3.15850 1.76311e-10
3.15950 1.73375e-10
3.16050 1.70488e-10
3.16150 1.67647e-10
3.16250 1.64853e-10
3.16350 1.62105e-10
3.16450 1.59401e-10
3.16550 1.56742e-10
3.16650 1.54126e-10
3.16750 1.51553e-10
3.16850 1.49022e-10
3.16950 1.46532e-10
3.17050 1.44083e-10
3.17150 1.41674e-10
3.17250 1.39305e-10
3.17350 1.36974e-10
3.17450 1.34682e-10
3.17550 1.32427e-10
3.17650 1.30210e-10
3.17750 1.28028e-10
3.17850 1.25883e-10
3.17950 1.23772e-10
3.18050 1.21697e-10
3.18150 1.19655e-10
3.18250 1.17647e-10
3.18350 1.15672e-10
3.18450 1.13730e-10
3.18550 1.11819e-10
3.18650 1.09940e-10
3.18750 1.08092e-10
3.18850 1.06274e-10
3.18950 1.04487e-10
3.19050 1.02728e-10
3.19150 1.00999e-10
3.19250 9.92984e-11
3.19350 9.76257e-11
3.19450 9.59807e-11
3.19550 9.43628e-11
3.19650 9.27717e-11
3.19750 9.12069e-11
3.19850 8.96679e-11
3.19950 8.81544e-11
3.20050 8.66659e-11
3.20150 8.52020e-11
3.20250 8.37624e-11
3.20350 8.23467e-11
3.20450 8.09543e-11
3.20550 7.95851e-11
3.20650 7.82386e-11
3.20750 7.69144e-11
3.20850 7.56122e-11
3.20950 7.43315e-11
3.21050 7.30722e-11
3.21150 7.18337e-11
3.21250 7.06159e-11
3.21350 6.94183e-11
3.21450 6.82406e-11
3.21550 6.70824e-11
3.21650 6.59436e-11
3.21750 6.48237e-11
3.21850 6.37225e-11
3.21950 6.26395e-11
3.22050 6.15747e-11
3.22150 6.05276e-11
3.22250 5.94979e-11
3.22350 5.84854e-11
3.22450 5.74899e-11
3.22550 5.65109e-11
3.22650 5.55483e-11
3.22750 5.46017e-11
3.22850 5.36710e-11
3.22950 5.27558e-11
3.23050 5.18559e-11
3.23150 5.09711e-11
3.23250 5.01011e-11
3.23350 4.92457e-11
3.23450 4.84045e-11
3.23550 4.75775e-11
3.23650 4.67643e-11
3.23750 4.59648e-11
3.23850 4.51786e-11
3.23950 4.44057e-11
3.24050 4.36457e-11
3.24150 4.28984e-11
3.24250 4.21638e-11
3.24350 4.14414e-11
3.24450 4.07312e-11
3.24550 4.00329e-11
3.24650 3.93464e-11
3.24750 3.86714e-11
3.24850 3.80078e-11
3.24950 3.73553e-11
3.25050 3.67139e-11
3.25150 3.60832e-11
3.25250 3.54632e-11
3.25350 3.48536e-11
3.25450 3.42543e-11
3.25550 3.36651e-11
3.25650 3.30858e-11
3.25750 3.25163e-11
3.25850 3.19565e-11
3.25950 3.14061e-11
3.26050 3.08650e-11
3.26150 3.03330e-11
3.26250 2.98100e-11
3.26350 2.92959e-11
3.26450 2.87905e-11
3.26550 2.82936e-11
3.26650 2.78051e-11
3.26750 2.73250e-11
3.26850 2.68529e-11
3.26950 2.63889e-11
3.27050 2.59327e-11
3.27150 2.54842e-11
3.27250 2.50434e-11
3.27350 2.46101e-11
3.27450 2.41841e-11
3.27550 2.37653e-11
3.27650 2.33537e-11
3.27750 2.29490e-11
3.27850 2.25512e-11
3.27950 2.21602e-11
3.28050 2.17759e-11
3.28150 2.13981e-11
3.28250 2.10267e-11
3.28350 2.06617e-11
3.28450 2.03028e-11
3.28550 1.99501e-11
3.28650 1.96034e-11
3.28750 1.92626e-11
3.28850 1.89276e-11
3.28950 1.85984e-11
3.29050 1.82747e-11
3.29150 1.79566e-11
3.29250 1.76439e-11
3.29350 1.73366e-11
3.29450 1.70345e-11
3.29550 1.67376e-11
3.29650 1.64458e-11
3.29750 1.61589e-11
3.29850 1.58770e-11
3.29950 1.55999e-11
3.30050 1.53275e-11
3.30150 1.50598e-11
3.30250 1.47967e-11
3.30350 1.45382e-11
3.30450 1.42840e-11
3.30550 1.40342e-11
3.30650 1.37887e-11
3.30750 1.35474e-11
3.30850 1.33103e-11
3.30950 1.30772e-11
3.31050 1.28481e-11
3.31150 1.26230e-11
3.31250 1.24018e-11
3.31350 1.21843e-11
3.31450 1.19706e-11
3.31550 1.17606e-11
3.31650 1.15542e-11
3.31750 1.13514e-11
3.31850 1.11520e-11
3.31950 1.09561e-11
3.32050 1.07635e-11
3.32150 1.05743e-11
3.32250 1.03884e-11
3.32350 1.02056e-11
3.32450 1.00261e-11
3.32550 9.84958e-12
3.32650 9.67616e-12
3.32750 9.50572e-12
3.32850 9.33824e-12
3.32950 9.17365e-12
3.33050 9.01191e-12
3.33150 8.85298e-12
3.33250 8.69679e-12
3.33350 8.54331e-12
3.33450 8.39249e-12
3.33550 8.24428e-12
3.33650 8.09865e-12
3.33750 7.95554e-12
3.33850 7.81491e-12
3.33950 7.67673e-12
3.34050 7.54094e-12
3.34150 7.40751e-12
3.34250 7.27640e-12
3.34350 7.14757e-12
3.34450 7.02098e-12
3.34550 6.89660e-12
3.34650 6.77437e-12
3.34750 6.65428e-12
3.34850 6.53627e-12
3.34950 6.42032e-12
3.35050 6.30639e-12
3.35150 6.19444e-12
3.35250 6.08445e-12
3.35350 5.97638e-12
3.35450 5.87019e-12
3.35550 5.76585e-12
3.35650 5.66334e-12
3.35750 5.56261e-12
3.35850 5.46365e-12
3.35950 5.36641e-12
3.36050 5.27088e-12
3.36150 5.17701e-12
3.36250 5.08479e-12
3.36350 4.99418e-12
3.36450 4.90516e-12
3.36550 4.81769e-12
3.36650 4.73176e-12
3.36750 4.64733e-12
3.36850 4.56439e-12
3.36950 4.48289e-12
3.37050 4.40283e-12
3.37150 4.32417e-12
3.37250 4.24689e-12
3.37350 4.17097e-12
3.37450 4.09638e-12
3.37550 4.02311e-12
3.37650 3.95112e-12
3.37750 3.88039e-12
3.37850 3.81091e-12
3.37950 3.74266e-12
3.38050 3.67560e-12
3.38150 3.60972e-12
3.38250 3.54501e-12
3.38350 3.48143e-12
3.38450 3.41897e-12
3.38550 3.35762e-12
3.38650 3.29734e-12
3.38750 3.23813e-12
3.38850 3.17997e-12
3.38950 3.12283e-12
3.39050 3.06670e-12
3.39150 3.01156e-12
3.39250 2.95740e-12
3.39350 2.90419e-12
3.39450 2.85192e-12
3.39550 2.80058e-12
3.39650 2.75014e-12
3.39750 2.70060e-12
3.39850 2.65194e-12
3.39950 2.60414e-12
3.40050 2.55718e-12
3.40150 2.51106e-12
3.40250 2.46575e-12
3.40350 2.42125e-12
3.40450 2.37753e-12
3.40550 2.33459e-12
3.40650 2.29242e-12
3.40750 2.25099e-12
3.40850 2.21030e-12
3.40950 2.17033e-12
3.41050 2.13107e-12
3.41150 2.09251e-12
3.41250 2.05464e-12
3.41350 2.01744e-12
3.41450 1.98090e-12
3.41550 1.94501e-12
3.41650 1.90976e-12
3.41750 1.87514e-12
3.41850 1.84114e-12
3.41950 1.80774e-12
3.42050 1.77494e-12
3.42150 1.74272e-12
3.42250 1.71108e-12
3.42350 1.68000e-12
3.42450 1.64948e-12
3.42550 1.61950e-12
3.42650 1.59006e-12
3.42750 1.56114e-12
3.42850 1.53274e-12
3.42950 1.50485e-12
3.43050 1.47746e-12
3.43150 1.45055e-12
3.43250 1.42413e-12
3.43350 1.39819e-12
3.43450 1.37270e-12
3.43550 1.34768e-12
3.43650 1.32310e-12
3.43750 1.29896e-12
3.43850 1.27526e-12
3.43950 1.25198e-12
3.44050 1.22912e-12
3.44150 1.20667e-12
3.44250 1.18462e-12
3.44350 1.16297e-12
3.44450 1.14171e-12
3.44550 1.12083e-12
3.44650 1.10032e-12
3.44750 1.08019e-12
3.44850 1.06041e-12
3.44950 1.04099e-12
3.45050 1.02193e-12
3.45150 1.00320e-12
3.45250 9.84814e-13
3.45350 9.66759e-13
3.45450 9.49028e-13
3.45550 9.31618e-13
3.45650 9.14521e-13
3.45750 8.97733e-13
3.45850 8.81249e-13
3.45950 8.65061e-13
3.46050 8.49167e-13
3.46150 8.33559e-13
3.46250 8.18234e-13
3.46350 8.03185e-13
3.46450 7.88409e-13
3.46550 7.73900e-13
3.46650 7.59654e-13
3.46750 7.45665e-13
3.46850 7.31930e-13
3.46950 7.18444e-13
3.47050 7.05202e-13
3.47150 6.92201e-13
3.47250 6.79435e-13
3.47350 6.66900e-13
3.47450 6.54593e-13
3.47550 6.42509e-13
3.47650 6.30645e-13
3.47750 6.18996e-13
3.47850 6.07559e-13
3.47950 5.96330e-13
3.48050 5.85305e-13
3.48150 5.74480e-13
3.48250 5.63852e-13
3.48350 5.53418e-13
3.48450 5.43174e-13
3.48550 5.33116e-13
3.48650 5.23241e-13
3.48750 5.13546e-13
3.48850 5.04028e-13
3.48950 4.94684e-13
3.49050 4.85509e-13
3.49150 4.76503e-13
3.49250 4.67660e-13
3.49350 4.58979e-13
3.49450 4.50457e-13
3.49550 4.42090e-13
3.49650 4.33876e-13
3.49750 4.25813e-13
3.49850 4.17896e-13
3.49950 4.10125e-13
3.50050 4.02495e-13
3.50150 3.95006e-13
3.50250 3.87653e-13
3.50350 3.80435e-13
3.50450 3.73349e-13
3.50550 3.66394e-13
3.50650 3.59565e-13
3.50750 3.52862e-13
3.50850 3.46282e-13
3.50950 3.39822e-13
3.51050 3.33481e-13
3.51150 3.27257e-13
3.51250 3.21147e-13
3.51350 3.15149e-13
3.51450 3.09261e-13
3.51550 3.03482e-13
3.51650 2.97808e-13
3.51750 2.92240e-13
3.51850 2.86773e-13
3.51950 2.81407e-13
3.52050 2.76140e-13
3.52150 2.70970e-13
3.52250 2.65896e-13
3.52350 2.60914e-13
3.52450 2.56025e-13
3.52550 2.51226e-13
3.52650 2.46515e-13
3.52750 2.41891e-13
3.52850 2.37353e-13
3.52950 2.32898e-13
3.53050 2.28526e-13
3.53150 2.24235e-13
3.53250 2.20022e-13
3.53350 2.15888e-13
3.53450 2.11830e-13
3.53550 2.07847e-13
3.53650 2.03938e-13
3.53750 2.00101e-13
3.53850 1.96336e-13
3.53950 1.92640e-13
3.54050 1.89012e-13
3.54150 1.85452e-13
3.54250 1.81957e-13
3.54350 1.78528e-13
3.54450 1.75162e-13
3.54550 1.71859e-13
3.54650 1.68617e-13
3.54750 1.65435e-13
3.54850 1.62312e-13
3.54950 1.59247e-13
3.55050 1.56239e-13
3.55150 1.53288e-13
3.55250 1.50391e-13
3.55350 1.47547e-13
3.55450 1.44757e-13
3.55550 1.42019e-13
3.55650 1.39332e-13
3.55750 1.36695e-13
3.55850 1.34107e-13
3.55950 1.31567e-13
3.56050 1.29074e-13
3.56150 1.26628e-13
3.56250 1.24228e-13
3.56350 1.21872e-13
3.56450 1.19561e-13
3.56550 1.17292e-13
3.56650 1.15066e-13
3.56750 1.12882e-13
3.56850 1.10738e-13
3.56950 1.08635e-13
3.57050 1.06570e-13
3.57150 1.04545e-13
3.57250 1.02557e-13
3.57350 1.00607e-13
3.57450 9.86926e-14
3.57550 9.68145e-14
3.57650 9.49715e-14
3.57750 9.31631e-14
3.57850 9.13886e-14
3.57950 8.96474e-14
3.58050 8.79389e-14
3.58150 8.62624e-14
3.58250 8.46174e-14
3.58350 8.30033e-14
3.58450 8.14195e-14
3.58550 7.98654e-14
3.58650 7.83406e-14
3.58750 7.68444e-14
3.58850 7.53763e-14
3.58950 7.39359e-14
3.59050 7.25226e-14
3.59150 7.11359e-14
3.59250 6.97753e-14
3.59350 6.84403e-14
3.59450 6.71305e-14
3.59550 6.58453e-14
3.59650 6.45844e-14
3.59750 6.33473e-14
3.59850 6.21335e-14
3.59950 6.09426e-14
3.60050 5.97742e-14
3.60150 5.86278e-14
3.60250 5.75031e-14
3.60350 5.63997e-14
3.60450 5.53171e-14
3.60550 5.42549e-14
3.60650 5.32129e-14
3.60750 5.21906e-14
3.60850 5.11876e-14
3.60950 5.02036e-14
3.61050 4.92382e-14
3.61150 4.82911e-14
3.61250 4.73619e-14
3.61350 4.64504e-14
3.61450 4.55561e-14
3.61550 4.46788e-14
3.61650 4.38181e-14
3.61750 4.29738e-14
3.61850 4.21455e-14
3.61950 4.13329e-14
3.62050 4.05357e-14
3.62150 3.97537e-14
3.62250 3.89866e-14
3.62350 3.82340e-14
3.62450 3.74957e-14
3.62550 3.67715e-14
3.62650 3.60611e-14
3.62750 3.53642e-14
3.62850 3.46805e-14
3.62950 3.40099e-14
3.63050 3.33520e-14
3.63150 3.27067e-14
3.63250 3.20737e-14
3.63350 3.14527e-14
3.63450 3.08436e-14
3.63550 3.02461e-14
3.63650 2.96601e-14
3.63750 2.90852e-14
3.63850 2.85212e-14
3.63950 2.79681e-14
3.64050 2.74255e-14
3.64150 2.68933e-14
3.64250 2.63713e-14
3.64350 2.58592e-14
3.64450 2.53569e-14
3.64550 2.48643e-14
3.64650 2.43811e-14
3.64750 2.39071e-14
3.64850 2.34422e-14
3.64950 2.29863e-14
3.65050 2.25390e-14
3.65150 2.21003e-14
3.65250 2.16701e-14
3.65350 2.12481e-14
3.65450 2.08342e-14
3.65550 2.04282e-14
3.65650 2.00301e-14
3.65750 1.96395e-14
3.65850 1.92565e-14
3.65950 1.88809e-14
3.66050 1.85124e-14
3.66150 1.81511e-14
3.66250 1.77967e-14
3.66350 1.74491e-14
3.66450 1.71082e-14
3.66550 1.67739e-14
3.66650 1.64460e-14
3.66750 1.61244e-14
3.66850 1.58090e-14
3.66950 1.54997e-14
3.67050 1.51964e-14
3.67150 1.48989e-14
3.67250 1.46071e-14
3.67350 1.43210e-14
3.67450 1.40404e-14
3.67550 1.37652e-14
3.67650 1.34954e-14
3.67750 1.32307e-14
3.67850 1.29712e-14
3.67950 1.27167e-14
3.68050 1.24671e-14
3.68150 1.22223e-14
3.68250 1.19823e-14
3.68350 1.17469e-14
3.68450 1.15161e-14
3.68550 1.12897e-14
3.68650 1.10677e-14
3.68750 1.08501e-14
3.68850 1.06366e-14
3.68950 1.04273e-14
3.69050 1.02220e-14
3.69150 1.00208e-14
3.69250 9.82340e-15
3.69350 9.62986e-15
3.69450 9.44009e-15
3.69550 9.25400e-15
3.69650 9.07152e-15
3.69750 8.89260e-15
3.69850 8.71715e-15
3.69950 8.54511e-15
3.70050 8.37642e-15
3.70150 8.21101e-15
3.70250 8.04883e-15
3.70350 7.88980e-15
3.70450 7.73386e-15
3.70550 7.58097e-15
3.70650 7.43105e-15
3.70750 7.28406e-15
3.70850 7.13993e-15
3.70950 6.99862e-15
3.71050 6.86006e-15
3.71150 6.72421e-15
3.71250 6.59101e-15
3.71350 6.46041e-15
3.71450 6.33236e-15
3.71550 6.20681e-15
3.71650 6.08371e-15
3.71750 5.96303e-15
3.71850 5.84470e-15
3.71950 5.72869e-15
3.72050 5.61495e-15
3.72150 5.50343e-15
3.72250 5.39410e-15
3.72350 5.28691e-15
3.72450 5.18182e-15
3.72550 5.07879e-15
3.72650 4.97778e-15
3.72750 4.87875e-15
3.72850 4.78166e-15
3.72950 4.68648e-15
3.73050 4.59316e-15
3.73150 4.50168e-15
3.73250 4.41199e-15
3.73350 4.32407e-15
3.73450 4.23787e-15
3.73550 4.15337e-15
3.73650 4.07053e-15
3.73750 3.98932e-15
3.73850 3.90970e-15
3.73950 3.83165e-15
3.74050 3.75514e-15
3.74150 3.68014e-15
3.74250 3.60661e-15
3.74350 3.53453e-15
3.74450 3.46387e-15
3.74550 3.39461e-15
3.74650 3.32671e-15
3.74750 3.26014e-15
3.74850 3.19490e-15
3.74950 3.13094e-15
3.75050 3.06824e-15
3.75150 3.00678e-15
3.75250 2.94654e-15
3.75350 2.88748e-15
3.75450 2.82959e-15
3.75550 2.77285e-15
3.75650 2.71723e-15
3.75750 2.66271e-15
3.75850 2.60927e-15
3.75950 2.55688e-15
3.76050 2.50554e-15
3.76150 2.45521e-15
3.76250 2.40587e-15
3.76350 2.35752e-15
3.76450 2.31012e-15
3.76550 2.26366e-15
3.76650 2.21813e-15
3.76750 2.17350e-15
3.76850 2.12975e-15
3.76950 2.08687e-15
3.77050 2.04485e-15
3.77150 2.00365e-15
3.77250 1.96328e-15
3.77350 1.92371e-15
3.77450 1.88492e-15
3.77550 1.84691e-15
3.77650 1.80965e-15
3.77750 1.77314e-15
3.77850 1.73735e-15
3.77950 1.70227e-15
3.78050 1.66790e-15
3.78150 1.63420e-15
3.78250 1.60118e-15
3.78350 1.56882e-15
3.78450 1.53710e-15
3.78550 1.50601e-15
3.78650 1.47555e-15
3.78750 1.44569e-15
3.78850 1.41643e-15
3.78950 1.38775e-15
3.79050 1.35965e-15
3.79150 1.33210e-15
3.79250 1.30511e-15
3.79350 1.27866e-15
3.79450 1.25273e-15
3.79550 1.22733e-15
3.79650 1.20243e-15
3.79750 1.17803e-15
3.79850 1.15412e-15
3.79950 1.13069e-15
3.80050 1.10772e-15
3.80150 1.08522e-15
3.80250 1.06317e-15
3.80350 1.04156e-15
3.80450 1.02038e-15
3.80550 9.99631e-16
3.80650 9.79296e-16
3.80750 9.59368e-16
3.80850 9.39841e-16
3.80950 9.20706e-16
3.81050 9.01956e-16
3.81150 8.83582e-16
3.81250 8.65577e-16
3.81350 8.47935e-16
3.81450 8.30647e-16
3.81550 8.13707e-16
3.81650 7.97108e-16
3.81750 7.80843e-16
3.81850 7.64905e-16
3.81950 7.49288e-16
3.82050 7.33986e-16
3.82150 7.18993e-16
3.82250 7.04301e-16
3.82350 6.89906e-16
3.82450 6.75801e-16
3.82550 6.61980e-16
3.82650 6.48439e-16
3.82750 6.35171e-16
3.82850 6.22170e-16
3.82950 6.09432e-16
3.83050 5.96952e-16
3.83150 5.84724e-16
3.83250 5.72743e-16
3.83350 5.61004e-16
3.83450 5.49502e-16
3.83550 5.38234e-16
3.83650 5.27193e-16
3.83750 5.16376e-16
3.83850 5.05778e-16
3.83950 4.95394e-16
3.84050 4.85221e-16
3.84150 4.75254e-16
3.84250 4.65489e-16
3.84350 4.55922e-16
3.84450 4.46549e-16
3.84550 4.37366e-16
3.84650 4.28370e-16
3.84750 4.19556e-16
3.84850 4.10921e-16
3.84950 4.02462e-16
3.85050 3.94174e-16
3.85150 3.86055e-16
3.85250 3.78101e-16
3.85350 3.70309e-16
3.85450 3.62675e-16
3.85550 3.55196e-16
3.85650 3.47870e-16
3.85750 3.40693e-16
3.85850 3.33662e-16
3.85950 3.26774e-16
3.86050 3.20026e-16
3.86150 3.13416e-16
3.86250 3.06941e-16
3.86350 3.00598e-16
3.86450 2.94384e-16
3.86550 2.88297e-16
3.86650 2.82334e-16
3.86750 2.76493e-16
3.86850 2.70772e-16
3.86950 2.65167e-16
3.87050 2.59676e-16
3.87150 2.54298e-16
3.87250 2.49030e-16
3.87350 2.43869e-16
3.87450 2.38814e-16
3.87550 2.33863e-16
3.87650 2.29013e-16
3.87750 2.24262e-16
3.87850 2.19608e-16
3.87950 2.15050e-16
3.88050 2.10585e-16
3.88150 2.06212e-16
3.88250 2.01928e-16
3.88350 1.97732e-16
3.88450 1.93622e-16
3.88550 1.89597e-16
3.88650 1.85654e-16
3.88750 1.81792e-16
3.88850 1.78009e-16
3.88950 1.74304e-16
3.89050 1.70676e-16
3.89150 1.67121e-16
3.89250 1.63640e-16
3.89350 1.60231e-16
3.89450 1.56891e-16
3.89550 1.53621e-16
3.89650 1.50417e-16
3.89750 1.47280e-16
3.89850 1.44207e-16
3.89950 1.41197e-16
3.90050 1.38250e-16
3.90150 1.35363e-16
3.90250 1.32536e-16
3.90350 1.29767e-16
3.90450 1.27055e-16
3.90550 1.24399e-16
3.90650 1.21798e-16
3.90750 1.19251e-16
3.90850 1.16756e-16
3.90950 1.14312e-16
3.91050 1.11920e-16
3.91150 1.09576e-16
3.91250 1.07281e-16
3.91350 1.05034e-16
3.91450 1.02833e-16
3.91550 1.00678e-16
3.91650 9.85669e-17
3.91750 9.64998e-17
3.91850 9.44755e-17
3.91950 9.24931e-17
3.92050 9.05518e-17
3.92150 8.86508e-17
3.92250 8.67891e-17
3.92350 8.49661e-17
3.92450 8.31808e-17
3.92550 8.14326e-17
3.92650 7.97207e-17
3.92750 7.80443e-17
3.92850 7.64028e-17
3.92950 7.47953e-17
3.93050 7.32212e-17
3.93150 7.16799e-17
3.93250 7.01705e-17
3.93350 6.86926e-17
3.93450 6.72454e-17
3.93550 6.58283e-17
3.93650 6.44407e-17
3.93750 6.30820e-17
3.93850 6.17516e-17
3.93950 6.04489e-17
3.94050 5.91733e-17
3.94150 5.79243e-17
3.94250 5.67014e-17
3.94350 5.55039e-17
3.94450 5.43314e-17
3.94550 5.31834e-17
3.94650 5.20593e-17
3.94750 5.09587e-17
3.94850 4.98811e-17
3.94950 4.88260e-17
3.95050 4.77929e-17
3.95150 4.67814e-17
3.95250 4.57911e-17
3.95350 4.48215e-17
3.95450 4.38721e-17
3.95550 4.29426e-17
3.95650 4.20326e-17
3.95750 4.11416e-17
3.95850 4.02692e-17
3.95950 3.94151e-17
3.96050 3.85790e-17
3.96150 3.77603e-17
3.96250 3.69588e-17
3.96350 3.61741e-17
3.96450 3.54058e-17
3.96550 3.46537e-17
3.96650 3.39174e-17
3.96750 3.31965e-17
3.96850 3.24907e-17
3.96950 3.17998e-17
3.97050 3.11234e-17
3.97150 3.04611e-17
3.97250 2.98129e-17
3.97350 2.91782e-17
3.97450 2.85569e-17
3.97550 2.79486e-17
3.97650 2.73532e-17
3.97750 2.67702e-17
3.97850 2.61996e-17
3.97950 2.56410e-17
3.98050 2.50941e-17
3.98150 2.45587e-17
3.98250 2.40347e-17
3.98350 2.35217e-17
3.98450 2.30195e-17
3.98550 2.25279e-17
3.98650 2.20466e-17
3.98750 2.15755e-17
3.98850 2.11144e-17
3.98950 2.06630e-17
3.99050 2.02211e-17
3.99150 1.97886e-17
3.99250 1.93652e-17
3.99350 1.89508e-17
3.99450 1.85451e-17
3.99550 1.81480e-17
3.99650 1.77593e-17
3.99750 1.73788e-17
3.99850 1.70064e-17
3.99950 1.66419e-17
4.00050 1.62851e-17


==> data/dndz/blue/dndz_alpha1.00.txt <==
# Gauss * (B*z + C*z^2) fit to \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+0.5))^\alpha,
# and normalized
0.00050 2.52201e-06
0.00150 2.27051e-05
0.00250 6.30890e-05
0.00350 1.23691e-04
0.00450 2.04529e-04
0.00550 3.05618e-04
0.00650 4.26975e-04
0.00750 5.68613e-04
0.00850 7.30546e-04
0.00950 9.12789e-04
0.01050 1.11535e-03
0.01150 1.33825e-03
0.01250 1.58149e-03
0.01350 1.84509e-03
0.01450 2.12904e-03
0.01550 2.43338e-03
0.01650 2.75809e-03
0.01750 3.10318e-03
0.01850 3.46868e-03
0.01950 3.85457e-03
0.02050 4.26087e-03
0.02150 4.68757e-03
0.02250 5.13469e-03
0.02350 5.60222e-03
0.02450 6.09017e-03
0.02550 6.59853e-03
0.02650 7.12732e-03
0.02750 7.67652e-03
0.02850 8.24613e-03
0.02950 8.83616e-03
0.03050 9.44661e-03
0.03150 1.00775e-02
0.03250 1.07287e-02
0.03350 1.14004e-02
0.03450 1.20924e-02
0.03550 1.28049e-02
0.03650 1.35377e-02
0.03750 1.42909e-02
0.03850 1.50644e-02
0.03950 1.58583e-02
0.04050 1.66725e-02
0.04150 1.75071e-02
0.04250 1.83620e-02
0.04350 1.92372e-02
0.04450 2.01327e-02
0.04550 2.10485e-02
0.04650 2.19845e-02
0.04750 2.29408e-02
0.04850 2.39174e-02
0.04950 2.49141e-02
0.05050 2.59310e-02
0.05150 2.69682e-02
0.05250 2.80254e-02
0.05350 2.91028e-02
0.05450 3.02004e-02
0.05550 3.13180e-02
0.05650 3.24557e-02
0.05750 3.36135e-02
0.05850 3.47913e-02
0.05950 3.59891e-02
0.06050 3.72068e-02
0.06150 3.84445e-02
0.06250 3.97022e-02
0.06350 4.09797e-02
0.06450 4.22771e-02
0.06550 4.35944e-02
0.06650 4.49314e-02
0.06750 4.62883e-02
0.06850 4.76649e-02
0.06950 4.90611e-02
0.07050 5.04771e-02
0.07150 5.19127e-02
0.07250 5.33680e-02
0.07350 5.48428e-02
0.07450 5.63372e-02
0.07550 5.78510e-02
0.07650 5.93844e-02
0.07750 6.09371e-02
0.07850 6.25093e-02
0.07950 6.41008e-02
0.08050 6.57116e-02
0.08150 6.73417e-02
0.08250 6.89910e-02
0.08350 7.06595e-02
0.08450 7.23472e-02
0.08550 7.40539e-02
0.08650 7.57797e-02
0.08750 7.75246e-02
0.08850 7.92883e-02
0.08950 8.10710e-02
0.09050 8.28726e-02
0.09150 8.46930e-02
0.09250 8.65322e-02
0.09350 8.83901e-02
0.09450 9.02666e-02
0.09550 9.21618e-02
0.09650 9.40756e-02
0.09750 9.60078e-02
0.09850 9.79586e-02
0.09950 9.99277e-02
0.10050 1.01915e-01
0.10150 1.03921e-01
0.10250 1.05945e-01
0.10350 1.07987e-01
0.10450 1.10048e-01
0.10550 1.12126e-01
0.10650 1.14223e-01
0.10750 1.16337e-01
0.10850 1.18469e-01
0.10950 1.20620e-01
0.11050 1.22788e-01
0.11150 1.24973e-01
0.11250 1.27177e-01
0.11350 1.29397e-01
0.11450 1.31636e-01
0.11550 1.33892e-01
0.11650 1.36165e-01
0.11750 1.38456e-01
0.11850 1.40763e-01
0.11950 1.43089e-01
0.12050 1.45431e-01
0.12150 1.47790e-01
0.12250 1.50166e-01
0.12350 1.52559e-01
0.12450 1.54969e-01
0.12550 1.57396e-01
0.12650 1.59840e-01
0.12750 1.62300e-01
0.12850 1.64777e-01
0.12950 1.67270e-01
0.13050 1.69779e-01
0.13150 1.72305e-01
0.13250 1.74848e-01
0.13350 1.77406e-01
0.13450 1.79981e-01
0.13550 1.82571e-01
0.13650 1.85178e-01
0.13750 1.87800e-01
0.13850 1.90438e-01
0.13950 1.93092e-01
0.14050 1.95762e-01
0.14150 1.98447e-01
0.14250 2.01148e-01
0.14350 2.03864e-01
0.14450 2.06595e-01
0.14550 2.09342e-01
0.14650 2.12103e-01
0.14750 2.14880e-01
0.14850 2.17672e-01
0.14950 2.20479e-01
0.15050 2.23300e-01
0.15150 2.26137e-01
0.15250 2.28988e-01
0.15350 2.31853e-01
0.15450 2.34733e-01
0.15550 2.37627e-01
0.15650 2.40536e-01
0.15750 2.43459e-01
0.15850 2.46396e-01
0.15950 2.49347e-01
0.16050 2.52312e-01
0.16150 2.55290e-01
0.16250 2.58283e-01
0.16350 2.61289e-01
0.16450 2.64309e-01
0.16550 2.67342e-01
0.16650 2.70388e-01
0.16750 2.73448e-01
0.16850 2.76521e-01
0.16950 2.79608e-01
0.17050 2.82707e-01
0.17150 2.85819e-01
0.17250 2.88944e-01
0.17350 2.92081e-01
0.17450 2.95231e-01
0.17550 2.98394e-01
0.17650 3.01569e-01
0.17750 3.04757e-01
0.17850 3.07956e-01
0.17950 3.11168e-01
0.18050 3.14392e-01
0.18150 3.17628e-01
0.18250 3.20875e-01
0.18350 3.24135e-01
0.18450 3.27406e-01
0.18550 3.30688e-01
0.18650 3.33982e-01
0.18750 3.37287e-01
0.18850 3.40603e-01
0.18950 3.43931e-01
0.19050 3.47269e-01
0.19150 3.50619e-01
0.19250 3.53979e-01
0.19350 3.57350e-01
0.19450 3.60731e-01
0.19550 3.64123e-01
0.19650 3.67525e-01
0.19750 3.70938e-01
0.19850 3.74361e-01
0.19950 3.77794e-01
0.20050 3.81236e-01
0.20150 3.84689e-01
0.20250 3.88151e-01
0.20350 3.91623e-01
0.20450 3.95104e-01
0.20550 3.98595e-01
0.20650 4.02095e-01
0.20750 4.05605e-01
0.20850 4.09123e-01
0.20950 4.12651e-01
0.21050 4.16187e-01
0.21150 4.19732e-01
0.21250 4.23285e-01
0.21350 4.26847e-01
0.21450 4.30418e-01
0.21550 4.33997e-01
0.21650 4.37584e-01
0.21750 4.41179e-01
0.21850 4.44782e-01
0.21950 4.48393e-01
0.22050 4.52011e-01
0.22150 4.55638e-01
0.22250 4.59271e-01
0.22350 4.62912e-01
0.22450 4.66561e-01
0.22550 4.70217e-01
0.22650 4.73879e-01
0.22750 4.77549e-01
0.22850 4.81225e-01
0.22950 4.84908e-01
0.23050 4.88598e-01
0.23150 4.92294e-01
0.23250 4.95997e-01
0.23350 4.99706e-01
0.23450 5.03420e-01
0.23550 5.07141e-01
0.23650 5.10868e-01
0.23750 5.14601e-01
0.23850 5.18339e-01
0.23950 5.22083e-01
0.24050 5.25832e-01
0.24150 5.29587e-01
0.24250 5.33347e-01
0.24350 5.37112e-01
0.24450 5.40881e-01
0.24550 5.44656e-01
0.24650 5.48435e-01
0.24750 5.52219e-01
0.24850 5.56008e-01
0.24950 5.59801e-01
0.25050 5.63598e-01
0.25150 5.67399e-01
0.25250 5.71205e-01
0.25350 5.75014e-01
0.25450 5.78827e-01
0.25550 5.82643e-01
0.25650 5.86464e-01
0.25750 5.90287e-01
0.25850 5.94114e-01
0.25950 5.97944e-01
0.26050 6.01777e-01
0.26150 6.05613e-01
0.26250 6.09452e-01
0.26350 6.13294e-01
0.26450 6.17138e-01
0.26550 6.20985e-01
0.26650 6.24834e-01
0.26750 6.28686e-01
0.26850 6.32539e-01
0.26950 6.36395e-01
0.27050 6.40252e-01
0.27150 6.44111e-01
0.27250 6.47972e-01
0.27350 6.51834e-01
0.27450 6.55698e-01
0.27550 6.59563e-01
0.27650 6.63429e-01
0.27750 6.67296e-01
0.27850 6.71164e-01
0.27950 6.75033e-01
0.28050 6.78903e-01
0.28150 6.82773e-01
0.28250 6.86644e-01
0.28350 6.90515e-01
0.28450 6.94386e-01
0.28550 6.98258e-01
0.28650 7.02129e-01
0.28750 7.06000e-01
0.28850 7.09871e-01
0.28950 7.13742e-01
0.29050 7.17612e-01
0.29150 7.21481e-01
0.29250 7.25350e-01
0.29350 7.29218e-01
0.29450 7.33085e-01
0.29550 7.36951e-01
0.29650 7.40815e-01
0.29750 7.44679e-01
0.29850 7.48540e-01
0.29950 7.52401e-01
0.30050 7.56260e-01
0.30150 7.60117e-01
0.30250 7.63972e-01
0.30350 7.67825e-01
0.30450 7.71676e-01
0.30550 7.75524e-01
0.30650 7.79370e-01
0.30750 7.83214e-01
0.30850 7.87056e-01
0.30950 7.90894e-01
0.31050 7.94730e-01
0.31150 7.98563e-01
0.31250 8.02392e-01
0.31350 8.06219e-01
0.31450 8.10042e-01
0.31550 8.13862e-01
0.31650 8.17678e-01
0.31750 8.21491e-01
0.31850 8.25300e-01
0.31950 8.29105e-01
0.32050 8.32907e-01
0.32150 8.36704e-01
0.32250 8.40497e-01
0.32350 8.44285e-01
0.32450 8.48069e-01
0.32550 8.51849e-01
0.32650 8.55624e-01
0.32750 8.59395e-01
0.32850 8.63160e-01
0.32950 8.66921e-01
0.33050 8.70676e-01
0.33150 8.74426e-01
0.33250 8.78171e-01
0.33350 8.81911e-01
0.33450 8.85645e-01
0.33550 8.89373e-01
0.33650 8.93096e-01
0.33750 8.96813e-01
0.33850 9.00524e-01
0.33950 9.04228e-01
0.34050 9.07927e-01
0.34150 9.11620e-01
0.34250 9.15306e-01
0.34350 9.18985e-01
0.34450 9.22658e-01
0.34550 9.26324e-01
0.34650 9.29984e-01
0.34750 9.33636e-01
0.34850 9.37282e-01
0.34950 9.40920e-01
0.35050 9.44551e-01
0.35150 9.48175e-01
0.35250 9.51791e-01
0.35350 9.55400e-01
0.35450 9.59001e-01
0.35550 9.62595e-01
0.35650 9.66181e-01
0.35750 9.69758e-01
0.35850 9.73328e-01
0.35950 9.76889e-01
0.36050 9.80443e-01
0.36150 9.83988e-01
0.36250 9.87524e-01
0.36350 9.91052e-01
0.36450 9.94571e-01
0.36550 9.98082e-01
0.36650 1.00158e+00
0.36750 1.00508e+00
0.36850 1.00856e+00
0.36950 1.01203e+00
0.37050 1.01550e+00
0.37150 1.01896e+00
0.37250 1.02240e+00
0.37350 1.02584e+00
0.37450 1.02927e+00
0.37550 1.03268e+00
0.37650 1.03609e+00
0.37750 1.03949e+00
0.37850 1.04288e+00
0.37950 1.04626e+00
0.38050 1.04963e+00
0.38150 1.05298e+00
0.38250 1.05633e+00
0.38350 1.05967e+00
0.38450 1.06299e+00
0.38550 1.06631e+00
0.38650 1.06961e+00
0.38750 1.07291e+00
0.38850 1.07619e+00
0.38950 1.07946e+00
0.39050 1.08272e+00
0.39150 1.08597e+00
0.39250 1.08921e+00
0.39350 1.09244e+00
0.39450 1.09566e+00
0.39550 1.09886e+00
0.39650 1.10205e+00
0.39750 1.10524e+00
0.39850 1.10841e+00
0.39950 1.11156e+00
0.40050 1.11471e+00
0.40150 1.11784e+00
0.40250 1.12096e+00
0.40350 1.12407e+00
0.40450 1.12717e+00
0.40550 1.13026e+00
0.40650 1.13333e+00
0.40750 1.13639e+00
0.40850 1.13944e+00
0.40950 1.14247e+00
0.41050 1.14549e+00
0.41150 1.14850e+00
0.41250 1.15150e+00
0.41350 1.15448e+00
0.41450 1.15745e+00
0.41550 1.16041e+00
0.41650 1.16336e+00
0.41750 1.16629e+00
0.41850 1.16921e+00
0.41950 1.17211e+00
0.42050 1.17500e+00
0.42150 1.17788e+00
0.42250 1.18074e+00
0.42350 1.18359e+00
0.42450 1.18643e+00
0.42550 1.18925e+00
0.42650 1.19206e+00
0.42750 1.19486e+00
0.42850 1.19764e+00
0.42950 1.20040e+00
0.43050 1.20316e+00
0.43150 1.20589e+00
0.43250 1.20862e+00
0.43350 1.21133e+00
0.43450 1.21402e+00
0.43550 1.21670e+00
0.43650 1.21937e+00
0.43750 1.22202e+00
0.43850 1.22466e+00
0.43950 1.22728e+00
0.44050 1.22989e+00
0.44150 1.23248e+00
0.44250 1.23506e+00
0.44350 1.23762e+00
0.44450 1.24017e+00
0.44550 1.24270e+00
0.44650 1.24522e+00
0.44750 1.24772e+00
0.44850 1.25021e+00
0.44950 1.25268e+00
0.45050 1.25514e+00
0.45150 1.25758e+00
0.45250 1.26001e+00
0.45350 1.26242e+00
0.45450 1.26481e+00
0.45550 1.26719e+00
0.45650 1.26956e+00
0.45750 1.27190e+00
0.45850 1.27424e+00
0.45950 1.27655e+00
0.46050 1.27885e+00
0.46150 1.28114e+00
0.46250 1.28340e+00
0.46350 1.28566e+00
0.46450 1.28789e+00
0.46550 1.29011e+00
0.46650 1.29232e+00
0.46750 1.29451e+00
0.46850 1.29668e+00
0.46950 1.29883e+00
0.47050 1.30097e+00
0.47150 1.30309e+00
0.47250 1.30520e+00
0.47350 1.30729e+00
0.47450 1.30936e+00
0.47550 1.31142e+00
0.47650 1.31346e+00
0.47750 1.31548e+00
0.47850 1.31749e+00
0.47950 1.31948e+00
0.48050 1.32146e+00
0.48150 1.32341e+00
0.48250 1.32535e+00
0.48350 1.32728e+00
0.48450 1.32918e+00
0.48550 1.33107e+00
0.48650 1.33294e+00
0.48750 1.33480e+00
0.48850 1.33664e+00
0.48950 1.33846e+00
0.49050 1.34026e+00
0.49150 1.34205e+00
0.49250 1.34382e+00
0.49350 1.34558e+00
0.49450 1.34731e+00
0.49550 1.34903e+00
0.49650 1.35073e+00
0.49750 1.35242e+00
0.49850 1.35408e+00
0.49950 1.35573e+00
0.50050 1.35737e+00
0.50150 1.35898e+00
0.50250 1.36058e+00
0.50350 1.36216e+00
0.50450 1.36372e+00
0.50550 1.36527e+00
0.50650 1.36680e+00
0.50750 1.36831e+00
0.50850 1.36980e+00
0.50950 1.37128e+00
0.51050 1.37273e+00
0.51150 1.37417e+00
0.51250 1.37560e+00
0.51350 1.37700e+00
0.51450 1.37839e+00
0.51550 1.37976e+00
0.51650 1.38111e+00
0.51750 1.38245e+00
0.51850 1.38377e+00
0.51950 1.38506e+00
0.52050 1.38635e+00
0.52150 1.38761e+00
0.52250 1.38886e+00
0.52350 1.39009e+00
0.52450 1.39130e+00
0.52550 1.39249e+00
0.52650 1.39367e+00
0.52750 1.39482e+00
0.52850 1.39596e+00
0.52950 1.39709e+00
0.53050 1.39819e+00
0.53150 1.39928e+00
0.53250 1.40035e+00
0.53350 1.40140e+00
0.53450 1.40243e+00
0.53550 1.40345e+00
0.53650 1.40444e+00
0.53750 1.40542e+00
0.53850 1.40639e+00
0.53950 1.40733e+00
0.54050 1.40826e+00
0.54150 1.40916e+00
0.54250 1.41006e+00
0.54350 1.41093e+00
0.54450 1.41178e+00
0.54550 1.41262e+00
0.54650 1.41344e+00
0.54750 1.41424e+00
0.54850 1.41503e+00
0.54950 1.41579e+00
0.55050 1.41654e+00
0.55150 1.41727e+00
0.55250 1.41798e+00
0.55350 1.41868e+00
0.55450 1.41936e+00
0.55550 1.42002e+00
0.55650 1.42066e+00
0.55750 1.42128e+00
0.55850 1.42189e+00
0.55950 1.42248e+00
0.56050 1.42305e+00
0.56150 1.42360e+00
0.56250 1.42414e+00
0.56350 1.42465e+00
0.56450 1.42515e+00
0.56550 1.42564e+00
0.56650 1.42610e+00
0.56750 1.42655e+00
0.56850 1.42698e+00
0.56950 1.42739e+00
0.57050 1.42779e+00
0.57150 1.42816e+00
0.57250 1.42852e+00
0.57350 1.42886e+00
0.57450 1.42919e+00
0.57550 1.42950e+00
0.57650 1.42978e+00
0.57750 1.43006e+00
0.57850 1.43031e+00
0.57950 1.43055e+00
0.58050 1.43077e+00
0.58150 1.43097e+00
0.58250 1.43116e+00
0.58350 1.43132e+00
0.58450 1.43147e+00
0.58550 1.43161e+00
0.58650 1.43172e+00
0.58750 1.43182e+00
0.58850 1.43190e+00
0.58950 1.43197e+00
0.59050 1.43201e+00
0.59150 1.43204e+00
0.59250 1.43206e+00
0.59350 1.43205e+00
0.59450 1.43203e+00
0.59550 1.43199e+00
0.59650 1.43194e+00
0.59750 1.43186e+00
0.59850 1.43178e+00
0.59950 1.43167e+00
0.60050 1.43155e+00
0.60150 1.43141e+00
0.60250 1.43125e+00
0.60350 1.43108e+00
0.60450 1.43089e+00
0.60550 1.43068e+00
0.60650 1.43046e+00
0.60750 1.43022e+00
0.60850 1.42996e+00
0.60950 1.42969e+00
0.61050 1.42940e+00
0.61150 1.42909e+00
0.61250 1.42877e+00
0.61350 1.42843e+00
0.61450 1.42807e+00
0.61550 1.42770e+00
0.61650 1.42731e+00
0.61750 1.42691e+00
0.61850 1.42649e+00
0.61950 1.42605e+00
0.62050 1.42559e+00
0.62150 1.42513e+00
0.62250 1.42464e+00
0.62350 1.42414e+00
0.62450 1.42362e+00
0.62550 1.42309e+00
0.62650 1.42254e+00
0.62750 1.42197e+00
0.62850 1.42139e+00
0.62950 1.42079e+00
0.63050 1.42018e+00
0.63150 1.41955e+00
0.63250 1.41891e+00
0.63350 1.41825e+00
0.63450 1.41757e+00
0.63550 1.41688e+00
0.63650 1.41618e+00
0.63750 1.41545e+00
0.63850 1.41472e+00
0.63950 1.41396e+00
0.64050 1.41320e+00
0.64150 1.41241e+00
0.64250 1.41161e+00
0.64350 1.41080e+00
0.64450 1.40997e+00
0.64550 1.40913e+00
0.64650 1.40827e+00
0.64750 1.40739e+00
0.64850 1.40651e+00
0.64950 1.40560e+00
0.65050 1.40468e+00
0.65150 1.40375e+00
0.65250 1.40280e+00
0.65350 1.40184e+00
0.65450 1.40086e+00
0.65550 1.39987e+00
0.65650 1.39886e+00
0.65750 1.39784e+00
0.65850 1.39681e+00
0.65950 1.39576e+00
0.66050 1.39470e+00
0.66150 1.39362e+00
0.66250 1.39252e+00
0.66350 1.39142e+00
0.66450 1.39030e+00
0.66550 1.38916e+00
0.66650 1.38801e+00
0.66750 1.38685e+00
0.66850 1.38568e+00
0.66950 1.38449e+00
0.67050 1.38328e+00
0.67150 1.38206e+00
0.67250 1.38083e+00
0.67350 1.37959e+00
0.67450 1.37833e+00
0.67550 1.37706e+00
0.67650 1.37577e+00
0.67750 1.37447e+00
0.67850 1.37316e+00
0.67950 1.37184e+00
0.68050 1.37050e+00
0.68150 1.36914e+00
0.68250 1.36778e+00
0.68350 1.36640e+00
0.68450 1.36501e+00
0.68550 1.36361e+00
0.68650 1.36219e+00
0.68750 1.36076e+00
0.68850 1.35932e+00
0.68950 1.35787e+00
0.69050 1.35640e+00
0.69150 1.35492e+00
0.69250 1.35343e+00
0.69350 1.35192e+00
0.69450 1.35041e+00
0.69550 1.34888e+00
0.69650 1.34733e+00
0.69750 1.34578e+00
0.69850 1.34422e+00
0.69950 1.34264e+00
0.70050 1.34105e+00
0.70150 1.33945e+00
0.70250 1.33783e+00
0.70350 1.33621e+00
0.70450 1.33457e+00
0.70550 1.33292e+00
0.70650 1.33126e+00
0.70750 1.32959e+00
0.70850 1.32791e+00
0.70950 1.32621e+00
0.71050 1.32451e+00
0.71150 1.32279e+00
0.71250 1.32106e+00
0.71350 1.31932e+00
0.71450 1.31757e+00
0.71550 1.31581e+00
0.71650 1.31403e+00
0.71750 1.31225e+00
0.71850 1.31046e+00
0.71950 1.30865e+00
0.72050 1.30683e+00
0.72150 1.30501e+00
0.72250 1.30317e+00
0.72350 1.30132e+00
0.72450 1.29947e+00
0.72550 1.29760e+00
0.72650 1.29572e+00
0.72750 1.29383e+00
0.72850 1.29193e+00
0.72950 1.29002e+00
0.73050 1.28810e+00
0.73150 1.28617e+00
0.73250 1.28423e+00
0.73350 1.28228e+00
0.73450 1.28032e+00
0.73550 1.27836e+00
0.73650 1.27638e+00
0.73750 1.27439e+00
0.73850 1.27239e+00
0.73950 1.27039e+00
0.74050 1.26837e+00
0.74150 1.26634e+00
0.74250 1.26431e+00
0.74350 1.26227e+00
0.74450 1.26021e+00
0.74550 1.25815e+00
0.74650 1.25608e+00
0.74750 1.25400e+00
0.74850 1.25191e+00
0.74950 1.24981e+00
0.75050 1.24771e+00
0.75150 1.24559e+00
0.75250 1.24347e+00
0.75350 1.24134e+00
0.75450 1.23920e+00
0.75550 1.23705e+00
0.75650 1.23489e+00
0.75750 1.23273e+00
0.75850 1.23055e+00
0.75950 1.22837e+00
0.76050 1.22618e+00
0.76150 1.22399e+00
0.76250 1.22178e+00
0.76350 1.21957e+00
0.76450 1.21735e+00
0.76550 1.21512e+00
0.76650 1.21288e+00
0.76750 1.21064e+00
0.76850 1.20839e+00
0.76950 1.20613e+00
0.77050 1.20386e+00
0.77150 1.20159e+00
0.77250 1.19931e+00
0.77350 1.19702e+00
0.77450 1.19473e+00
0.77550 1.19243e+00
0.77650 1.19012e+00
0.77750 1.18780e+00
0.77850 1.18548e+00
0.77950 1.18315e+00
0.78050 1.18082e+00
0.78150 1.17847e+00
0.78250 1.17613e+00
0.78350 1.17377e+00
0.78450 1.17141e+00
0.78550 1.16904e+00
0.78650 1.16667e+00
0.78750 1.16429e+00
0.78850 1.16190e+00
0.78950 1.15951e+00
0.79050 1.15711e+00
0.79150 1.15471e+00
0.79250 1.15230e+00
0.79350 1.14988e+00
0.79450 1.14746e+00
0.79550 1.14503e+00
0.79650 1.14260e+00
0.79750 1.14016e+00
0.79850 1.13771e+00
0.79950 1.13527e+00
0.80050 1.13281e+00
0.80150 1.13035e+00
0.80250 1.12789e+00
0.80350 1.12542e+00
0.80450 1.12294e+00
0.80550 1.12046e+00
0.80650 1.11797e+00
0.80750 1.11548e+00
0.80850 1.11299e+00
0.80950 1.11049e+00
0.81050 1.10799e+00
0.81150 1.10548e+00
0.81250 1.10296e+00
0.81350 1.10045e+00
0.81450 1.09792e+00
0.81550 1.09540e+00
0.81650 1.09287e+00
0.81750 1.09033e+00
0.81850 1.08779e+00
0.81950 1.08525e+00
0.82050 1.08270e+00
0.82150 1.08015e+00
0.82250 1.07759e+00
0.82350 1.07503e+00
0.82450 1.07247e+00
0.82550 1.06990e+00
0.82650 1.06733e+00
0.82750 1.06476e+00
0.82850 1.06218e+00
0.82950 1.05960e+00
0.83050 1.05702e+00
0.83150 1.05443e+00
0.83250 1.05184e+00
0.83350 1.04925e+00
0.83450 1.04665e+00
0.83550 1.04405e+00
0.83650 1.04145e+00
0.83750 1.03884e+00
0.83850 1.03623e+00
0.83950 1.03362e+00
0.84050 1.03101e+00
0.84150 1.02839e+00
0.84250 1.02577e+00
0.84350 1.02315e+00
0.84450 1.02052e+00
0.84550 1.01789e+00
0.84650 1.01526e+00
0.84750 1.01263e+00
0.84850 1.01000e+00
0.84950 1.00736e+00
0.85050 1.00472e+00
0.85150 1.00208e+00
0.85250 9.99438e-01
0.85350 9.96793e-01
0.85450 9.94146e-01
0.85550 9.91498e-01
0.85650 9.88847e-01
0.85750 9.86195e-01
0.85850 9.83541e-01
0.85950 9.80885e-01
0.86050 9.78228e-01
0.86150 9.75570e-01
0.86250 9.72910e-01
0.86350 9.70248e-01
0.86450 9.67585e-01
0.86550 9.64921e-01
0.86650 9.62256e-01
0.86750 9.59589e-01
0.86850 9.56922e-01
0.86950 9.54253e-01
0.87050 9.51583e-01
0.87150 9.48913e-01
0.87250 9.46241e-01
0.87350 9.43569e-01
0.87450 9.40896e-01
0.87550 9.38222e-01
0.87650 9.35548e-01
0.87750 9.32872e-01
0.87850 9.30197e-01
0.87950 9.27521e-01
0.88050 9.24844e-01
0.88150 9.22167e-01
0.88250 9.19490e-01
0.88350 9.16812e-01
0.88450 9.14134e-01
0.88550 9.11456e-01
0.88650 9.08778e-01
0.88750 9.06099e-01
0.88850 9.03421e-01
0.88950 9.00743e-01
0.89050 8.98065e-01
0.89150 8.95387e-01
0.89250 8.92709e-01
0.89350 8.90031e-01
0.89450 8.87354e-01
0.89550 8.84677e-01
0.89650 8.82000e-01
0.89750 8.79324e-01
0.89850 8.76648e-01
0.89950 8.73973e-01
0.90050 8.71298e-01
0.90150 8.68624e-01
0.90250 8.65951e-01
0.90350 8.63278e-01
0.90450 8.60606e-01
0.90550 8.57935e-01
0.90650 8.55265e-01
0.90750 8.52596e-01
0.90850 8.49928e-01
0.90950 8.47261e-01
0.91050 8.44595e-01
0.91150 8.41930e-01
0.91250 8.39266e-01
0.91350 8.36603e-01
0.91450 8.33942e-01
0.91550 8.31282e-01
0.91650 8.28623e-01
0.91750 8.25966e-01
0.91850 8.23310e-01
0.91950 8.20656e-01
0.92050 8.18003e-01
0.92150 8.15351e-01
0.92250 8.12702e-01
0.92350 8.10054e-01
0.92450 8.07408e-01
0.92550 8.04763e-01
0.92650 8.02120e-01
0.92750 7.99479e-01
0.92850 7.96840e-01
0.92950 7.94203e-01
0.93050 7.91568e-01
0.93150 7.88935e-01
0.93250 7.86304e-01
0.93350 7.83675e-01
0.93450 7.81048e-01
0.93550 7.78423e-01
0.93650 7.75801e-01
0.93750 7.73181e-01
0.93850 7.70563e-01
0.93950 7.67947e-01
0.94050 7.65334e-01
0.94150 7.62723e-01
0.94250 7.60115e-01
0.94350 7.57509e-01
0.94450 7.54906e-01
0.94550 7.52305e-01
0.94650 7.49707e-01
0.94750 7.47112e-01
0.94850 7.44519e-01
0.94950 7.41929e-01
0.95050 7.39342e-01
0.95150 7.36757e-01
0.95250 7.34176e-01
0.95350 7.31597e-01
0.95450 7.29021e-01
0.95550 7.26448e-01
0.95650 7.23878e-01
0.95750 7.21311e-01
0.95850 7.18748e-01
0.95950 7.16187e-01
0.96050 7.13629e-01
0.96150 7.11075e-01
0.96250 7.08524e-01
0.96350 7.05976e-01
0.96450 7.03431e-01
0.96550 7.00890e-01
0.96650 6.98352e-01
0.96750 6.95817e-01
0.96850 6.93286e-01
0.96950 6.90758e-01
0.97050 6.88233e-01
0.97150 6.85712e-01
0.97250 6.83195e-01
0.97350 6.80681e-01
0.97450 6.78171e-01
0.97550 6.75664e-01
0.97650 6.73161e-01
0.97750 6.70662e-01
0.97850 6.68167e-01
0.97950 6.65675e-01
0.98050 6.63187e-01
0.98150 6.60703e-01
0.98250 6.58222e-01
0.98350 6.55746e-01
0.98450 6.53273e-01
0.98550 6.50805e-01
0.98650 6.48340e-01
0.98750 6.45879e-01
0.98850 6.43423e-01
0.98950 6.40970e-01
0.99050 6.38522e-01
0.99150 6.36077e-01
0.99250 6.33637e-01
0.99350 6.31201e-01
0.99450 6.28768e-01
0.99550 6.26341e-01
0.99650 6.23917e-01
0.99750 6.21498e-01
0.99850 6.19083e-01
0.99950 6.16672e-01
1.00050 6.14266e-01
1.00150 6.11863e-01
1.00250 6.09466e-01
1.00350 6.07073e-01
1.00450 6.04684e-01
1.00550 6.02299e-01
1.00650 5.99919e-01
1.00750 5.97544e-01
1.00850 5.95173e-01
1.00950 5.92807e-01
1.01050 5.90445e-01
1.01150 5.88088e-01
1.01250 5.85735e-01
1.01350 5.83388e-01
1.01450 5.81044e-01
1.01550 5.78706e-01
1.01650 5.76372e-01
1.01750 5.74043e-01
1.01850 5.71719e-01
1.01950 5.69399e-01
1.02050 5.67084e-01
1.02150 5.64774e-01
1.02250 5.62469e-01
1.02350 5.60169e-01
1.02450 5.57873e-01
1.02550 5.55583e-01
1.02650 5.53297e-01
1.02750 5.51016e-01
1.02850 5.48740e-01
1.02950 5.46470e-01
1.03050 5.44204e-01
1.03150 5.41943e-01
1.03250 5.39687e-01
1.03350 5.37436e-01
1.03450 5.35191e-01
1.03550 5.32950e-01
1.03650 5.30714e-01
1.03750 5.28484e-01
1.03850 5.26259e-01
1.03950 5.24038e-01
1.04050 5.21823e-01
1.04150 5.19613e-01
1.04250 5.17409e-01
1.04350 5.15209e-01
1.04450 5.13015e-01
1.04550 5.10826e-01
1.04650 5.08642e-01
1.04750 5.06463e-01
1.04850 5.04290e-01
1.04950 5.02122e-01
1.05050 4.99959e-01
1.05150 4.97802e-01
1.05250 4.95650e-01
1.05350 4.93503e-01
1.05450 4.91362e-01
1.05550 4.89226e-01
1.05650 4.87095e-01
1.05750 4.84970e-01
1.05850 4.82850e-01
1.05950 4.80736e-01
1.06050 4.78627e-01
1.06150 4.76523e-01
1.06250 4.74425e-01
1.06350 4.72332e-01
1.06450 4.70245e-01
1.06550 4.68163e-01
1.06650 4.66087e-01
1.06750 4.64016e-01
1.06850 4.61951e-01
1.06950 4.59891e-01
1.07050 4.57837e-01
1.07150 4.55789e-01
1.07250 4.53746e-01
1.07350 4.51708e-01
1.07450 4.49676e-01
1.07550 4.47650e-01
1.07650 4.45629e-01
1.07750 4.43614e-01
1.07850 4.41604e-01
1.07950 4.39600e-01
1.08050 4.37602e-01
1.08150 4.35609e-01
1.08250 4.33622e-01
1.08350 4.31641e-01
1.08450 4.29665e-01
1.08550 4.27695e-01
1.08650 4.25730e-01
1.08750 4.23772e-01
1.08850 4.21819e-01
1.08950 4.19871e-01
1.09050 4.17929e-01
1.09150 4.15993e-01
1.09250 4.14063e-01
1.09350 4.12138e-01
1.09450 4.10219e-01
1.09550 4.08306e-01
1.09650 4.06398e-01
1.09750 4.04497e-01
1.09850 4.02600e-01
1.09950 4.00710e-01
1.10050 3.98825e-01
1.10150 3.96946e-01
1.10250 3.95073e-01
1.10350 3.93206e-01
1.10450 3.91344e-01
1.10550 3.89488e-01
1.10650 3.87638e-01
1.10750 3.85794e-01
1.10850 3.83955e-01
1.10950 3.82122e-01
1.11050 3.80295e-01
1.11150 3.78474e-01
1.11250 3.76658e-01
1.11350 3.74848e-01
1.11450 3.73044e-01
1.11550 3.71246e-01
1.11650 3.69453e-01
1.11750 3.67667e-01
1.11850 3.65886e-01
1.11950 3.64110e-01
1.12050 3.62341e-01
1.12150 3.60577e-01
1.12250 3.58820e-01
1.12350 3.57067e-01
1.12450 3.55321e-01
1.12550 3.53581e-01
1.12650 3.51846e-01
1.12750 3.50117e-01
1.12850 3.48394e-01
1.12950 3.46676e-01
1.13050 3.44965e-01
1.13150 3.43259e-01
1.13250 3.41559e-01
1.13350 3.39865e-01
1.13450 3.38176e-01
1.13550 3.36493e-01
1.13650 3.34816e-01
1.13750 3.33145e-01
1.13850 3.31480e-01
1.13950 3.29820e-01
1.14050 3.28166e-01
1.14150 3.26518e-01
1.14250 3.24876e-01
1.14350 3.23239e-01
1.14450 3.21608e-01
1.14550 3.19983e-01
1.14650 3.18363e-01
1.14750 3.16750e-01
1.14850 3.15142e-01
1.14950 3.13540e-01
1.15050 3.11943e-01
1.15150 3.10352e-01
1.15250 3.08767e-01
1.15350 3.07188e-01
1.15450 3.05615e-01
1.15550 3.04047e-01
1.15650 3.02485e-01
1.15750 3.00928e-01
1.15850 2.99377e-01
1.15950 2.97832e-01
1.16050 2.96293e-01
1.16150 2.94759e-01
1.16250 2.93231e-01
1.16350 2.91709e-01
1.16450 2.90192e-01
1.16550 2.88681e-01
1.16650 2.87176e-01
1.16750 2.85676e-01
1.16850 2.84182e-01
1.16950 2.82694e-01
1.17050 2.81211e-01
1.17150 2.79734e-01
1.17250 2.78262e-01
1.17350 2.76796e-01
1.17450 2.75336e-01
1.17550 2.73881e-01
1.17650 2.72432e-01
1.17750 2.70989e-01
1.17850 2.69551e-01
1.17950 2.68118e-01
1.18050 2.66691e-01
1.18150 2.65270e-01
1.18250 2.63854e-01
1.18350 2.62444e-01
1.18450 2.61040e-01
1.18550 2.59641e-01
1.18650 2.58247e-01
1.18750 2.56859e-01
1.18850 2.55476e-01
1.18950 2.54099e-01
1.19050 2.52728e-01
1.19150 2.51362e-01
1.19250 2.50001e-01
1.19350 2.48646e-01
1.19450 2.47297e-01
1.19550 2.45952e-01
1.19650 2.44614e-01
1.19750 2.43280e-01
1.19850 2.41952e-01
1.19950 2.40630e-01
1.20050 2.39313e-01
1.20150 2.38001e-01
1.20250 2.36695e-01
1.20350 2.35394e-01
1.20450 2.34098e-01
1.20550 2.32808e-01
1.20650 2.31523e-01
1.20750 2.30244e-01
1.20850 2.28969e-01
1.20950 2.27701e-01
1.21050 2.26437e-01
1.21150 2.25179e-01
1.21250 2.23926e-01
1.21350 2.22678e-01
1.21450 2.21436e-01
1.21550 2.20199e-01
1.21650 2.18967e-01
1.21750 2.17740e-01
1.21850 2.16519e-01
1.21950 2.15303e-01
1.22050 2.14092e-01
1.22150 2.12886e-01
1.22250 2.11685e-01
1.22350 2.10490e-01
1.22450 2.09300e-01
1.22550 2.08115e-01
1.22650 2.06935e-01
1.22750 2.05760e-01
1.22850 2.04590e-01
1.22950 2.03426e-01
1.23050 2.02266e-01
1.23150 2.01112e-01
1.23250 1.99962e-01
1.23350 1.98818e-01
1.23450 1.97679e-01
1.23550 1.96545e-01
1.23650 1.95416e-01
1.23750 1.94292e-01
1.23850 1.93173e-01
1.23950 1.92059e-01
1.24050 1.90950e-01
1.24150 1.89845e-01
1.24250 1.88746e-01
1.24350 1.87652e-01
1.24450 1.86563e-01
1.24550 1.85479e-01
1.24650 1.84399e-01
1.24750 1.83325e-01
1.24850 1.82255e-01
1.24950 1.81190e-01
1.25050 1.80131e-01
1.25150 1.79076e-01
1.25250 1.78025e-01
1.25350 1.76980e-01
1.25450 1.75940e-01
1.25550 1.74904e-01
1.25650 1.73873e-01
1.25750 1.72847e-01
1.25850 1.71826e-01
1.25950 1.70809e-01
1.26050 1.69797e-01
1.26150 1.68790e-01
1.26250 1.67788e-01
1.26350 1.66790e-01
1.26450 1.65797e-01
1.26550 1.64809e-01
1.26650 1.63825e-01
1.26750 1.62846e-01
1.26850 1.61871e-01
1.26950 1.60902e-01
1.27050 1.59937e-01
1.27150 1.58976e-01
1.27250 1.58020e-01
1.27350 1.57069e-01
1.27450 1.56122e-01
1.27550 1.55180e-01
1.27650 1.54242e-01
1.27750 1.53309e-01
1.27850 1.52380e-01
1.27950 1.51456e-01
1.28050 1.50536e-01
1.28150 1.49621e-01
1.28250 1.48710e-01
1.28350 1.47804e-01
1.28450 1.46902e-01
1.28550 1.46005e-01
1.28650 1.45112e-01
1.28750 1.44223e-01
1.28850 1.43339e-01
1.28950 1.42459e-01
1.29050 1.41583e-01
1.29150 1.40712e-01
1.29250 1.39845e-01
1.29350 1.38982e-01
1.29450 1.38124e-01
1.29550 1.37270e-01
1.29650 1.36420e-01
1.29750 1.35575e-01
1.29850 1.34733e-01
1.29950 1.33896e-01
1.30050 1.33063e-01
1.30150 1.32235e-01
1.30250 1.31410e-01
1.30350 1.30590e-01
1.30450 1.29774e-01
1.30550 1.28962e-01
1.30650 1.28154e-01
1.30750 1.27350e-01
1.30850 1.26551e-01
1.30950 1.25755e-01
1.31050 1.24964e-01
1.31150 1.24177e-01
1.31250 1.23393e-01
1.31350 1.22614e-01
1.31450 1.21839e-01
1.31550 1.21067e-01
1.31650 1.20300e-01
1.31750 1.19537e-01
1.31850 1.18777e-01
1.31950 1.18022e-01
1.32050 1.17271e-01
1.32150 1.16523e-01
1.32250 1.15780e-01
1.32350 1.15040e-01
1.32450 1.14304e-01
1.32550 1.13572e-01
1.32650 1.12844e-01
1.32750 1.12120e-01
1.32850 1.11399e-01
1.32950 1.10683e-01
1.33050 1.09970e-01
1.33150 1.09261e-01
1.33250 1.08556e-01
1.33350 1.07854e-01
1.33450 1.07156e-01
1.33550 1.06462e-01
1.33650 1.05772e-01
1.33750 1.05085e-01
1.33850 1.04403e-01
1.33950 1.03723e-01
1.34050 1.03048e-01
1.34150 1.02376e-01
1.34250 1.01708e-01
1.34350 1.01043e-01
1.34450 1.00382e-01
1.34550 9.97245e-02
1.34650 9.90706e-02
1.34750 9.84203e-02
1.34850 9.77735e-02
1.34950 9.71303e-02
1.35050 9.64906e-02
1.35150 9.58544e-02
1.35250 9.52217e-02
1.35350 9.45925e-02
1.35450 9.39668e-02
1.35550 9.33445e-02
1.35650 9.27257e-02
1.35750 9.21103e-02
1.35850 9.14983e-02
1.35950 9.08897e-02
1.36050 9.02845e-02
1.36150 8.96827e-02
1.36250 8.90842e-02
1.36350 8.84891e-02
1.36450 8.78973e-02
1.36550 8.73088e-02
1.36650 8.67237e-02
1.36750 8.61418e-02
1.36850 8.55632e-02
1.36950 8.49879e-02
1.37050 8.44159e-02
1.37150 8.38470e-02
1.37250 8.32814e-02
1.37350 8.27190e-02
1.37450 8.21599e-02
1.37550 8.16038e-02
1.37650 8.10510e-02
1.37750 8.05013e-02
1.37850 7.99548e-02
1.37950 7.94114e-02
1.38050 7.88712e-02
1.38150 7.83340e-02
1.38250 7.77999e-02
1.38350 7.72689e-02
1.38450 7.67410e-02
1.38550 7.62161e-02
1.38650 7.56943e-02
1.38750 7.51755e-02
1.38850 7.46597e-02
1.38950 7.41469e-02
1.39050 7.36370e-02
1.39150 7.31302e-02
1.39250 7.26263e-02
1.39350 7.21254e-02
1.39450 7.16274e-02
1.39550 7.11323e-02
1.39650 7.06402e-02
1.39750 7.01509e-02
1.39850 6.96645e-02
1.39950 6.91810e-02
1.40050 6.87004e-02
1.40150 6.82226e-02
1.40250 6.77476e-02
1.40350 6.72755e-02
1.40450 6.68061e-02
1.40550 6.63396e-02
1.40650 6.58758e-02
1.40750 6.54148e-02
1.40850 6.49565e-02
1.40950 6.45010e-02
1.41050 6.40483e-02
1.41150 6.35982e-02
1.41250 6.31509e-02
1.41350 6.27062e-02
1.41450 6.22642e-02
1.41550 6.18249e-02
1.41650 6.13883e-02
1.41750 6.09543e-02
1.41850 6.05229e-02
1.41950 6.00941e-02
1.42050 5.96680e-02
1.42150 5.92444e-02
1.42250 5.88235e-02
1.42350 5.84051e-02
1.42450 5.79892e-02
1.42550 5.75759e-02
1.42650 5.71651e-02
1.42750 5.67569e-02
1.42850 5.63512e-02
1.42950 5.59479e-02
1.43050 5.55472e-02
1.43150 5.51489e-02
1.43250 5.47531e-02
1.43350 5.43597e-02
1.43450 5.39688e-02
1.43550 5.35803e-02
1.43650 5.31942e-02
1.43750 5.28105e-02
1.43850 5.24292e-02
1.43950 5.20503e-02
1.44050 5.16737e-02
1.44150 5.12995e-02
1.44250 5.09277e-02
1.44350 5.05581e-02
1.44450 5.01909e-02
1.44550 4.98260e-02
1.44650 4.94634e-02
1.44750 4.91031e-02
1.44850 4.87451e-02
1.44950 4.83893e-02
1.45050 4.80358e-02
1.45150 4.76845e-02
1.45250 4.73355e-02
1.45350 4.69886e-02
1.45450 4.66440e-02
1.45550 4.63016e-02
1.45650 4.59613e-02
1.45750 4.56233e-02
1.45850 4.52874e-02
1.45950 4.49536e-02
1.46050 4.46220e-02
1.46150 4.42925e-02
1.46250 4.39651e-02
1.46350 4.36398e-02
1.46450 4.33167e-02
1.46550 4.29956e-02
1.46650 4.26766e-02
1.46750 4.23596e-02
1.46850 4.20447e-02
1.46950 4.17319e-02
1.47050 4.14211e-02
1.47150 4.11123e-02
1.47250 4.08055e-02
1.47350 4.05007e-02
1.47450 4.01979e-02
1.47550 3.98971e-02
1.47650 3.95982e-02
1.47750 3.93013e-02
1.47850 3.90064e-02
1.47950 3.87134e-02
1.48050 3.84223e-02
1.48150 3.81331e-02
1.48250 3.78459e-02
1.48350 3.75605e-02
1.48450 3.72770e-02
1.48550 3.69954e-02
1.48650 3.67157e-02
1.48750 3.64378e-02
1.48850 3.61618e-02
1.48950 3.58876e-02
1.49050 3.56152e-02
1.49150 3.53446e-02
1.49250 3.50759e-02
1.49350 3.48089e-02
1.49450 3.45437e-02
1.49550 3.42803e-02
1.49650 3.40187e-02
1.49750 3.37588e-02
1.49850 3.35007e-02
1.49950 3.32443e-02
1.50050 3.29897e-02
1.50150 3.27367e-02
1.50250 3.24855e-02
1.50350 3.22359e-02
1.50450 3.19881e-02
1.50550 3.17419e-02
1.50650 3.14974e-02
1.50750 3.12546e-02
1.50850 3.10134e-02
1.50950 3.07738e-02
1.51050 3.05359e-02
1.51150 3.02996e-02
1.51250 3.00650e-02
1.51350 2.98319e-02
1.51450 2.96004e-02
1.51550 2.93706e-02
1.51650 2.91423e-02
1.51750 2.89155e-02
1.51850 2.86903e-02
1.51950 2.84667e-02
1.52050 2.82446e-02
1.52150 2.80241e-02
1.52250 2.78051e-02
1.52350 2.75876e-02
1.52450 2.73716e-02
1.52550 2.71571e-02
1.52650 2.69441e-02
1.52750 2.67325e-02
1.52850 2.65225e-02
1.52950 2.63139e-02
1.53050 2.61068e-02
1.53150 2.59011e-02
1.53250 2.56968e-02
1.53350 2.54940e-02
1.53450 2.52926e-02
1.53550 2.50926e-02
1.53650 2.48941e-02
1.53750 2.46969e-02
1.53850 2.45011e-02
1.53950 2.43067e-02
1.54050 2.41136e-02
1.54150 2.39220e-02
1.54250 2.37316e-02
1.54350 2.35427e-02
1.54450 2.33550e-02
1.54550 2.31687e-02
1.54650 2.29837e-02
1.54750 2.28001e-02
1.54850 2.26177e-02
1.54950 2.24367e-02
1.55050 2.22569e-02
1.55150 2.20784e-02
1.55250 2.19012e-02
1.55350 2.17253e-02
1.55450 2.15506e-02
1.55550 2.13772e-02
1.55650 2.12050e-02
1.55750 2.10341e-02
1.55850 2.08644e-02
1.55950 2.06959e-02
1.56050 2.05287e-02
1.56150 2.03626e-02
1.56250 2.01978e-02
1.56350 2.00341e-02
1.56450 1.98716e-02
1.56550 1.97103e-02
1.56650 1.95502e-02
1.56750 1.93913e-02
1.56850 1.92334e-02
1.56950 1.90768e-02
1.57050 1.89213e-02
1.57150 1.87669e-02
1.57250 1.86137e-02
1.57350 1.84615e-02
1.57450 1.83105e-02
1.57550 1.81606e-02
1.57650 1.80118e-02
1.57750 1.78641e-02
1.57850 1.77175e-02
1.57950 1.75720e-02
1.58050 1.74275e-02
1.58150 1.72841e-02
1.58250 1.71417e-02
1.58350 1.70005e-02
1.58450 1.68602e-02
1.58550 1.67210e-02
1.58650 1.65828e-02
1.58750 1.64457e-02
1.58850 1.63096e-02
1.58950 1.61745e-02
1.59050 1.60403e-02
1.59150 1.59072e-02
1.59250 1.57751e-02
1.59350 1.56440e-02
1.59450 1.55139e-02
1.59550 1.53847e-02
1.59650 1.52565e-02
1.59750 1.51293e-02
1.59850 1.50030e-02
1.59950 1.48776e-02
1.60050 1.47533e-02
1.60150 1.46298e-02
1.60250 1.45073e-02
1.60350 1.43857e-02
1.60450 1.42650e-02
1.60550 1.41453e-02
1.60650 1.40264e-02
1.60750 1.39085e-02
1.60850 1.37914e-02
1.60950 1.36752e-02
1.61050 1.35599e-02
1.61150 1.34455e-02
1.61250 1.33320e-02
1.61350 1.32193e-02
1.61450 1.31075e-02
1.61550 1.29966e-02
1.61650 1.28865e-02
1.61750 1.27772e-02
1.61850 1.26688e-02
1.61950 1.25612e-02
1.62050 1.24544e-02
1.62150 1.23485e-02
1.62250 1.22434e-02
1.62350 1.21390e-02
1.62450 1.20355e-02
1.62550 1.19328e-02
1.62650 1.18309e-02
1.62750 1.17298e-02
1.62850 1.16294e-02
1.62950 1.15299e-02
1.63050 1.14311e-02
1.63150 1.13330e-02
1.63250 1.12358e-02
1.63350 1.11392e-02
1.63450 1.10435e-02
1.63550 1.09485e-02
1.63650 1.08542e-02
1.63750 1.07607e-02
1.63850 1.06679e-02
1.63950 1.05758e-02
1.64050 1.04845e-02
1.64150 1.03938e-02
1.64250 1.03039e-02
1.64350 1.02147e-02
1.64450 1.01262e-02
1.64550 1.00383e-02
1.64650 9.95121e-03
1.64750 9.86477e-03
1.64850 9.77902e-03
1.64950 9.69394e-03
1.65050 9.60954e-03
1.65150 9.52580e-03
1.65250 9.44273e-03
1.65350 9.36031e-03
1.65450 9.27856e-03
1.65550 9.19745e-03
1.65650 9.11699e-03
1.65750 9.03716e-03
1.65850 8.95798e-03
1.65950 8.87943e-03
1.66050 8.80150e-03
1.66150 8.72420e-03
1.66250 8.64752e-03
1.66350 8.57145e-03
1.66450 8.49599e-03
1.66550 8.42114e-03
1.66650 8.34689e-03
1.66750 8.27323e-03
1.66850 8.20017e-03
1.66950 8.12770e-03
1.67050 8.05581e-03
1.67150 7.98450e-03
1.67250 7.91377e-03
1.67350 7.84361e-03
1.67450 7.77402e-03
1.67550 7.70499e-03
1.67650 7.63653e-03
1.67750 7.56862e-03
1.67850 7.50126e-03
1.67950 7.43445e-03
1.68050 7.36818e-03
1.68150 7.30245e-03
1.68250 7.23726e-03
1.68350 7.17260e-03
1.68450 7.10847e-03
1.68550 7.04486e-03
1.68650 6.98178e-03
1.68750 6.91921e-03
1.68850 6.85716e-03
1.68950 6.79561e-03
1.69050 6.73457e-03
1.69150 6.67403e-03
1.69250 6.61399e-03
1.69350 6.55445e-03
1.69450 6.49539e-03
1.69550 6.43683e-03
1.69650 6.37875e-03
1.69750 6.32114e-03
1.69850 6.26402e-03
1.69950 6.20737e-03
1.70050 6.15119e-03
1.70150 6.09547e-03
1.70250 6.04022e-03
1.70350 5.98542e-03
1.70450 5.93109e-03
1.70550 5.87720e-03
1.70650 5.82377e-03
1.70750 5.77078e-03
1.70850 5.71823e-03
1.70950 5.66612e-03
1.71050 5.61445e-03
1.71150 5.56321e-03
1.71250 5.51240e-03
1.71350 5.46202e-03
1.71450 5.41206e-03
1.71550 5.36252e-03
1.71650 5.31340e-03
1.71750 5.26469e-03
1.71850 5.21639e-03
1.71950 5.16850e-03
1.72050 5.12101e-03
1.72150 5.07392e-03
1.72250 5.02724e-03
1.72350 4.98094e-03
1.72450 4.93504e-03
1.72550 4.88953e-03
1.72650 4.84441e-03
1.72750 4.79967e-03
1.72850 4.75531e-03
1.72950 4.71132e-03
1.73050 4.66771e-03
1.73150 4.62448e-03
1.73250 4.58161e-03
1.73350 4.53911e-03
1.73450 4.49697e-03
1.73550 4.45519e-03
1.73650 4.41377e-03
1.73750 4.37270e-03
1.73850 4.33199e-03
1.73950 4.29163e-03
1.74050 4.25161e-03
1.74150 4.21194e-03
1.74250 4.17261e-03
1.74350 4.13361e-03
1.74450 4.09496e-03
1.74550 4.05663e-03
1.74650 4.01864e-03
1.74750 3.98098e-03
1.74850 3.94364e-03
1.74950 3.90663e-03
1.75050 3.86993e-03
1.75150 3.83356e-03
1.75250 3.79750e-03
1.75350 3.76175e-03
1.75450 3.72632e-03
1.75550 3.69119e-03
1.75650 3.65637e-03
1.75750 3.62185e-03
1.75850 3.58764e-03
1.75950 3.55372e-03
1.76050 3.52010e-03
1.76150 3.48677e-03
1.76250 3.45374e-03
1.76350 3.42099e-03
1.76450 3.38853e-03
1.76550 3.35636e-03
1.76650 3.32447e-03
1.76750 3.29286e-03
1.76850 3.26153e-03
1.76950 3.23047e-03
1.77050 3.19969e-03
1.77150 3.16918e-03
1.77250 3.13894e-03
1.77350 3.10896e-03
1.77450 3.07925e-03
1.77550 3.04981e-03
1.77650 3.02062e-03
1.77750 2.99169e-03
1.77850 2.96302e-03
1.77950 2.93461e-03
1.78050 2.90645e-03
1.78150 2.87853e-03
1.78250 2.85087e-03
1.78350 2.82345e-03
1.78450 2.79628e-03
1.78550 2.76935e-03
1.78650 2.74266e-03
1.78750 2.71621e-03
1.78850 2.69000e-03
1.78950 2.66402e-03
1.79050 2.63827e-03
1.79150 2.61275e-03
1.79250 2.58747e-03
1.79350 2.56241e-03
1.79450 2.53757e-03
1.79550 2.51296e-03
1.79650 2.48857e-03
1.79750 2.46441e-03
1.79850 2.44045e-03
1.79950 2.41672e-03
1.80050 2.39320e-03
1.80150 2.36989e-03
1.80250 2.34679e-03
1.80350 2.32391e-03
1.80450 2.30123e-03
1.80550 2.27875e-03
1.80650 2.25648e-03
1.80750 2.23441e-03
1.80850 2.21255e-03
1.80950 2.19088e-03
1.81050 2.16941e-03
1.81150 2.14813e-03
1.81250 2.12705e-03
1.81350 2.10616e-03
1.81450 2.08546e-03
1.81550 2.06496e-03
1.81650 2.04463e-03
1.81750 2.02450e-03
1.81850 2.00455e-03
1.81950 1.98478e-03
1.82050 1.96520e-03
1.82150 1.94579e-03
1.82250 1.92656e-03
1.82350 1.90751e-03
1.82450 1.88864e-03
1.82550 1.86994e-03
1.82650 1.85141e-03
1.82750 1.83305e-03
1.82850 1.81487e-03
1.82950 1.79685e-03
1.83050 1.77900e-03
1.83150 1.76131e-03
1.83250 1.74379e-03
1.83350 1.72642e-03
1.83450 1.70923e-03
1.83550 1.69219e-03
1.83650 1.67530e-03
1.83750 1.65858e-03
1.83850 1.64201e-03
1.83950 1.62560e-03
1.84050 1.60934e-03
1.84150 1.59323e-03
1.84250 1.57727e-03
1.84350 1.56146e-03
1.84450 1.54580e-03
1.84550 1.53028e-03
1.84650 1.51492e-03
1.84750 1.49969e-03
1.84850 1.48461e-03
1.84950 1.46967e-03
1.85050 1.45487e-03
1.85150 1.44021e-03
1.85250 1.42568e-03
1.85350 1.41130e-03
1.85450 1.39705e-03
1.85550 1.38293e-03
1.85650 1.36895e-03
1.85750 1.35510e-03
1.85850 1.34138e-03
1.85950 1.32779e-03
1.86050 1.31433e-03
1.86150 1.30099e-03
1.86250 1.28779e-03
1.86350 1.27471e-03
1.86450 1.26175e-03
1.86550 1.24892e-03
1.86650 1.23620e-03
1.86750 1.22361e-03
1.86850 1.21114e-03
1.86950 1.19879e-03
1.87050 1.18656e-03
1.87150 1.17444e-03
1.87250 1.16244e-03
1.87350 1.15055e-03
1.87450 1.13878e-03
1.87550 1.12712e-03
1.87650 1.11557e-03
1.87750 1.10414e-03
1.87850 1.09281e-03
1.87950 1.08159e-03
1.88050 1.07048e-03
1.88150 1.05948e-03
1.88250 1.04858e-03
1.88350 1.03779e-03
1.88450 1.02710e-03
1.88550 1.01651e-03
1.88650 1.00603e-03
1.88750 9.95648e-04
1.88850 9.85366e-04
1.88950 9.75185e-04
1.89050 9.65102e-04
1.89150 9.55117e-04
1.89250 9.45228e-04
1.89350 9.35436e-04
1.89450 9.25739e-04
1.89550 9.16136e-04
1.89650 9.06627e-04
1.89750 8.97210e-04
1.89850 8.87885e-04
1.89950 8.78651e-04
1.90050 8.69507e-04
1.90150 8.60453e-04
1.90250 8.51487e-04
1.90350 8.42608e-04
1.90450 8.33817e-04
1.90550 8.25112e-04
1.90650 8.16492e-04
1.90750 8.07956e-04
1.90850 7.99505e-04
1.90950 7.91136e-04
1.91050 7.82850e-04
1.91150 7.74646e-04
1.91250 7.66522e-04
1.91350 7.58478e-04
1.91450 7.50513e-04
1.91550 7.42628e-04
1.91650 7.34820e-04
1.91750 7.27089e-04
1.91850 7.19434e-04
1.91950 7.11856e-04
1.92050 7.04352e-04
1.92150 6.96923e-04
1.92250 6.89568e-04
1.92350 6.82285e-04
1.92450 6.75075e-04
1.92550 6.67937e-04
1.92650 6.60869e-04
1.92750 6.53872e-04
1.92850 6.46945e-04
1.92950 6.40087e-04
1.93050 6.33297e-04
1.93150 6.26575e-04
1.93250 6.19920e-04
1.93350 6.13331e-04
1.93450 6.06809e-04
1.93550 6.00352e-04
1.93650 5.93959e-04
1.93750 5.87631e-04
1.93850 5.81366e-04
1.93950 5.75164e-04
1.94050 5.69024e-04
1.94150 5.62947e-04
1.94250 5.56930e-04
1.94350 5.50974e-04
1.94450 5.45077e-04
1.94550 5.39241e-04
1.94650 5.33463e-04
1.94750 5.27743e-04
1.94850 5.22082e-04
1.94950 5.16477e-04
1.95050 5.10930e-04
1.95150 5.05438e-04
1.95250 5.00002e-04
1.95350 4.94621e-04
1.95450 4.89295e-04
1.95550 4.84023e-04
1.95650 4.78805e-04
1.95750 4.73639e-04
1.95850 4.68526e-04
1.95950 4.63465e-04
1.96050 4.58456e-04
1.96150 4.53498e-04
1.96250 4.48591e-04
1.96350 4.43733e-04
1.96450 4.38925e-04
1.96550 4.34167e-04
1.96650 4.29457e-04
1.96750 4.24795e-04
1.96850 4.20181e-04
1.96950 4.15614e-04
1.97050 4.11095e-04
1.97150 4.06621e-04
1.97250 4.02194e-04
1.97350 3.97812e-04
1.97450 3.93475e-04
1.97550 3.89183e-04
1.97650 3.84935e-04
1.97750 3.80731e-04
1.97850 3.76570e-04
1.97950 3.72452e-04
1.98050 3.68377e-04
1.98150 3.64344e-04
1.98250 3.60353e-04
1.98350 3.56403e-04
1.98450 3.52494e-04
1.98550 3.48625e-04
1.98650 3.44797e-04
1.98750 3.41008e-04
1.98850 3.37259e-04
1.98950 3.33548e-04
1.99050 3.29876e-04
1.99150 3.26243e-04
1.99250 3.22647e-04
1.99350 3.19089e-04
1.99450 3.15568e-04
1.99550 3.12084e-04
1.99650 3.08636e-04
1.99750 3.05224e-04
1.99850 3.01848e-04
1.99950 2.98507e-04
2.00050 2.95201e-04
2.00150 2.91930e-04
2.00250 2.88693e-04
2.00350 2.85490e-04
2.00450 2.82320e-04
2.00550 2.79184e-04
2.00650 2.76081e-04
2.00750 2.73011e-04
2.00850 2.69973e-04
2.00950 2.66967e-04
2.01050 2.63992e-04
2.01150 2.61049e-04
2.01250 2.58138e-04
2.01350 2.55256e-04
2.01450 2.52406e-04
2.01550 2.49585e-04
2.01650 2.46795e-04
2.01750 2.44034e-04
2.01850 2.41302e-04
2.01950 2.38599e-04
2.02050 2.35925e-04
2.02150 2.33279e-04
2.02250 2.30661e-04
2.02350 2.28072e-04
2.02450 2.25509e-04
2.02550 2.22975e-04
2.02650 2.20467e-04
2.02750 2.17985e-04
2.02850 2.15531e-04
2.02950 2.13102e-04
2.03050 2.10700e-04
2.03150 2.08323e-04
2.03250 2.05972e-04
2.03350 2.03645e-04
2.03450 2.01344e-04
2.03550 1.99067e-04
2.03650 1.96815e-04
2.03750 1.94587e-04
2.03850 1.92383e-04
2.03950 1.90203e-04
2.04050 1.88046e-04
2.04150 1.85912e-04
2.04250 1.83801e-04
2.04350 1.81713e-04
2.04450 1.79647e-04
2.04550 1.77604e-04
2.04650 1.75583e-04
2.04750 1.73584e-04
2.04850 1.71606e-04
2.04950 1.69650e-04
2.05050 1.67715e-04
2.05150 1.65800e-04
2.05250 1.63907e-04
2.05350 1.62034e-04
2.05450 1.60181e-04
2.05550 1.58349e-04
2.05650 1.56536e-04
2.05750 1.54744e-04
2.05850 1.52970e-04
2.05950 1.51216e-04
2.06050 1.49481e-04
2.06150 1.47765e-04
2.06250 1.46068e-04
2.06350 1.44389e-04
2.06450 1.42729e-04
2.06550 1.41087e-04
2.06650 1.39463e-04
2.06750 1.37856e-04
2.06850 1.36267e-04
2.06950 1.34696e-04
2.07050 1.33141e-04
2.07150 1.31604e-04
2.07250 1.30084e-04
2.07350 1.28580e-04
2.07450 1.27093e-04
2.07550 1.25622e-04
2.07650 1.24168e-04
2.07750 1.22729e-04
2.07850 1.21307e-04
2.07950 1.19900e-04
2.08050 1.18508e-04
2.08150 1.17132e-04
2.08250 1.15771e-04
2.08350 1.14425e-04
2.08450 1.13094e-04
2.08550 1.11778e-04
2.08650 1.10476e-04
2.08750 1.09189e-04
2.08850 1.07916e-04
2.08950 1.06657e-04
2.09050 1.05413e-04
2.09150 1.04182e-04
2.09250 1.02964e-04
2.09350 1.01761e-04
2.09450 1.00570e-04
2.09550 9.93930e-05
2.09650 9.82290e-05
2.09750 9.70780e-05
2.09850 9.59399e-05
2.09950 9.48144e-05
2.10050 9.37015e-05
2.10150 9.26011e-05
2.10250 9.15130e-05
2.10350 9.04371e-05
2.10450 8.93732e-05
2.10550 8.83212e-05
2.10650 8.72811e-05
2.10750 8.62526e-05
2.10850 8.52356e-05
2.10950 8.42301e-05
2.11050 8.32359e-05
2.11150 8.22529e-05
2.11250 8.12810e-05
2.11350 8.03200e-05
2.11450 7.93698e-05
2.11550 7.84304e-05
2.11650 7.75015e-05
2.11750 7.65832e-05
2.11850 7.56752e-05
2.11950 7.47775e-05
2.12050 7.38899e-05
2.12150 7.30124e-05
2.12250 7.21448e-05
2.12350 7.12871e-05
2.12450 7.04391e-05
2.12550 6.96007e-05
2.12650 6.87718e-05
2.12750 6.79524e-05
2.12850 6.71422e-05
2.12950 6.63413e-05
2.13050 6.55495e-05
2.13150 6.47667e-05
2.13250 6.39929e-05
2.13350 6.32279e-05
2.13450 6.24715e-05
2.13550 6.17239e-05
2.13650 6.09848e-05
2.13750 6.02541e-05
2.13850 5.95318e-05
2.13950 5.88177e-05
2.14050 5.81118e-05
2.14150 5.74140e-05
2.14250 5.67242e-05
2.14350 5.60424e-05
2.14450 5.53683e-05
2.14550 5.47020e-05
2.14650 5.40434e-05
2.14750 5.33923e-05
2.14850 5.27487e-05
2.14950 5.21126e-05
2.15050 5.14837e-05
2.15150 5.08621e-05
2.15250 5.02477e-05
2.15350 4.96404e-05
2.15450 4.90401e-05
2.15550 4.84467e-05
2.15650 4.78602e-05
2.15750 4.72805e-05
2.15850 4.67075e-05
2.15950 4.61411e-05
2.16050 4.55813e-05
2.16150 4.50279e-05
2.16250 4.44810e-05
2.16350 4.39405e-05
2.16450 4.34062e-05
2.16550 4.28782e-05
2.16650 4.23562e-05
2.16750 4.18404e-05
2.16850 4.13306e-05
2.16950 4.08267e-05
2.17050 4.03287e-05
2.17150 3.98364e-05
2.17250 3.93500e-05
2.17350 3.88692e-05
2.17450 3.83940e-05
2.17550 3.79244e-05
2.17650 3.74603e-05
2.17750 3.70016e-05
2.17850 3.65483e-05
2.17950 3.61003e-05
2.18050 3.56576e-05
2.18150 3.52201e-05
2.18250 3.47877e-05
2.18350 3.43603e-05
2.18450 3.39380e-05
2.18550 3.35207e-05
2.18650 3.31083e-05
2.18750 3.27007e-05
2.18850 3.22980e-05
2.18950 3.18999e-05
2.19050 3.15066e-05
2.19150 3.11180e-05
2.19250 3.07339e-05
2.19350 3.03543e-05
2.19450 2.99793e-05
2.19550 2.96086e-05
2.19650 2.92424e-05
2.19750 2.88805e-05
2.19850 2.85229e-05
2.19950 2.81696e-05
2.20050 2.78204e-05
2.20150 2.74754e-05
2.20250 2.71344e-05
2.20350 2.67976e-05
2.20450 2.64647e-05
2.20550 2.61358e-05
2.20650 2.58108e-05
2.20750 2.54897e-05
2.20850 2.51724e-05
2.20950 2.48589e-05
2.21050 2.45491e-05
2.21150 2.42431e-05
2.21250 2.39407e-05
2.21350 2.36419e-05
2.21450 2.33466e-05
2.21550 2.30550e-05
2.21650 2.27668e-05
2.21750 2.24820e-05
2.21850 2.22007e-05
2.21950 2.19228e-05
2.22050 2.16481e-05
2.22150 2.13768e-05
2.22250 2.11088e-05
2.22350 2.08439e-05
2.22450 2.05823e-05
2.22550 2.03238e-05
2.22650 2.00684e-05
2.22750 1.98161e-05
2.22850 1.95669e-05
2.22950 1.93206e-05
2.23050 1.90773e-05
2.23150 1.88370e-05
2.23250 1.85995e-05
2.23350 1.83650e-05
2.23450 1.81332e-05
2.23550 1.79043e-05
2.23650 1.76782e-05
2.23750 1.74548e-05
2.23850 1.72341e-05
2.23950 1.70160e-05
2.24050 1.68007e-05
2.24150 1.65879e-05
2.24250 1.63777e-05
2.24350 1.61701e-05
2.24450 1.59650e-05
2.24550 1.57624e-05
2.24650 1.55623e-05
2.24750 1.53646e-05
2.24850 1.51693e-05
2.24950 1.49764e-05
2.25050 1.47859e-05
2.25150 1.45977e-05
2.25250 1.44118e-05
2.25350 1.42281e-05
2.25450 1.40467e-05
2.25550 1.38676e-05
2.25650 1.36906e-05
2.25750 1.35158e-05
2.25850 1.33431e-05
2.25950 1.31726e-05
2.26050 1.30041e-05
2.26150 1.28377e-05
2.26250 1.26734e-05
2.26350 1.25111e-05
2.26450 1.23508e-05
2.26550 1.21924e-05
2.26650 1.20360e-05
2.26750 1.18816e-05
2.26850 1.17290e-05
2.26950 1.15783e-05
2.27050 1.14295e-05
2.27150 1.12825e-05
2.27250 1.11373e-05
2.27350 1.09940e-05
2.27450 1.08524e-05
2.27550 1.07125e-05
2.27650 1.05744e-05
2.27750 1.04380e-05
2.27850 1.03033e-05
2.27950 1.01703e-05
2.28050 1.00389e-05
2.28150 9.90913e-06
2.28250 9.78099e-06
2.28350 9.65444e-06
2.28450 9.52947e-06
2.28550 9.40605e-06
2.28650 9.28417e-06
2.28750 9.16381e-06
2.28850 9.04494e-06
2.28950 8.92756e-06
2.29050 8.81165e-06
2.29150 8.69718e-06
2.29250 8.58415e-06
2.29350 8.47252e-06
2.29450 8.36230e-06
2.29550 8.25345e-06
2.29650 8.14596e-06
2.29750 8.03983e-06
2.29850 7.93502e-06
2.29950 7.83153e-06
2.30050 7.72933e-06
2.30150 7.62842e-06
2.30250 7.52878e-06
2.30350 7.43039e-06
2.30450 7.33323e-06
2.30550 7.23730e-06
2.30650 7.14258e-06
2.30750 7.04905e-06
2.30850 6.95670e-06
2.30950 6.86551e-06
2.31050 6.77548e-06
2.31150 6.68658e-06
2.31250 6.59880e-06
2.31350 6.51213e-06
2.31450 6.42656e-06
2.31550 6.34207e-06
2.31650 6.25865e-06
2.31750 6.17629e-06
2.31850 6.09497e-06
2.31950 6.01468e-06
2.32050 5.93541e-06
2.32150 5.85715e-06
2.32250 5.77988e-06
2.32350 5.70359e-06
2.32450 5.62827e-06
2.32550 5.55391e-06
2.32650 5.48050e-06
2.32750 5.40802e-06
2.32850 5.33646e-06
2.32950 5.26582e-06
2.33050 5.19608e-06
2.33150 5.12722e-06
2.33250 5.05925e-06
2.33350 4.99214e-06
2.33450 4.92590e-06
2.33550 4.86050e-06
2.33650 4.79593e-06
2.33750 4.73219e-06
2.33850 4.66927e-06
2.33950 4.60716e-06
2.34050 4.54584e-06
2.34150 4.48530e-06
2.34250 4.42555e-06
2.34350 4.36656e-06
2.34450 4.30833e-06
2.34550 4.25085e-06
2.34650 4.19411e-06
2.34750 4.13809e-06
2.34850 4.08280e-06
2.34950 4.02822e-06
2.35050 3.97435e-06
2.35150 3.92117e-06
2.35250 3.86867e-06
2.35350 3.81685e-06
2.35450 3.76571e-06
2.35550 3.71522e-06
2.35650 3.66539e-06
2.35750 3.61620e-06
2.35850 3.56764e-06
2.35950 3.51972e-06
2.36050 3.47241e-06
2.36150 3.42572e-06
2.36250 3.37964e-06
2.36350 3.33415e-06
2.36450 3.28926e-06
2.36550 3.24494e-06
2.36650 3.20121e-06
2.36750 3.15804e-06
2.36850 3.11543e-06
2.36950 3.07338e-06
2.37050 3.03188e-06
2.37150 2.99091e-06
2.37250 2.95048e-06
2.37350 2.91058e-06
2.37450 2.87120e-06
2.37550 2.83233e-06
2.37650 2.79397e-06
2.37750 2.75611e-06
2.37850 2.71875e-06
2.37950 2.68188e-06
2.38050 2.64549e-06
2.38150 2.60957e-06
2.38250 2.57413e-06
2.38350 2.53915e-06
2.38450 2.50463e-06
2.38550 2.47056e-06
2.38650 2.43694e-06
2.38750 2.40376e-06
2.38850 2.37102e-06
2.38950 2.33871e-06
2.39050 2.30682e-06
2.39150 2.27535e-06
2.39250 2.24430e-06
2.39350 2.21366e-06
2.39450 2.18342e-06
2.39550 2.15358e-06
2.39650 2.12413e-06
2.39750 2.09507e-06
2.39850 2.06640e-06
2.39950 2.03811e-06
2.40050 2.01018e-06
2.40150 1.98263e-06
2.40250 1.95545e-06
2.40350 1.92862e-06
2.40450 1.90215e-06
2.40550 1.87603e-06
2.40650 1.85026e-06
2.40750 1.82483e-06
2.40850 1.79973e-06
2.40950 1.77497e-06
2.41050 1.75054e-06
2.41150 1.72644e-06
2.41250 1.70265e-06
2.41350 1.67918e-06
2.41450 1.65603e-06
2.41550 1.63318e-06
2.41650 1.61064e-06
2.41750 1.58840e-06
2.41850 1.56645e-06
2.41950 1.54480e-06
2.42050 1.52344e-06
2.42150 1.50236e-06
2.42250 1.48157e-06
2.42350 1.46105e-06
2.42450 1.44081e-06
2.42550 1.42083e-06
2.42650 1.40113e-06
2.42750 1.38169e-06
2.42850 1.36251e-06
2.42950 1.34359e-06
2.43050 1.32492e-06
2.43150 1.30651e-06
2.43250 1.28834e-06
2.43350 1.27041e-06
2.43450 1.25273e-06
2.43550 1.23529e-06
2.43650 1.21808e-06
2.43750 1.20110e-06
2.43850 1.18435e-06
2.43950 1.16782e-06
2.44050 1.15152e-06
2.44150 1.13544e-06
2.44250 1.11958e-06
2.44350 1.10393e-06
2.44450 1.08849e-06
2.44550 1.07326e-06
2.44650 1.05824e-06
2.44750 1.04342e-06
2.44850 1.02880e-06
2.44950 1.01438e-06
2.45050 1.00016e-06
2.45150 9.86127e-07
2.45250 9.72286e-07
2.45350 9.58633e-07
2.45450 9.45165e-07
2.45550 9.31880e-07
2.45650 9.18776e-07
2.45750 9.05851e-07
2.45850 8.93101e-07
2.45950 8.80525e-07
2.46050 8.68121e-07
2.46150 8.55886e-07
2.46250 8.43817e-07
2.46350 8.31913e-07
2.46450 8.20172e-07
2.46550 8.08591e-07
2.46650 7.97169e-07
2.46750 7.85903e-07
2.46850 7.74791e-07
2.46950 7.63831e-07
2.47050 7.53021e-07
2.47150 7.42359e-07
2.47250 7.31843e-07
2.47350 7.21472e-07
2.47450 7.11243e-07
2.47550 7.01154e-07
2.47650 6.91204e-07
2.47750 6.81391e-07
2.47850 6.71712e-07
2.47950 6.62167e-07
2.48050 6.52753e-07
2.48150 6.43469e-07
2.48250 6.34312e-07
2.48350 6.25282e-07
2.48450 6.16376e-07
2.48550 6.07594e-07
2.48650 5.98932e-07
2.48750 5.90390e-07
2.48850 5.81966e-07
2.48950 5.73659e-07
2.49050 5.65466e-07
2.49150 5.57387e-07
2.49250 5.49419e-07
2.49350 5.41562e-07
2.49450 5.33814e-07
2.49550 5.26173e-07
2.49650 5.18638e-07
2.49750 5.11208e-07
2.49850 5.03881e-07
2.49950 4.96655e-07
2.50050 4.89530e-07
2.50150 4.82504e-07
2.50250 4.75576e-07
2.50350 4.68744e-07
2.50450 4.62008e-07
2.50550 4.55365e-07
2.50650 4.48814e-07
2.50750 4.42355e-07
2.50850 4.35987e-07
2.50950 4.29707e-07
2.51050 4.23514e-07
2.51150 4.17409e-07
2.51250 4.11388e-07
2.51350 4.05452e-07
2.51450 3.99599e-07
2.51550 3.93827e-07
2.51650 3.88137e-07
2.51750 3.82526e-07
2.51850 3.76994e-07
2.51950 3.71540e-07
2.52050 3.66162e-07
2.52150 3.60859e-07
2.52250 3.55631e-07
2.52350 3.50476e-07
2.52450 3.45394e-07
2.52550 3.40383e-07
2.52650 3.35443e-07
2.52750 3.30573e-07
2.52850 3.25771e-07
2.52950 3.21036e-07
2.53050 3.16368e-07
2.53150 3.11767e-07
2.53250 3.07230e-07
2.53350 3.02757e-07
2.53450 2.98347e-07
2.53550 2.94000e-07
2.53650 2.89714e-07
2.53750 2.85488e-07
2.53850 2.81323e-07
2.53950 2.77216e-07
2.54050 2.73168e-07
2.54150 2.69177e-07
2.54250 2.65242e-07
2.54350 2.61364e-07
2.54450 2.57540e-07
2.54550 2.53771e-07
2.54650 2.50055e-07
2.54750 2.46392e-07
2.54850 2.42781e-07
2.54950 2.39221e-07
2.55050 2.35712e-07
2.55150 2.32253e-07
2.55250 2.28844e-07
2.55350 2.25482e-07
2.55450 2.22169e-07
2.55550 2.18903e-07
2.55650 2.15684e-07
2.55750 2.12510e-07
2.55850 2.09382e-07
2.55950 2.06299e-07
2.56050 2.03260e-07
2.56150 2.00264e-07
2.56250 1.97311e-07
2.56350 1.94400e-07
2.56450 1.91531e-07
2.56550 1.88703e-07
2.56650 1.85916e-07
2.56750 1.83168e-07
2.56850 1.80460e-07
2.56950 1.77791e-07
2.57050 1.75160e-07
2.57150 1.72568e-07
2.57250 1.70012e-07
2.57350 1.67493e-07
2.57450 1.65010e-07
2.57550 1.62563e-07
2.57650 1.60152e-07
2.57750 1.57775e-07
2.57850 1.55432e-07
2.57950 1.53123e-07
2.58050 1.50847e-07
2.58150 1.48605e-07
2.58250 1.46394e-07
2.58350 1.44216e-07
2.58450 1.42069e-07
2.58550 1.39953e-07
2.58650 1.37868e-07
2.58750 1.35813e-07
2.58850 1.33787e-07
2.58950 1.31791e-07
2.59050 1.29824e-07
2.59150 1.27886e-07
2.59250 1.25975e-07
2.59350 1.24093e-07
2.59450 1.22237e-07
2.59550 1.20409e-07
2.59650 1.18607e-07
2.59750 1.16831e-07
2.59850 1.15082e-07
2.59950 1.13357e-07
2.60050 1.11658e-07
2.60150 1.09984e-07
2.60250 1.08334e-07
2.60350 1.06708e-07
2.60450 1.05105e-07
2.60550 1.03527e-07
2.60650 1.01971e-07
2.60750 1.00438e-07
2.60850 9.89269e-08
2.60950 9.74383e-08
2.61050 9.59715e-08
2.61150 9.45261e-08
2.61250 9.31019e-08
2.61350 9.16985e-08
2.61450 9.03157e-08
2.61550 8.89532e-08
2.61650 8.76107e-08
2.61750 8.62879e-08
2.61850 8.49844e-08
2.61950 8.37002e-08
2.62050 8.24348e-08
2.62150 8.11880e-08
2.62250 7.99595e-08
2.62350 7.87491e-08
2.62450 7.75566e-08
2.62550 7.63815e-08
2.62650 7.52238e-08
2.62750 7.40832e-08
2.62850 7.29594e-08
2.62950 7.18522e-08
2.63050 7.07613e-08
2.63150 6.96865e-08
2.63250 6.86276e-08
2.63350 6.75843e-08
2.63450 6.65565e-08
2.63550 6.55439e-08
2.63650 6.45462e-08
2.63750 6.35634e-08
2.63850 6.25951e-08
2.63950 6.16411e-08
2.64050 6.07013e-08
2.64150 5.97754e-08
2.64250 5.88633e-08
2.64350 5.79647e-08
2.64450 5.70794e-08
2.64550 5.62073e-08
2.64650 5.53482e-08
2.64750 5.45018e-08
2.64850 5.36681e-08
2.64950 5.28467e-08
2.65050 5.20376e-08
2.65150 5.12405e-08
2.65250 5.04554e-08
2.65350 4.96819e-08
2.65450 4.89199e-08
2.65550 4.81694e-08
2.65650 4.74300e-08
2.65750 4.67017e-08
2.65850 4.59843e-08
2.65950 4.52776e-08
2.66050 4.45814e-08
2.66150 4.38957e-08
2.66250 4.32203e-08
2.66350 4.25549e-08
2.66450 4.18996e-08
2.66550 4.12540e-08
2.66650 4.06182e-08
2.66750 3.99918e-08
2.66850 3.93749e-08
2.66950 3.87673e-08
2.67050 3.81687e-08
2.67150 3.75792e-08
2.67250 3.69986e-08
2.67350 3.64266e-08
2.67450 3.58633e-08
2.67550 3.53085e-08
2.67650 3.47620e-08
2.67750 3.42237e-08
2.67850 3.36936e-08
2.67950 3.31715e-08
2.68050 3.26572e-08
2.68150 3.21507e-08
2.68250 3.16519e-08
2.68350 3.11606e-08
2.68450 3.06767e-08
2.68550 3.02001e-08
2.68650 2.97308e-08
2.68750 2.92685e-08
2.68850 2.88133e-08
2.68950 2.83649e-08
2.69050 2.79234e-08
2.69150 2.74885e-08
2.69250 2.70603e-08
2.69350 2.66385e-08
2.69450 2.62231e-08
2.69550 2.58141e-08
2.69650 2.54112e-08
2.69750 2.50145e-08
2.69850 2.46238e-08
2.69950 2.42391e-08
2.70050 2.38602e-08
2.70150 2.34871e-08
2.70250 2.31197e-08
2.70350 2.27579e-08
2.70450 2.24015e-08
2.70550 2.20507e-08
2.70650 2.17051e-08
2.70750 2.13649e-08
2.70850 2.10299e-08
2.70950 2.06999e-08
2.71050 2.03750e-08
2.71150 2.00551e-08
2.71250 1.97401e-08
2.71350 1.94299e-08
2.71450 1.91245e-08
2.71550 1.88237e-08
2.71650 1.85275e-08
2.71750 1.82359e-08
2.71850 1.79488e-08
2.71950 1.76660e-08
2.72050 1.73876e-08
2.72150 1.71135e-08
2.72250 1.68436e-08
2.72350 1.65778e-08
2.72450 1.63162e-08
2.72550 1.60585e-08
2.72650 1.58048e-08
2.72750 1.55551e-08
2.72850 1.53091e-08
2.72950 1.50670e-08
2.73050 1.48286e-08
2.73150 1.45939e-08
2.73250 1.43628e-08
2.73350 1.41352e-08
2.73450 1.39112e-08
2.73550 1.36907e-08
2.73650 1.34735e-08
2.73750 1.32597e-08
2.73850 1.30492e-08
2.73950 1.28420e-08
2.74050 1.26380e-08
2.74150 1.24371e-08
2.74250 1.22394e-08
2.74350 1.20447e-08
2.74450 1.18530e-08
2.74550 1.16644e-08
2.74650 1.14786e-08
2.74750 1.12957e-08
2.74850 1.11157e-08
2.74950 1.09385e-08
2.75050 1.07640e-08
2.75150 1.05922e-08
2.75250 1.04231e-08
2.75350 1.02567e-08
2.75450 1.00928e-08
2.75550 9.93151e-09
2.75650 9.77272e-09
2.75750 9.61640e-09
2.75850 9.46252e-09
2.75950 9.31104e-09
2.76050 9.16193e-09
2.76150 9.01515e-09
2.76250 8.87066e-09
2.76350 8.72843e-09
2.76450 8.58843e-09
2.76550 8.45061e-09
2.76650 8.31496e-09
2.76750 8.18142e-09
2.76850 8.04998e-09
2.76950 7.92061e-09
2.77050 7.79325e-09
2.77150 7.66790e-09
2.77250 7.54452e-09
2.77350 7.42307e-09
2.77450 7.30353e-09
2.77550 7.18587e-09
2.77650 7.07005e-09
2.77750 6.95606e-09
2.77850 6.84387e-09
2.77950 6.73344e-09
2.78050 6.62474e-09
2.78150 6.51776e-09
2.78250 6.41247e-09
2.78350 6.30883e-09
2.78450 6.20684e-09
2.78550 6.10645e-09
2.78650 6.00764e-09
2.78750 5.91040e-09
2.78850 5.81469e-09
2.78950 5.72049e-09
2.79050 5.62779e-09
2.79150 5.53655e-09
2.79250 5.44675e-09
2.79350 5.35838e-09
2.79450 5.27140e-09
2.79550 5.18581e-09
2.79650 5.10157e-09
2.79750 5.01866e-09
2.79850 4.93707e-09
2.79950 4.85678e-09
2.80050 4.77776e-09
2.80150 4.70000e-09
2.80250 4.62347e-09
2.80350 4.54816e-09
2.80450 4.47405e-09
2.80550 4.40111e-09
2.80650 4.32934e-09
2.80750 4.25871e-09
2.80850 4.18920e-09
2.80950 4.12080e-09
2.81050 4.05350e-09
2.81150 3.98726e-09
2.81250 3.92209e-09
2.81350 3.85795e-09
2.81450 3.79484e-09
2.81550 3.73273e-09
2.81650 3.67162e-09
2.81750 3.61149e-09
2.81850 3.55232e-09
2.81950 3.49409e-09
2.82050 3.43680e-09
2.82150 3.38042e-09
2.82250 3.32495e-09
2.82350 3.27037e-09
2.82450 3.21666e-09
2.82550 3.16381e-09
2.82650 3.11181e-09
2.82750 3.06065e-09
2.82850 3.01031e-09
2.82950 2.96077e-09
2.83050 2.91204e-09
2.83150 2.86408e-09
2.83250 2.81690e-09
2.83350 2.77048e-09
2.83450 2.72480e-09
2.83550 2.67986e-09
2.83650 2.63565e-09
2.83750 2.59214e-09
2.83850 2.54934e-09
2.83950 2.50723e-09
2.84050 2.46580e-09
2.84150 2.42504e-09
2.84250 2.38494e-09
2.84350 2.34548e-09
2.84450 2.30666e-09
2.84550 2.26847e-09
2.84650 2.23090e-09
2.84750 2.19393e-09
2.84850 2.15757e-09
2.84950 2.12179e-09
2.85050 2.08660e-09
2.85150 2.05197e-09
2.85250 2.01790e-09
2.85350 1.98439e-09
2.85450 1.95142e-09
2.85550 1.91899e-09
2.85650 1.88709e-09
2.85750 1.85570e-09
2.85850 1.82482e-09
2.85950 1.79444e-09
2.86050 1.76456e-09
2.86150 1.73517e-09
2.86250 1.70625e-09
2.86350 1.67781e-09
2.86450 1.64983e-09
2.86550 1.62230e-09
2.86650 1.59523e-09
2.86750 1.56859e-09
2.86850 1.54239e-09
2.86950 1.51662e-09
2.87050 1.49127e-09
2.87150 1.46633e-09
2.87250 1.44180e-09
2.87350 1.41767e-09
2.87450 1.39394e-09
2.87550 1.37060e-09
2.87650 1.34763e-09
2.87750 1.32505e-09
2.87850 1.30283e-09
2.87950 1.28098e-09
2.88050 1.25948e-09
2.88150 1.23834e-09
2.88250 1.21755e-09
2.88350 1.19710e-09
2.88450 1.17698e-09
2.88550 1.15719e-09
2.88650 1.13773e-09
2.88750 1.11859e-09
2.88850 1.09977e-09
2.88950 1.08125e-09
2.89050 1.06304e-09
2.89150 1.04513e-09
2.89250 1.02751e-09
2.89350 1.01019e-09
2.89450 9.93145e-10
2.89550 9.76386e-10
2.89650 9.59904e-10
2.89750 9.43694e-10
2.89850 9.27752e-10
2.89950 9.12073e-10
2.90050 8.96653e-10
2.90150 8.81488e-10
2.90250 8.66574e-10
2.90350 8.51907e-10
2.90450 8.37483e-10
2.90550 8.23297e-10
2.90650 8.09347e-10
2.90750 7.95628e-10
2.90850 7.82136e-10
2.90950 7.68869e-10
2.91050 7.55821e-10
2.91150 7.42990e-10
2.91250 7.30372e-10
2.91350 7.17964e-10
2.91450 7.05762e-10
2.91550 6.93763e-10
2.91650 6.81963e-10
2.91750 6.70360e-10
2.91850 6.58950e-10
2.91950 6.47730e-10
2.92050 6.36697e-10
2.92150 6.25848e-10
2.92250 6.15180e-10
2.92350 6.04690e-10
2.92450 5.94374e-10
2.92550 5.84231e-10
2.92650 5.74258e-10
2.92750 5.64450e-10
2.92850 5.54807e-10
2.92950 5.45325e-10
2.93050 5.36002e-10
2.93150 5.26835e-10
2.93250 5.17821e-10
2.93350 5.08958e-10
2.93450 5.00243e-10
2.93550 4.91675e-10
2.93650 4.83250e-10
2.93750 4.74966e-10
2.93850 4.66822e-10
2.93950 4.58814e-10
2.94050 4.50941e-10
2.94150 4.43199e-10
2.94250 4.35588e-10
2.94350 4.28105e-10
2.94450 4.20748e-10
2.94550 4.13514e-10
2.94650 4.06403e-10
2.94750 3.99410e-10
2.94850 3.92536e-10
2.94950 3.85778e-10
2.95050 3.79133e-10
2.95150 3.72601e-10
2.95250 3.66178e-10
2.95350 3.59864e-10
2.95450 3.53657e-10
2.95550 3.47554e-10
2.95650 3.41555e-10
2.95750 3.35657e-10
2.95850 3.29859e-10
2.95950 3.24158e-10
2.96050 3.18554e-10
2.96150 3.13046e-10
2.96250 3.07630e-10
2.96350 3.02306e-10
2.96450 2.97072e-10
2.96550 2.91927e-10
2.96650 2.86869e-10
2.96750 2.81898e-10
2.96850 2.77010e-10
2.96950 2.72205e-10
2.97050 2.67483e-10
2.97150 2.62840e-10
2.97250 2.58276e-10
2.97350 2.53790e-10
2.97450 2.49380e-10
2.97550 2.45045e-10
2.97650 2.40784e-10
2.97750 2.36596e-10
2.97850 2.32479e-10
2.97950 2.28432e-10
2.98050 2.24454e-10
2.98150 2.20544e-10
2.98250 2.16700e-10
2.98350 2.12923e-10
2.98450 2.09209e-10
2.98550 2.05559e-10
2.98650 2.01972e-10
2.98750 1.98446e-10
2.98850 1.94980e-10
2.98950 1.91574e-10
2.99050 1.88225e-10
2.99150 1.84934e-10
2.99250 1.81700e-10
2.99350 1.78521e-10
2.99450 1.75396e-10
2.99550 1.72325e-10
2.99650 1.69307e-10
2.99750 1.66340e-10
2.99850 1.63425e-10
2.99950 1.60559e-10
3.00050 1.57743e-10
3.00150 1.54975e-10
3.00250 1.52254e-10
3.00350 1.49581e-10
3.00450 1.46953e-10
3.00550 1.44371e-10
3.00650 1.41833e-10
3.00750 1.39339e-10
3.00850 1.36888e-10
3.00950 1.34479e-10
3.01050 1.32111e-10
3.01150 1.29785e-10
3.01250 1.27498e-10
3.01350 1.25251e-10
3.01450 1.23043e-10
3.01550 1.20873e-10
3.01650 1.18741e-10
3.01750 1.16645e-10
3.01850 1.14586e-10
3.01950 1.12562e-10
3.02050 1.10574e-10
3.02150 1.08619e-10
3.02250 1.06699e-10
3.02350 1.04812e-10
3.02450 1.02957e-10
3.02550 1.01135e-10
3.02650 9.93444e-11
3.02750 9.75848e-11
3.02850 9.58558e-11
3.02950 9.41568e-11
3.03050 9.24873e-11
3.03150 9.08469e-11
3.03250 8.92349e-11
3.03350 8.76510e-11
3.03450 8.60947e-11
3.03550 8.45654e-11
3.03650 8.30628e-11
3.03750 8.15863e-11
3.03850 8.01356e-11
3.03950 7.87102e-11
3.04050 7.73096e-11
3.04150 7.59335e-11
3.04250 7.45813e-11
3.04350 7.32528e-11
3.04450 7.19475e-11
3.04550 7.06650e-11
3.04650 6.94049e-11
3.04750 6.81668e-11
3.04850 6.69504e-11
3.04950 6.57552e-11
3.05050 6.45810e-11
3.05150 6.34274e-11
3.05250 6.22939e-11
3.05350 6.11803e-11
3.05450 6.00862e-11
3.05550 5.90114e-11
3.05650 5.79553e-11
3.05750 5.69178e-11
3.05850 5.58985e-11
3.05950 5.48972e-11
3.06050 5.39134e-11
3.06150 5.29469e-11
3.06250 5.19974e-11
3.06350 5.10645e-11
3.06450 5.01481e-11
3.06550 4.92479e-11
3.06650 4.83634e-11
3.06750 4.74946e-11
3.06850 4.66411e-11
3.06950 4.58026e-11
3.07050 4.49789e-11
3.07150 4.41697e-11
3.07250 4.33748e-11
3.07350 4.25939e-11
3.07450 4.18268e-11
3.07550 4.10733e-11
3.07650 4.03331e-11
3.07750 3.96059e-11
3.07850 3.88917e-11
3.07950 3.81900e-11
3.08050 3.75008e-11
3.08150 3.68238e-11
3.08250 3.61588e-11
3.08350 3.55055e-11
3.08450 3.48638e-11
3.08550 3.42336e-11
3.08650 3.36144e-11
3.08750 3.30063e-11
3.08850 3.24090e-11
3.08950 3.18222e-11
3.09050 3.12459e-11
3.09150 3.06799e-11
3.09250 3.01238e-11
3.09350 2.95777e-11
3.09450 2.90413e-11
3.09550 2.85144e-11
3.09650 2.79970e-11
3.09750 2.74887e-11
3.09850 2.69895e-11
3.09950 2.64991e-11
3.10050 2.60176e-11
3.10150 2.55446e-11
3.10250 2.50800e-11
3.10350 2.46237e-11
3.10450 2.41756e-11
3.10550 2.37355e-11
3.10650 2.33032e-11
3.10750 2.28787e-11
3.10850 2.24618e-11
3.10950 2.20523e-11
3.11050 2.16501e-11
3.11150 2.12552e-11
3.11250 2.08673e-11
3.11350 2.04863e-11
3.11450 2.01122e-11
3.11550 1.97448e-11
3.11650 1.93840e-11
3.11750 1.90296e-11
3.11850 1.86816e-11
3.11950 1.83399e-11
3.12050 1.80042e-11
3.12150 1.76747e-11
3.12250 1.73510e-11
3.12350 1.70331e-11
3.12450 1.67210e-11
3.12550 1.64145e-11
3.12650 1.61135e-11
3.12750 1.58179e-11
3.12850 1.55276e-11
3.12950 1.52426e-11
3.13050 1.49627e-11
3.13150 1.46878e-11
3.13250 1.44179e-11
3.13350 1.41529e-11
3.13450 1.38927e-11
3.13550 1.36371e-11
3.13650 1.33862e-11
3.13750 1.31398e-11
3.13850 1.28978e-11
3.13950 1.26603e-11
3.14050 1.24270e-11
3.14150 1.21979e-11
3.14250 1.19730e-11
3.14350 1.17522e-11
3.14450 1.15353e-11
3.14550 1.13224e-11
3.14650 1.11133e-11
3.14750 1.09081e-11
3.14850 1.07065e-11
3.14950 1.05087e-11
3.15050 1.03144e-11
3.15150 1.01236e-11
3.15250 9.93628e-12
3.15350 9.75238e-12
3.15450 9.57182e-12
3.15550 9.39454e-12
3.15650 9.22049e-12
3.15750 9.04960e-12
3.15850 8.88183e-12
3.15950 8.71710e-12
3.16050 8.55538e-12
3.16150 8.39661e-12
3.16250 8.24072e-12
3.16350 8.08768e-12
3.16450 7.93744e-12
3.16550 7.78993e-12
3.16650 7.64511e-12
3.16750 7.50294e-12
3.16850 7.36337e-12
3.16950 7.22634e-12
3.17050 7.09182e-12
3.17150 6.95976e-12
3.17250 6.83011e-12
3.17350 6.70284e-12
3.17450 6.57789e-12
3.17550 6.45524e-12
3.17650 6.33483e-12
3.17750 6.21662e-12
3.17850 6.10058e-12
3.17950 5.98667e-12
3.18050 5.87485e-12
3.18150 5.76508e-12
3.18250 5.65733e-12
3.18350 5.55155e-12
3.18450 5.44771e-12
3.18550 5.34579e-12
3.18650 5.24574e-12
3.18750 5.14752e-12
3.18850 5.05112e-12
3.18950 4.95648e-12
3.19050 4.86359e-12
3.19150 4.77241e-12
3.19250 4.68291e-12
3.19350 4.59505e-12
3.19450 4.50882e-12
3.19550 4.42418e-12
3.19650 4.34109e-12
3.19750 4.25954e-12
3.19850 4.17950e-12
3.19950 4.10093e-12
3.20050 4.02382e-12
3.20150 3.94813e-12
3.20250 3.87383e-12
3.20350 3.80092e-12
3.20450 3.72935e-12
3.20550 3.65910e-12
3.20650 3.59015e-12
3.20750 3.52248e-12
3.20850 3.45607e-12
3.20950 3.39088e-12
3.21050 3.32691e-12
3.21150 3.26411e-12
3.21250 3.20249e-12
3.21350 3.14200e-12
3.21450 3.08264e-12
3.21550 3.02439e-12
3.21650 2.96721e-12
3.21750 2.91109e-12
3.21850 2.85602e-12
3.21950 2.80197e-12
3.22050 2.74893e-12
3.22150 2.69688e-12
3.22250 2.64579e-12
3.22350 2.59565e-12
3.22450 2.54645e-12
3.22550 2.49817e-12
3.22650 2.45078e-12
3.22750 2.40428e-12
3.22850 2.35864e-12
3.22950 2.31386e-12
3.23050 2.26991e-12
3.23150 2.22678e-12
3.23250 2.18446e-12
3.23350 2.14293e-12
3.23450 2.10217e-12
3.23550 2.06218e-12
3.23650 2.02293e-12
3.23750 1.98442e-12
3.23850 1.94663e-12
3.23950 1.90955e-12
3.24050 1.87316e-12
3.24150 1.83745e-12
3.24250 1.80241e-12
3.24350 1.76803e-12
3.24450 1.73429e-12
3.24550 1.70119e-12
3.24650 1.66871e-12
3.24750 1.63683e-12
3.24850 1.60556e-12
3.24950 1.57487e-12
3.25050 1.54476e-12
3.25150 1.51522e-12
3.25250 1.48623e-12
3.25350 1.45779e-12
3.25450 1.42988e-12
3.25550 1.40249e-12
3.25650 1.37563e-12
3.25750 1.34926e-12
3.25850 1.32340e-12
3.25950 1.29802e-12
3.26050 1.27312e-12
3.26150 1.24869e-12
3.26250 1.22473e-12
3.26350 1.20121e-12
3.26450 1.17814e-12
3.26550 1.15550e-12
3.26650 1.13329e-12
3.26750 1.11150e-12
3.26850 1.09013e-12
3.26950 1.06915e-12
3.27050 1.04858e-12
3.27150 1.02839e-12
3.27250 1.00859e-12
3.27350 9.89157e-13
3.27450 9.70095e-13
3.27550 9.51395e-13
3.27650 9.33050e-13
3.27750 9.15052e-13
3.27850 8.97395e-13
3.27950 8.80074e-13
3.28050 8.63082e-13
3.28150 8.46412e-13
3.28250 8.30059e-13
3.28350 8.14016e-13
3.28450 7.98279e-13
3.28550 7.82840e-13
3.28650 7.67696e-13
3.28750 7.52839e-13
3.28850 7.38265e-13
3.28950 7.23969e-13
3.29050 7.09945e-13
3.29150 6.96188e-13
3.29250 6.82694e-13
3.29350 6.69457e-13
3.29450 6.56472e-13
3.29550 6.43735e-13
3.29650 6.31241e-13
3.29750 6.18985e-13
3.29850 6.06964e-13
3.29950 5.95172e-13
3.30050 5.83606e-13
3.30150 5.72260e-13
3.30250 5.61132e-13
3.30350 5.50216e-13
3.30450 5.39510e-13
3.30550 5.29008e-13
3.30650 5.18707e-13
3.30750 5.08604e-13
3.30850 4.98694e-13
3.30950 4.88975e-13
3.31050 4.79441e-13
3.31150 4.70091e-13
3.31250 4.60920e-13
3.31350 4.51925e-13
3.31450 4.43102e-13
3.31550 4.34449e-13
3.31650 4.25963e-13
3.31750 4.17639e-13
3.31850 4.09476e-13
3.31950 4.01469e-13
3.32050 3.93617e-13
3.32150 3.85915e-13
3.32250 3.78362e-13
3.32350 3.70954e-13
3.32450 3.63689e-13
3.32550 3.56564e-13
3.32650 3.49577e-13
3.32750 3.42724e-13
3.32850 3.36003e-13
3.32950 3.29412e-13
3.33050 3.22948e-13
3.33150 3.16609e-13
3.33250 3.10393e-13
3.33350 3.04296e-13
3.33450 2.98317e-13
3.33550 2.92454e-13
3.33650 2.86705e-13
3.33750 2.81066e-13
3.33850 2.75537e-13
3.33950 2.70115e-13
3.34050 2.64798e-13
3.34150 2.59583e-13
3.34250 2.54470e-13
3.34350 2.49456e-13
3.34450 2.44539e-13
3.34550 2.39718e-13
3.34650 2.34990e-13
3.34750 2.30354e-13
3.34850 2.25808e-13
3.34950 2.21350e-13
3.35050 2.16979e-13
3.35150 2.12692e-13
3.35250 2.08490e-13
3.35350 2.04368e-13
3.35450 2.00327e-13
3.35550 1.96365e-13
3.35650 1.92480e-13
3.35750 1.88670e-13
3.35850 1.84935e-13
3.35950 1.81273e-13
3.36050 1.77681e-13
3.36150 1.74160e-13
3.36250 1.70708e-13
3.36350 1.67323e-13
3.36450 1.64004e-13
3.36550 1.60750e-13
3.36650 1.57559e-13
3.36750 1.54431e-13
3.36850 1.51364e-13
3.36950 1.48357e-13
3.37050 1.45408e-13
3.37150 1.42517e-13
3.37250 1.39683e-13
3.37350 1.36905e-13
3.37450 1.34181e-13
3.37550 1.31510e-13
3.37650 1.28891e-13
3.37750 1.26324e-13
3.37850 1.23807e-13
3.37950 1.21340e-13
3.38050 1.18921e-13
3.38150 1.16549e-13
3.38250 1.14224e-13
3.38350 1.11945e-13
3.38450 1.09710e-13
3.38550 1.07520e-13
3.38650 1.05372e-13
3.38750 1.03267e-13
3.38850 1.01203e-13
3.38950 9.91794e-14
3.39050 9.71960e-14
3.39150 9.52515e-14
3.39250 9.33454e-14
3.39350 9.14768e-14
3.39450 8.96451e-14
3.39550 8.78495e-14
3.39650 8.60893e-14
3.39750 8.43638e-14
3.39850 8.26724e-14
3.39950 8.10144e-14
3.40050 7.93891e-14
3.40150 7.77959e-14
3.40250 7.62342e-14
3.40350 7.47034e-14
3.40450 7.32029e-14
3.40550 7.17320e-14
3.40650 7.02903e-14
3.40750 6.88770e-14
3.40850 6.74918e-14
3.40950 6.61340e-14
3.41050 6.48031e-14
3.41150 6.34986e-14
3.41250 6.22199e-14
3.41350 6.09666e-14
3.41450 5.97382e-14
3.41550 5.85341e-14
3.41650 5.73539e-14
3.41750 5.61972e-14
3.41850 5.50634e-14
3.41950 5.39522e-14
3.42050 5.28631e-14
3.42150 5.17956e-14
3.42250 5.07494e-14
3.42350 4.97239e-14
3.42450 4.87189e-14
3.42550 4.77339e-14
3.42650 4.67685e-14
3.42750 4.58223e-14
3.42850 4.48950e-14
3.42950 4.39862e-14
3.43050 4.30955e-14
3.43150 4.22225e-14
3.43250 4.13670e-14
3.43350 4.05286e-14
3.43450 3.97069e-14
3.43550 3.89016e-14
3.43650 3.81123e-14
3.43750 3.73389e-14
3.43850 3.65809e-14
3.43950 3.58381e-14
3.44050 3.51102e-14
3.44150 3.43968e-14
3.44250 3.36977e-14
3.44350 3.30126e-14
3.44450 3.23412e-14
3.44550 3.16832e-14
3.44650 3.10385e-14
3.44750 3.04066e-14
3.44850 2.97875e-14
3.44950 2.91808e-14
3.45050 2.85862e-14
3.45150 2.80036e-14
3.45250 2.74326e-14
3.45350 2.68732e-14
3.45450 2.63250e-14
3.45550 2.57878e-14
3.45650 2.52614e-14
3.45750 2.47456e-14
3.45850 2.42401e-14
3.45950 2.37449e-14
3.46050 2.32596e-14
3.46150 2.27841e-14
3.46250 2.23181e-14
3.46350 2.18616e-14
3.46450 2.14142e-14
3.46550 2.09759e-14
3.46650 2.05464e-14
3.46750 2.01256e-14
3.46850 1.97133e-14
3.46950 1.93093e-14
3.47050 1.89134e-14
3.47150 1.85256e-14
3.47250 1.81456e-14
3.47350 1.77732e-14
3.47450 1.74084e-14
3.47550 1.70510e-14
3.47650 1.67008e-14
3.47750 1.63577e-14
3.47850 1.60216e-14
3.47950 1.56922e-14
3.48050 1.53695e-14
3.48150 1.50534e-14
3.48250 1.47437e-14
3.48350 1.44402e-14
3.48450 1.41429e-14
3.48550 1.38517e-14
3.48650 1.35663e-14
3.48750 1.32868e-14
3.48850 1.30129e-14
3.48950 1.27446e-14
3.49050 1.24817e-14
3.49150 1.22242e-14
3.49250 1.19719e-14
3.49350 1.17247e-14
3.49450 1.14826e-14
3.49550 1.12454e-14
3.49650 1.10131e-14
3.49750 1.07854e-14
3.49850 1.05624e-14
3.49950 1.03440e-14
3.50050 1.01300e-14
3.50150 9.92035e-15
3.50250 9.71500e-15
3.50350 9.51383e-15
3.50450 9.31677e-15
3.50550 9.12373e-15
3.50650 8.93464e-15
3.50750 8.74941e-15
3.50850 8.56796e-15
3.50950 8.39022e-15
3.51050 8.21612e-15
3.51150 8.04558e-15
3.51250 7.87853e-15
3.51350 7.71489e-15
3.51450 7.55461e-15
3.51550 7.39761e-15
3.51650 7.24383e-15
3.51750 7.09320e-15
3.51850 6.94566e-15
3.51950 6.80114e-15
3.52050 6.65958e-15
3.52150 6.52094e-15
3.52250 6.38513e-15
3.52350 6.25212e-15
3.52450 6.12183e-15
3.52550 5.99423e-15
3.52650 5.86924e-15
3.52750 5.74683e-15
3.52850 5.62693e-15
3.52950 5.50950e-15
3.53050 5.39449e-15
3.53150 5.28184e-15
3.53250 5.17151e-15
3.53350 5.06345e-15
3.53450 4.95762e-15
3.53550 4.85397e-15
3.53650 4.75246e-15
3.53750 4.65304e-15
3.53850 4.55567e-15
3.53950 4.46031e-15
3.54050 4.36692e-15
3.54150 4.27546e-15
3.54250 4.18589e-15
3.54350 4.09816e-15
3.54450 4.01225e-15
3.54550 3.92812e-15
3.54650 3.84572e-15
3.54750 3.76503e-15
3.54850 3.68601e-15
3.54950 3.60862e-15
3.55050 3.53284e-15
3.55150 3.45862e-15
3.55250 3.38595e-15
3.55350 3.31478e-15
3.55450 3.24508e-15
3.55550 3.17683e-15
3.55650 3.10999e-15
3.55750 3.04455e-15
3.55850 2.98046e-15
3.55950 2.91770e-15
3.56050 2.85624e-15
3.56150 2.79606e-15
3.56250 2.73713e-15
3.56350 2.67943e-15
3.56450 2.62292e-15
3.56550 2.56759e-15
3.56650 2.51341e-15
3.56750 2.46036e-15
3.56850 2.40842e-15
3.56950 2.35755e-15
3.57050 2.30775e-15
3.57150 2.25898e-15
3.57250 2.21123e-15
3.57350 2.16447e-15
3.57450 2.11869e-15
3.57550 2.07387e-15
3.57650 2.02998e-15
3.57750 1.98700e-15
3.57850 1.94493e-15
3.57950 1.90373e-15
3.58050 1.86339e-15
3.58150 1.82390e-15
3.58250 1.78523e-15
3.58350 1.74737e-15
3.58450 1.71031e-15
3.58550 1.67401e-15
3.58650 1.63848e-15
3.58750 1.60369e-15
3.58850 1.56963e-15
3.58950 1.53629e-15
3.59050 1.50364e-15
3.59150 1.47168e-15
3.59250 1.44038e-15
3.59350 1.40975e-15
3.59450 1.37975e-15
3.59550 1.35039e-15
3.59650 1.32164e-15
3.59750 1.29350e-15
3.59850 1.26595e-15
3.59950 1.23897e-15
3.60050 1.21257e-15
3.60150 1.18672e-15
3.60250 1.16141e-15
3.60350 1.13663e-15
3.60450 1.11238e-15
3.60550 1.08864e-15
3.60650 1.06539e-15
3.60750 1.04264e-15
3.60850 1.02037e-15
3.60950 9.98561e-16
3.61050 9.77216e-16
3.61150 9.56322e-16
3.61250 9.35868e-16
3.61350 9.15846e-16
3.61450 8.96246e-16
3.61550 8.77060e-16
3.61650 8.58279e-16
3.61750 8.39896e-16
3.61850 8.21900e-16
3.61950 8.04286e-16
3.62050 7.87043e-16
3.62150 7.70166e-16
3.62250 7.53645e-16
3.62350 7.37474e-16
3.62450 7.21646e-16
3.62550 7.06153e-16
3.62650 6.90988e-16
3.62750 6.76144e-16
3.62850 6.61615e-16
3.62950 6.47394e-16
3.63050 6.33475e-16
3.63150 6.19851e-16
3.63250 6.06516e-16
3.63350 5.93464e-16
3.63450 5.80690e-16
3.63550 5.68186e-16
3.63650 5.55949e-16
3.63750 5.43971e-16
3.63850 5.32249e-16
3.63950 5.20775e-16
3.64050 5.09546e-16
3.64150 4.98555e-16
3.64250 4.87799e-16
3.64350 4.77271e-16
3.64450 4.66968e-16
3.64550 4.56884e-16
3.64650 4.47015e-16
3.64750 4.37357e-16
3.64850 4.27904e-16
3.64950 4.18654e-16
3.65050 4.09600e-16
3.65150 4.00740e-16
3.65250 3.92069e-16
3.65350 3.83583e-16
3.65450 3.75278e-16
3.65550 3.67151e-16
3.65650 3.59197e-16
3.65750 3.51414e-16
3.65850 3.43797e-16
3.65950 3.36343e-16
3.66050 3.29048e-16
3.66150 3.21910e-16
3.66250 3.14925e-16
3.66350 3.08089e-16
3.66450 3.01399e-16
3.66550 2.94853e-16
3.66650 2.88448e-16
3.66750 2.82179e-16
3.66850 2.76045e-16
3.66950 2.70043e-16
3.67050 2.64170e-16
3.67150 2.58422e-16
3.67250 2.52798e-16
3.67350 2.47295e-16
3.67450 2.41910e-16
3.67550 2.36641e-16
3.67650 2.31485e-16
3.67750 2.26440e-16
3.67850 2.21504e-16
3.67950 2.16674e-16
3.68050 2.11948e-16
3.68150 2.07323e-16
3.68250 2.02799e-16
3.68350 1.98371e-16
3.68450 1.94039e-16
3.68550 1.89801e-16
3.68650 1.85654e-16
3.68750 1.81596e-16
3.68850 1.77626e-16
3.68950 1.73742e-16
3.69050 1.69941e-16
3.69150 1.66223e-16
3.69250 1.62584e-16
3.69350 1.59025e-16
3.69450 1.55542e-16
3.69550 1.52135e-16
3.69650 1.48801e-16
3.69750 1.45540e-16
3.69850 1.42349e-16
3.69950 1.39227e-16
3.70050 1.36173e-16
3.70150 1.33185e-16
3.70250 1.30261e-16
3.70350 1.27401e-16
3.70450 1.24603e-16
3.70550 1.21866e-16
3.70650 1.19188e-16
3.70750 1.16568e-16
3.70850 1.14005e-16
3.70950 1.11498e-16
3.71050 1.09045e-16
3.71150 1.06646e-16
3.71250 1.04298e-16
3.71350 1.02002e-16
3.71450 9.97551e-17
3.71550 9.75574e-17
3.71650 9.54076e-17
3.71750 9.33045e-17
3.71850 9.12472e-17
3.71950 8.92347e-17
3.72050 8.72660e-17
3.72150 8.53403e-17
3.72250 8.34564e-17
3.72350 8.16137e-17
3.72450 7.98111e-17
3.72550 7.80479e-17
3.72650 7.63231e-17
3.72750 7.46359e-17
3.72850 7.29856e-17
3.72950 7.13713e-17
3.73050 6.97923e-17
3.73150 6.82478e-17
3.73250 6.67370e-17
3.73350 6.52593e-17
3.73450 6.38139e-17
3.73550 6.24000e-17
3.73650 6.10172e-17
3.73750 5.96646e-17
3.73850 5.83416e-17
3.73950 5.70476e-17
3.74050 5.57819e-17
3.74150 5.45439e-17
3.74250 5.33331e-17
3.74350 5.21489e-17
3.74450 5.09906e-17
3.74550 4.98577e-17
3.74650 4.87497e-17
3.74750 4.76660e-17
3.74850 4.66061e-17
3.74950 4.55694e-17
3.75050 4.45556e-17
3.75150 4.35640e-17
3.75250 4.25942e-17
3.75350 4.16458e-17
3.75450 4.07182e-17
3.75550 3.98110e-17
3.75650 3.89238e-17
3.75750 3.80561e-17
3.75850 3.72075e-17
3.75950 3.63776e-17
3.76050 3.55660e-17
3.76150 3.47722e-17
3.76250 3.39960e-17
3.76350 3.32369e-17
3.76450 3.24945e-17
3.76550 3.17685e-17
3.76650 3.10586e-17
3.76750 3.03643e-17
3.76850 2.96853e-17
3.76950 2.90213e-17
3.77050 2.83720e-17
3.77150 2.77371e-17
3.77250 2.71162e-17
3.77350 2.65090e-17
3.77450 2.59152e-17
3.77550 2.53346e-17
3.77650 2.47669e-17
3.77750 2.42117e-17
3.77850 2.36688e-17
3.77950 2.31379e-17
3.78050 2.26188e-17
3.78150 2.21112e-17
3.78250 2.16149e-17
3.78350 2.11295e-17
3.78450 2.06549e-17
3.78550 2.01909e-17
3.78650 1.97372e-17
3.78750 1.92935e-17
3.78850 1.88597e-17
3.78950 1.84355e-17
3.79050 1.80207e-17
3.79150 1.76152e-17
3.79250 1.72187e-17
3.79350 1.68310e-17
3.79450 1.64519e-17
3.79550 1.60813e-17
3.79650 1.57189e-17
3.79750 1.53646e-17
3.79850 1.50181e-17
3.79950 1.46794e-17
3.80050 1.43482e-17
3.80150 1.40245e-17
3.80250 1.37079e-17
3.80350 1.33984e-17
3.80450 1.30958e-17
3.80550 1.27999e-17
3.80650 1.25107e-17
3.80750 1.22279e-17
3.80850 1.19515e-17
3.80950 1.16812e-17
3.81050 1.14169e-17
3.81150 1.11586e-17
3.81250 1.09060e-17
3.81350 1.06591e-17
3.81450 1.04177e-17
3.81550 1.01817e-17
3.81650 9.95098e-18
3.81750 9.72544e-18
3.81850 9.50494e-18
3.81950 9.28939e-18
3.82050 9.07867e-18
3.82150 8.87267e-18
3.82250 8.67129e-18
3.82350 8.47443e-18
3.82450 8.28198e-18
3.82550 8.09385e-18
3.82650 7.90995e-18
3.82750 7.73017e-18
3.82850 7.55443e-18
3.82950 7.38265e-18
3.83050 7.21472e-18
3.83150 7.05056e-18
3.83250 6.89010e-18
3.83350 6.73325e-18
3.83450 6.57992e-18
3.83550 6.43005e-18
3.83650 6.28355e-18
3.83750 6.14035e-18
3.83850 6.00037e-18
3.83950 5.86355e-18
3.84050 5.72981e-18
3.84150 5.59908e-18
3.84250 5.47131e-18
3.84350 5.34641e-18
3.84450 5.22434e-18
3.84550 5.10501e-18
3.84650 4.98838e-18
3.84750 4.87439e-18
3.84850 4.76297e-18
3.84950 4.65407e-18
3.85050 4.54762e-18
3.85150 4.44359e-18
3.85250 4.34191e-18
3.85350 4.24252e-18
3.85450 4.14539e-18
3.85550 4.05045e-18
3.85650 3.95766e-18
3.85750 3.86697e-18
3.85850 3.77834e-18
3.85950 3.69172e-18
3.86050 3.60706e-18
3.86150 3.52431e-18
3.86250 3.44345e-18
3.86350 3.36441e-18
3.86450 3.28717e-18
3.86550 3.21169e-18
3.86650 3.13791e-18
3.86750 3.06582e-18
3.86850 2.99536e-18
3.86950 2.92650e-18
3.87050 2.85920e-18
3.87150 2.79344e-18
3.87250 2.72917e-18
3.87350 2.66636e-18
3.87450 2.60498e-18
3.87550 2.54500e-18
3.87650 2.48638e-18
3.87750 2.42910e-18
3.87850 2.37312e-18
3.87950 2.31842e-18
3.88050 2.26496e-18
3.88150 2.21272e-18
3.88250 2.16168e-18
3.88350 2.11179e-18
3.88450 2.06305e-18
3.88550 2.01542e-18
3.88650 1.96887e-18
3.88750 1.92339e-18
3.88850 1.87895e-18
3.88950 1.83552e-18
3.89050 1.79308e-18
3.89150 1.75162e-18
3.89250 1.71110e-18
3.89350 1.67151e-18
3.89450 1.63282e-18
3.89550 1.59502e-18
3.89650 1.55809e-18
3.89750 1.52200e-18
3.89850 1.48673e-18
3.89950 1.45228e-18
3.90050 1.41861e-18
3.90150 1.38572e-18
3.90250 1.35358e-18
3.90350 1.32217e-18
3.90450 1.29149e-18
3.90550 1.26151e-18
3.90650 1.23222e-18
3.90750 1.20360e-18
3.90850 1.17564e-18
3.90950 1.14832e-18
3.91050 1.12163e-18
3.91150 1.09556e-18
3.91250 1.07008e-18
3.91350 1.04518e-18
3.91450 1.02086e-18
3.91550 9.97105e-19
3.91650 9.73891e-19
3.91750 9.51212e-19
3.91850 9.29056e-19
3.91950 9.07409e-19
3.92050 8.86261e-19
3.92150 8.65601e-19
3.92250 8.45417e-19
3.92350 8.25698e-19
3.92450 8.06434e-19
3.92550 7.87615e-19
3.92650 7.69230e-19
3.92750 7.51269e-19
3.92850 7.33723e-19
3.92950 7.16582e-19
3.93050 6.99837e-19
3.93150 6.83479e-19
3.93250 6.67499e-19
3.93350 6.51889e-19
3.93450 6.36640e-19
3.93550 6.21743e-19
3.93650 6.07191e-19
3.93750 5.92976e-19
3.93850 5.79090e-19
3.93950 5.65526e-19
3.94050 5.52276e-19
3.94150 5.39333e-19
3.94250 5.26690e-19
3.94350 5.14340e-19
3.94450 5.02276e-19
3.94550 4.90492e-19
3.94650 4.78982e-19
3.94750 4.67738e-19
3.94850 4.56756e-19
3.94950 4.46029e-19
3.95050 4.35551e-19
3.95150 4.25316e-19
3.95250 4.15320e-19
3.95350 4.05555e-19
3.95450 3.96018e-19
3.95550 3.86703e-19
3.95650 3.77604e-19
3.95750 3.68717e-19
3.95850 3.60037e-19
3.95950 3.51559e-19
3.96050 3.43278e-19
3.96150 3.35190e-19
3.96250 3.27291e-19
3.96350 3.19576e-19
3.96450 3.12041e-19
3.96550 3.04682e-19
3.96650 2.97494e-19
3.96750 2.90474e-19
3.96850 2.83618e-19
3.96950 2.76921e-19
3.97050 2.70382e-19
3.97150 2.63995e-19
3.97250 2.57757e-19
3.97350 2.51665e-19
3.97450 2.45715e-19
3.97550 2.39905e-19
3.97650 2.34230e-19
3.97750 2.28689e-19
3.97850 2.23277e-19
3.97950 2.17991e-19
3.98050 2.12830e-19
3.98150 2.07789e-19
3.98250 2.02866e-19
3.98350 1.98059e-19
3.98450 1.93365e-19
3.98550 1.88780e-19
3.98650 1.84303e-19
3.98750 1.79931e-19
3.98850 1.75662e-19
3.98950 1.71493e-19
3.99050 1.67422e-19
3.99150 1.63446e-19
3.99250 1.59564e-19
3.99350 1.55773e-19
3.99450 1.52071e-19
3.99550 1.48456e-19
3.99650 1.44926e-19
3.99750 1.41479e-19
3.99850 1.38114e-19
3.99950 1.34827e-19
4.00050 1.31618e-19


==> data/dndz/blue/dndz_alpha2.00.txt <==
# Gauss * (B*z + C*z^2) fit to \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+0.5))^\alpha,
# and normalized
0.00050 3.05658e-06
0.00150 2.75159e-05
0.00250 7.64514e-05
0.00350 1.49880e-04
0.00450 2.47816e-04
0.00550 3.70275e-04
0.00650 5.17270e-04
0.00750 6.88814e-04
0.00850 8.84918e-04
0.00950 1.10559e-03
0.01050 1.35085e-03
0.01150 1.62069e-03
0.01250 1.91513e-03
0.01350 2.23417e-03
0.01450 2.57783e-03
0.01550 2.94609e-03
0.01650 3.33897e-03
0.01750 3.75647e-03
0.01850 4.19859e-03
0.01950 4.66533e-03
0.02050 5.15669e-03
0.02150 5.67267e-03
0.02250 6.21326e-03
0.02350 6.77847e-03
0.02450 7.36828e-03
0.02550 7.98270e-03
0.02650 8.62171e-03
0.02750 9.28531e-03
0.02850 9.97348e-03
0.02950 1.06862e-02
0.03050 1.14235e-02
0.03150 1.21854e-02
0.03250 1.29718e-02
0.03350 1.37827e-02
0.03450 1.46181e-02
0.03550 1.54780e-02
0.03650 1.63624e-02
0.03750 1.72712e-02
0.03850 1.82045e-02
0.03950 1.91622e-02
0.04050 2.01443e-02
0.04150 2.11507e-02
0.04250 2.21816e-02
0.04350 2.32367e-02
0.04450 2.43161e-02
0.04550 2.54199e-02
0.04650 2.65479e-02
0.04750 2.77001e-02
0.04850 2.88764e-02
0.04950 3.00770e-02
0.05050 3.13017e-02
0.05150 3.25505e-02
0.05250 3.38234e-02
0.05350 3.51203e-02
0.05450 3.64412e-02
0.05550 3.77860e-02
0.05650 3.91548e-02
0.05750 4.05475e-02
0.05850 4.19641e-02
0.05950 4.34044e-02
0.06050 4.48686e-02
0.06150 4.63564e-02
0.06250 4.78680e-02
0.06350 4.94031e-02
0.06450 5.09619e-02
0.06550 5.25443e-02
0.06650 5.41501e-02
0.06750 5.57795e-02
0.06850 5.74322e-02
0.06950 5.91083e-02
0.07050 6.08077e-02
0.07150 6.25303e-02
0.07250 6.42762e-02
0.07350 6.60452e-02
0.07450 6.78374e-02
0.07550 6.96525e-02
0.07650 7.14907e-02
0.07750 7.33518e-02
0.07850 7.52358e-02
0.07950 7.71426e-02
0.08050 7.90721e-02
0.08150 8.10244e-02
0.08250 8.29993e-02
0.08350 8.49967e-02
0.08450 8.70167e-02
0.08550 8.90591e-02
0.08650 9.11239e-02
0.08750 9.32110e-02
0.08850 9.53203e-02
0.08950 9.74518e-02
0.09050 9.96055e-02
0.09150 1.01781e-01
0.09250 1.03979e-01
0.09350 1.06198e-01
0.09450 1.08440e-01
0.09550 1.10703e-01
0.09650 1.12988e-01
0.09750 1.15294e-01
0.09850 1.17622e-01
0.09950 1.19971e-01
0.10050 1.22342e-01
0.10150 1.24734e-01
0.10250 1.27147e-01
0.10350 1.29581e-01
0.10450 1.32037e-01
0.10550 1.34513e-01
0.10650 1.37010e-01
0.10750 1.39529e-01
0.10850 1.42067e-01
0.10950 1.44627e-01
0.11050 1.47207e-01
0.11150 1.49807e-01
0.11250 1.52428e-01
0.11350 1.55069e-01
0.11450 1.57730e-01
0.11550 1.60411e-01
0.11650 1.63113e-01
0.11750 1.65834e-01
0.11850 1.68575e-01
0.11950 1.71336e-01
0.12050 1.74116e-01
0.12150 1.76916e-01
0.12250 1.79736e-01
0.12350 1.82574e-01
0.12450 1.85432e-01
0.12550 1.88310e-01
0.12650 1.91206e-01
0.12750 1.94121e-01
0.12850 1.97055e-01
0.12950 2.00008e-01
0.13050 2.02979e-01
0.13150 2.05969e-01
0.13250 2.08977e-01
0.13350 2.12004e-01
0.13450 2.15049e-01
0.13550 2.18112e-01
0.13650 2.21193e-01
0.13750 2.24292e-01
0.13850 2.27409e-01
0.13950 2.30544e-01
0.14050 2.33696e-01
0.14150 2.36865e-01
0.14250 2.40052e-01
0.14350 2.43256e-01
0.14450 2.46478e-01
0.14550 2.49716e-01
0.14650 2.52971e-01
0.14750 2.56244e-01
0.14850 2.59532e-01
0.14950 2.62838e-01
0.15050 2.66159e-01
0.15150 2.69498e-01
0.15250 2.72852e-01
0.15350 2.76222e-01
0.15450 2.79609e-01
0.15550 2.83011e-01
0.15650 2.86429e-01
0.15750 2.89863e-01
0.15850 2.93312e-01
0.15950 2.96777e-01
0.16050 3.00256e-01
0.16150 3.03751e-01
0.16250 3.07261e-01
0.16350 3.10786e-01
0.16450 3.14326e-01
0.16550 3.17880e-01
0.16650 3.21449e-01
0.16750 3.25032e-01
0.16850 3.28630e-01
0.16950 3.32241e-01
0.17050 3.35867e-01
0.17150 3.39506e-01
0.17250 3.43159e-01
0.17350 3.46826e-01
0.17450 3.50507e-01
0.17550 3.54200e-01
0.17650 3.57907e-01
0.17750 3.61627e-01
0.17850 3.65360e-01
0.17950 3.69106e-01
0.18050 3.72865e-01
0.18150 3.76636e-01
0.18250 3.80419e-01
0.18350 3.84215e-01
0.18450 3.88023e-01
0.18550 3.91843e-01
0.18650 3.95675e-01
0.18750 3.99519e-01
0.18850 4.03375e-01
0.18950 4.07242e-01
0.19050 4.11120e-01
0.19150 4.15009e-01
0.19250 4.18910e-01
0.19350 4.22821e-01
0.19450 4.26744e-01
0.19550 4.30676e-01
0.19650 4.34620e-01
0.19750 4.38574e-01
0.19850 4.42538e-01
0.19950 4.46512e-01
0.20050 4.50496e-01
0.20150 4.54490e-01
0.20250 4.58494e-01
0.20350 4.62507e-01
0.20450 4.66530e-01
0.20550 4.70562e-01
0.20650 4.74603e-01
0.20750 4.78653e-01
0.20850 4.82712e-01
0.20950 4.86779e-01
0.21050 4.90855e-01
0.21150 4.94940e-01
0.21250 4.99033e-01
0.21350 5.03134e-01
0.21450 5.07242e-01
0.21550 5.11359e-01
0.21650 5.15483e-01
0.21750 5.19615e-01
0.21850 5.23755e-01
0.21950 5.27901e-01
0.22050 5.32055e-01
0.22150 5.36215e-01
0.22250 5.40383e-01
0.22350 5.44557e-01
0.22450 5.48737e-01
0.22550 5.52924e-01
0.22650 5.57117e-01
0.22750 5.61316e-01
0.22850 5.65522e-01
0.22950 5.69732e-01
0.23050 5.73949e-01
0.23150 5.78171e-01
0.23250 5.82398e-01
0.23350 5.86631e-01
0.23450 5.90868e-01
0.23550 5.95111e-01
0.23650 5.99358e-01
0.23750 6.03610e-01
0.23850 6.07866e-01
0.23950 6.12127e-01
0.24050 6.16391e-01
0.24150 6.20660e-01
0.24250 6.24933e-01
0.24350 6.29209e-01
0.24450 6.33489e-01
0.24550 6.37772e-01
0.24650 6.42059e-01
0.24750 6.46348e-01
0.24850 6.50641e-01
0.24950 6.54936e-01
0.25050 6.59234e-01
0.25150 6.63535e-01
0.25250 6.67838e-01
0.25350 6.72143e-01
0.25450 6.76450e-01
0.25550 6.80759e-01
0.25650 6.85070e-01
0.25750 6.89382e-01
0.25850 6.93696e-01
0.25950 6.98012e-01
0.26050 7.02328e-01
0.26150 7.06646e-01
0.26250 7.10964e-01
0.26350 7.15283e-01
0.26450 7.19603e-01
0.26550 7.23923e-01
0.26650 7.28244e-01
0.26750 7.32564e-01
0.26850 7.36885e-01
0.26950 7.41205e-01
0.27050 7.45525e-01
0.27150 7.49845e-01
0.27250 7.54164e-01
0.27350 7.58482e-01
0.27450 7.62800e-01
0.27550 7.67116e-01
0.27650 7.71432e-01
0.27750 7.75745e-01
0.27850 7.80058e-01
0.27950 7.84369e-01
0.28050 7.88678e-01
0.28150 7.92985e-01
0.28250 7.97290e-01
0.28350 8.01593e-01
0.28450 8.05893e-01
0.28550 8.10191e-01
0.28650 8.14487e-01
0.28750 8.18779e-01
0.28850 8.23069e-01
0.28950 8.27355e-01
0.29050 8.31639e-01
0.29150 8.35919e-01
0.29250 8.40195e-01
0.29350 8.44468e-01
0.29450 8.48737e-01
0.29550 8.53002e-01
0.29650 8.57263e-01
0.29750 8.61520e-01
0.29850 8.65773e-01
0.29950 8.70021e-01
0.30050 8.74264e-01
0.30150 8.78503e-01
0.30250 8.82737e-01
0.30350 8.86965e-01
0.30450 8.91189e-01
0.30550 8.95407e-01
0.30650 8.99620e-01
0.30750 9.03827e-01
0.30850 9.08028e-01
0.30950 9.12223e-01
0.31050 9.16413e-01
0.31150 9.20596e-01
0.31250 9.24773e-01
0.31350 9.28943e-01
0.31450 9.33107e-01
0.31550 9.37264e-01
0.31650 9.41415e-01
0.31750 9.45558e-01
0.31850 9.49695e-01
0.31950 9.53824e-01
0.32050 9.57945e-01
0.32150 9.62060e-01
0.32250 9.66166e-01
0.32350 9.70265e-01
0.32450 9.74356e-01
0.32550 9.78439e-01
0.32650 9.82513e-01
0.32750 9.86580e-01
0.32850 9.90638e-01
0.32950 9.94687e-01
0.33050 9.98728e-01
0.33150 1.00276e+00
0.33250 1.00678e+00
0.33350 1.01080e+00
0.33450 1.01480e+00
0.33550 1.01880e+00
0.33650 1.02278e+00
0.33750 1.02676e+00
0.33850 1.03073e+00
0.33950 1.03468e+00
0.34050 1.03863e+00
0.34150 1.04257e+00
0.34250 1.04649e+00
0.34350 1.05041e+00
0.34450 1.05432e+00
0.34550 1.05821e+00
0.34650 1.06210e+00
0.34750 1.06597e+00
0.34850 1.06983e+00
0.34950 1.07368e+00
0.35050 1.07753e+00
0.35150 1.08135e+00
0.35250 1.08517e+00
0.35350 1.08898e+00
0.35450 1.09277e+00
0.35550 1.09656e+00
0.35650 1.10033e+00
0.35750 1.10409e+00
0.35850 1.10784e+00
0.35950 1.11157e+00
0.36050 1.11529e+00
0.36150 1.11900e+00
0.36250 1.12270e+00
0.36350 1.12639e+00
0.36450 1.13006e+00
0.36550 1.13372e+00
0.36650 1.13737e+00
0.36750 1.14100e+00
0.36850 1.14462e+00
0.36950 1.14823e+00
0.37050 1.15182e+00
0.37150 1.15540e+00
0.37250 1.15897e+00
0.37350 1.16252e+00
0.37450 1.16606e+00
0.37550 1.16959e+00
0.37650 1.17310e+00
0.37750 1.17660e+00
0.37850 1.18008e+00
0.37950 1.18355e+00
0.38050 1.18700e+00
0.38150 1.19044e+00
0.38250 1.19387e+00
0.38350 1.19728e+00
0.38450 1.20067e+00
0.38550 1.20405e+00
0.38650 1.20742e+00
0.38750 1.21077e+00
0.38850 1.21411e+00
0.38950 1.21743e+00
0.39050 1.22073e+00
0.39150 1.22402e+00
0.39250 1.22730e+00
0.39350 1.23055e+00
0.39450 1.23380e+00
0.39550 1.23702e+00
0.39650 1.24023e+00
0.39750 1.24343e+00
0.39850 1.24661e+00
0.39950 1.24977e+00
0.40050 1.25292e+00
0.40150 1.25605e+00
0.40250 1.25916e+00
0.40350 1.26226e+00
0.40450 1.26534e+00
0.40550 1.26840e+00
0.40650 1.27145e+00
0.40750 1.27448e+00
0.40850 1.27749e+00
0.40950 1.28049e+00
0.41050 1.28347e+00
0.41150 1.28643e+00
0.41250 1.28937e+00
0.41350 1.29230e+00
0.41450 1.29521e+00
0.41550 1.29810e+00
0.41650 1.30098e+00
0.41750 1.30384e+00
0.41850 1.30668e+00
0.41950 1.30950e+00
0.42050 1.31230e+00
0.42150 1.31509e+00
0.42250 1.31786e+00
0.42350 1.32061e+00
0.42450 1.32334e+00
0.42550 1.32606e+00
0.42650 1.32875e+00
0.42750 1.33143e+00
0.42850 1.33409e+00
0.42950 1.33673e+00
0.43050 1.33935e+00
0.43150 1.34196e+00
0.43250 1.34454e+00
0.43350 1.34711e+00
0.43450 1.34966e+00
0.43550 1.35219e+00
0.43650 1.35470e+00
0.43750 1.35719e+00
0.43850 1.35966e+00
0.43950 1.36212e+00
0.44050 1.36455e+00
0.44150 1.36697e+00
0.44250 1.36936e+00
0.44350 1.37174e+00
0.44450 1.37410e+00
0.44550 1.37644e+00
0.44650 1.37876e+00
0.44750 1.38106e+00
0.44850 1.38334e+00
0.44950 1.38560e+00
0.45050 1.38784e+00
0.45150 1.39006e+00
0.45250 1.39227e+00
0.45350 1.39445e+00
0.45450 1.39661e+00
0.45550 1.39875e+00
0.45650 1.40088e+00
0.45750 1.40298e+00
0.45850 1.40507e+00
0.45950 1.40713e+00
0.46050 1.40917e+00
0.46150 1.41120e+00
0.46250 1.41320e+00
0.46350 1.41518e+00
0.46450 1.41715e+00
0.46550 1.41909e+00
0.46650 1.42101e+00
0.46750 1.42292e+00
0.46850 1.42480e+00
0.46950 1.42666e+00
0.47050 1.42850e+00
0.47150 1.43033e+00
0.47250 1.43213e+00
0.47350 1.43391e+00
0.47450 1.43567e+00
0.47550 1.43741e+00
0.47650 1.43913e+00
0.47750 1.44083e+00
0.47850 1.44251e+00
0.47950 1.44417e+00
0.48050 1.44580e+00
0.48150 1.44742e+00
0.48250 1.44902e+00
0.48350 1.45059e+00
0.48450 1.45215e+00
0.48550 1.45368e+00
0.48650 1.45520e+00
0.48750 1.45669e+00
0.48850 1.45816e+00
0.48950 1.45961e+00
0.49050 1.46105e+00
0.49150 1.46246e+00
0.49250 1.46385e+00
0.49350 1.46521e+00
0.49450 1.46656e+00
0.49550 1.46789e+00
0.49650 1.46919e+00
0.49750 1.47048e+00
0.49850 1.47174e+00
0.49950 1.47299e+00
0.50050 1.47421e+00
0.50150 1.47541e+00
0.50250 1.47659e+00
0.50350 1.47775e+00
0.50450 1.47889e+00
0.50550 1.48001e+00
0.50650 1.48111e+00
0.50750 1.48219e+00
0.50850 1.48324e+00
0.50950 1.48428e+00
0.51050 1.48529e+00
0.51150 1.48628e+00
0.51250 1.48726e+00
0.51350 1.48821e+00
0.51450 1.48914e+00
0.51550 1.49005e+00
0.51650 1.49094e+00
0.51750 1.49180e+00
0.51850 1.49265e+00
0.51950 1.49348e+00
0.52050 1.49428e+00
0.52150 1.49507e+00
0.52250 1.49583e+00
0.52350 1.49657e+00
0.52450 1.49729e+00
0.52550 1.49800e+00
0.52650 1.49868e+00
0.52750 1.49934e+00
0.52850 1.49997e+00
0.52950 1.50059e+00
0.53050 1.50119e+00
0.53150 1.50177e+00
0.53250 1.50232e+00
0.53350 1.50286e+00
0.53450 1.50337e+00
0.53550 1.50387e+00
0.53650 1.50434e+00
0.53750 1.50479e+00
0.53850 1.50522e+00
0.53950 1.50564e+00
0.54050 1.50603e+00
0.54150 1.50640e+00
0.54250 1.50675e+00
0.54350 1.50708e+00
0.54450 1.50739e+00
0.54550 1.50767e+00
0.54650 1.50794e+00
0.54750 1.50819e+00
0.54850 1.50842e+00
0.54950 1.50863e+00
0.55050 1.50881e+00
0.55150 1.50898e+00
0.55250 1.50913e+00
0.55350 1.50925e+00
0.55450 1.50936e+00
0.55550 1.50944e+00
0.55650 1.50951e+00
0.55750 1.50956e+00
0.55850 1.50958e+00
0.55950 1.50959e+00
0.56050 1.50957e+00
0.56150 1.50954e+00
0.56250 1.50948e+00
0.56350 1.50941e+00
0.56450 1.50932e+00
0.56550 1.50920e+00
0.56650 1.50907e+00
0.56750 1.50892e+00
0.56850 1.50874e+00
0.56950 1.50855e+00
0.57050 1.50834e+00
0.57150 1.50811e+00
0.57250 1.50786e+00
0.57350 1.50758e+00
0.57450 1.50729e+00
0.57550 1.50698e+00
0.57650 1.50666e+00
0.57750 1.50631e+00
0.57850 1.50594e+00
0.57950 1.50555e+00
0.58050 1.50515e+00
0.58150 1.50472e+00
0.58250 1.50428e+00
0.58350 1.50382e+00
0.58450 1.50333e+00
0.58550 1.50283e+00
0.58650 1.50231e+00
0.58750 1.50177e+00
0.58850 1.50122e+00
0.58950 1.50064e+00
0.59050 1.50005e+00
0.59150 1.49943e+00
0.59250 1.49880e+00
0.59350 1.49815e+00
0.59450 1.49748e+00
0.59550 1.49679e+00
0.59650 1.49609e+00
0.59750 1.49536e+00
0.59850 1.49462e+00
0.59950 1.49386e+00
0.60050 1.49308e+00
0.60150 1.49229e+00
0.60250 1.49147e+00
0.60350 1.49064e+00
0.60450 1.48979e+00
0.60550 1.48892e+00
0.60650 1.48803e+00
0.60750 1.48713e+00
0.60850 1.48621e+00
0.60950 1.48527e+00
0.61050 1.48431e+00
0.61150 1.48334e+00
0.61250 1.48234e+00
0.61350 1.48133e+00
0.61450 1.48031e+00
0.61550 1.47926e+00
0.61650 1.47820e+00
0.61750 1.47713e+00
0.61850 1.47603e+00
0.61950 1.47492e+00
0.62050 1.47379e+00
0.62150 1.47264e+00
0.62250 1.47148e+00
0.62350 1.47030e+00
0.62450 1.46910e+00
0.62550 1.46789e+00
0.62650 1.46666e+00
0.62750 1.46542e+00
0.62850 1.46415e+00
0.62950 1.46288e+00
0.63050 1.46158e+00
0.63150 1.46027e+00
0.63250 1.45894e+00
0.63350 1.45760e+00
0.63450 1.45624e+00
0.63550 1.45487e+00
0.63650 1.45347e+00
0.63750 1.45207e+00
0.63850 1.45065e+00
0.63950 1.44921e+00
0.64050 1.44775e+00
0.64150 1.44628e+00
0.64250 1.44480e+00
0.64350 1.44330e+00
0.64450 1.44179e+00
0.64550 1.44025e+00
0.64650 1.43871e+00
0.64750 1.43715e+00
0.64850 1.43557e+00
0.64950 1.43398e+00
0.65050 1.43238e+00
0.65150 1.43076e+00
0.65250 1.42912e+00
0.65350 1.42747e+00
0.65450 1.42581e+00
0.65550 1.42413e+00
0.65650 1.42244e+00
0.65750 1.42073e+00
0.65850 1.41901e+00
0.65950 1.41728e+00
0.66050 1.41553e+00
0.66150 1.41376e+00
0.66250 1.41198e+00
0.66350 1.41019e+00
0.66450 1.40839e+00
0.66550 1.40657e+00
0.66650 1.40474e+00
0.66750 1.40289e+00
0.66850 1.40103e+00
0.66950 1.39916e+00
0.67050 1.39727e+00
0.67150 1.39537e+00
0.67250 1.39346e+00
0.67350 1.39154e+00
0.67450 1.38960e+00
0.67550 1.38765e+00
0.67650 1.38568e+00
0.67750 1.38371e+00
0.67850 1.38172e+00
0.67950 1.37972e+00
0.68050 1.37770e+00
0.68150 1.37567e+00
0.68250 1.37363e+00
0.68350 1.37158e+00
0.68450 1.36952e+00
0.68550 1.36744e+00
0.68650 1.36536e+00
0.68750 1.36326e+00
0.68850 1.36114e+00
0.68950 1.35902e+00
0.69050 1.35689e+00
0.69150 1.35474e+00
0.69250 1.35258e+00
0.69350 1.35041e+00
0.69450 1.34823e+00
0.69550 1.34604e+00
0.69650 1.34383e+00
0.69750 1.34162e+00
0.69850 1.33939e+00
0.69950 1.33716e+00
0.70050 1.33491e+00
0.70150 1.33265e+00
0.70250 1.33038e+00
0.70350 1.32810e+00
0.70450 1.32581e+00
0.70550 1.32351e+00
0.70650 1.32120e+00
0.70750 1.31888e+00
0.70850 1.31655e+00
0.70950 1.31421e+00
0.71050 1.31186e+00
0.71150 1.30950e+00
0.71250 1.30713e+00
0.71350 1.30474e+00
0.71450 1.30235e+00
0.71550 1.29995e+00
0.71650 1.29754e+00
0.71750 1.29512e+00
0.71850 1.29270e+00
0.71950 1.29026e+00
0.72050 1.28781e+00
0.72150 1.28535e+00
0.72250 1.28289e+00
0.72350 1.28042e+00
0.72450 1.27793e+00
0.72550 1.27544e+00
0.72650 1.27294e+00
0.72750 1.27043e+00
0.72850 1.26791e+00
0.72950 1.26539e+00
0.73050 1.26285e+00
0.73150 1.26031e+00
0.73250 1.25776e+00
0.73350 1.25520e+00
0.73450 1.25263e+00
0.73550 1.25006e+00
0.73650 1.24748e+00
0.73750 1.24489e+00
0.73850 1.24229e+00
0.73950 1.23968e+00
0.74050 1.23707e+00
0.74150 1.23445e+00
0.74250 1.23182e+00
0.74350 1.22918e+00
0.74450 1.22654e+00
0.74550 1.22389e+00
0.74650 1.22123e+00
0.74750 1.21857e+00
0.74850 1.21590e+00
0.74950 1.21322e+00
0.75050 1.21054e+00
0.75150 1.20785e+00
0.75250 1.20515e+00
0.75350 1.20245e+00
0.75450 1.19974e+00
0.75550 1.19702e+00
0.75650 1.19430e+00
0.75750 1.19157e+00
0.75850 1.18883e+00
0.75950 1.18609e+00
0.76050 1.18335e+00
0.76150 1.18059e+00
0.76250 1.17784e+00
0.76350 1.17507e+00
0.76450 1.17230e+00
0.76550 1.16953e+00
0.76650 1.16675e+00
0.76750 1.16396e+00
0.76850 1.16117e+00
0.76950 1.15837e+00
0.77050 1.15557e+00
0.77150 1.15277e+00
0.77250 1.14996e+00
0.77350 1.14714e+00
0.77450 1.14432e+00
0.77550 1.14149e+00
0.77650 1.13866e+00
0.77750 1.13583e+00
0.77850 1.13299e+00
0.77950 1.13015e+00
0.78050 1.12730e+00
0.78150 1.12445e+00
0.78250 1.12159e+00
0.78350 1.11873e+00
0.78450 1.11587e+00
0.78550 1.11300e+00
0.78650 1.11013e+00
0.78750 1.10725e+00
0.78850 1.10438e+00
0.78950 1.10149e+00
0.79050 1.09861e+00
0.79150 1.09572e+00
0.79250 1.09282e+00
0.79350 1.08993e+00
0.79450 1.08703e+00
0.79550 1.08413e+00
0.79650 1.08122e+00
0.79750 1.07831e+00
0.79850 1.07540e+00
0.79950 1.07249e+00
0.80050 1.06957e+00
0.80150 1.06665e+00
0.80250 1.06373e+00
0.80350 1.06080e+00
0.80450 1.05787e+00
0.80550 1.05494e+00
0.80650 1.05201e+00
0.80750 1.04908e+00
0.80850 1.04614e+00
0.80950 1.04320e+00
0.81050 1.04026e+00
0.81150 1.03732e+00
0.81250 1.03437e+00
0.81350 1.03143e+00
0.81450 1.02848e+00
0.81550 1.02553e+00
0.81650 1.02258e+00
0.81750 1.01962e+00
0.81850 1.01667e+00
0.81950 1.01371e+00
0.82050 1.01075e+00
0.82150 1.00780e+00
0.82250 1.00484e+00
0.82350 1.00187e+00
0.82450 9.98913e-01
0.82550 9.95950e-01
0.82650 9.92986e-01
0.82750 9.90021e-01
0.82850 9.87055e-01
0.82950 9.84089e-01
0.83050 9.81122e-01
0.83150 9.78154e-01
0.83250 9.75186e-01
0.83350 9.72218e-01
0.83450 9.69249e-01
0.83550 9.66280e-01
0.83650 9.63310e-01
0.83750 9.60340e-01
0.83850 9.57371e-01
0.83950 9.54401e-01
0.84050 9.51431e-01
0.84150 9.48461e-01
0.84250 9.45491e-01
0.84350 9.42522e-01
0.84450 9.39553e-01
0.84550 9.36584e-01
0.84650 9.33615e-01
0.84750 9.30647e-01
0.84850 9.27679e-01
0.84950 9.24712e-01
0.85050 9.21746e-01
0.85150 9.18780e-01
0.85250 9.15815e-01
0.85350 9.12851e-01
0.85450 9.09888e-01
0.85550 9.06925e-01
0.85650 9.03964e-01
0.85750 9.01004e-01
0.85850 8.98044e-01
0.85950 8.95086e-01
0.86050 8.92129e-01
0.86150 8.89174e-01
0.86250 8.86220e-01
0.86350 8.83267e-01
0.86450 8.80315e-01
0.86550 8.77365e-01
0.86650 8.74417e-01
0.86750 8.71470e-01
0.86850 8.68525e-01
0.86950 8.65582e-01
0.87050 8.62641e-01
0.87150 8.59701e-01
0.87250 8.56763e-01
0.87350 8.53827e-01
0.87450 8.50893e-01
0.87550 8.47962e-01
0.87650 8.45032e-01
0.87750 8.42105e-01
0.87850 8.39179e-01
0.87950 8.36256e-01
0.88050 8.33336e-01
0.88150 8.30417e-01
0.88250 8.27502e-01
0.88350 8.24588e-01
0.88450 8.21677e-01
0.88550 8.18769e-01
0.88650 8.15863e-01
0.88750 8.12960e-01
0.88850 8.10060e-01
0.88950 8.07163e-01
0.89050 8.04268e-01
0.89150 8.01376e-01
0.89250 7.98487e-01
0.89350 7.95601e-01
0.89450 7.92719e-01
0.89550 7.89839e-01
0.89650 7.86962e-01
0.89750 7.84089e-01
0.89850 7.81218e-01
0.89950 7.78351e-01
0.90050 7.75487e-01
0.90150 7.72627e-01
0.90250 7.69770e-01
0.90350 7.66916e-01
0.90450 7.64066e-01
0.90550 7.61220e-01
0.90650 7.58376e-01
0.90750 7.55537e-01
0.90850 7.52701e-01
0.90950 7.49869e-01
0.91050 7.47041e-01
0.91150 7.44216e-01
0.91250 7.41395e-01
0.91350 7.38579e-01
0.91450 7.35765e-01
0.91550 7.32956e-01
0.91650 7.30151e-01
0.91750 7.27350e-01
0.91850 7.24553e-01
0.91950 7.21760e-01
0.92050 7.18972e-01
0.92150 7.16187e-01
0.92250 7.13407e-01
0.92350 7.10631e-01
0.92450 7.07859e-01
0.92550 7.05092e-01
0.92650 7.02328e-01
0.92750 6.99570e-01
0.92850 6.96816e-01
0.92950 6.94066e-01
0.93050 6.91321e-01
0.93150 6.88580e-01
0.93250 6.85844e-01
0.93350 6.83112e-01
0.93450 6.80386e-01
0.93550 6.77664e-01
0.93650 6.74946e-01
0.93750 6.72234e-01
0.93850 6.69526e-01
0.93950 6.66823e-01
0.94050 6.64125e-01
0.94150 6.61431e-01
0.94250 6.58743e-01
0.94350 6.56060e-01
0.94450 6.53381e-01
0.94550 6.50708e-01
0.94650 6.48040e-01
0.94750 6.45377e-01
0.94850 6.42719e-01
0.94950 6.40066e-01
0.95050 6.37418e-01
0.95150 6.34775e-01
0.95250 6.32138e-01
0.95350 6.29506e-01
0.95450 6.26879e-01
0.95550 6.24258e-01
0.95650 6.21641e-01
0.95750 6.19031e-01
0.95850 6.16425e-01
0.95950 6.13825e-01
0.96050 6.11231e-01
0.96150 6.08642e-01
0.96250 6.06059e-01
0.96350 6.03481e-01
0.96450 6.00908e-01
0.96550 5.98341e-01
0.96650 5.95780e-01
0.96750 5.93225e-01
0.96850 5.90675e-01
0.96950 5.88131e-01
0.97050 5.85592e-01
0.97150 5.83059e-01
0.97250 5.80532e-01
0.97350 5.78011e-01
0.97450 5.75495e-01
0.97550 5.72986e-01
0.97650 5.70482e-01
0.97750 5.67984e-01
0.97850 5.65492e-01
0.97950 5.63006e-01
0.98050 5.60525e-01
0.98150 5.58051e-01
0.98250 5.55583e-01
0.98350 5.53121e-01
0.98450 5.50664e-01
0.98550 5.48214e-01
0.98650 5.45770e-01
0.98750 5.43331e-01
0.98850 5.40899e-01
0.98950 5.38473e-01
0.99050 5.36053e-01
0.99150 5.33640e-01
0.99250 5.31232e-01
0.99350 5.28830e-01
0.99450 5.26435e-01
0.99550 5.24046e-01
0.99650 5.21663e-01
0.99750 5.19287e-01
0.99850 5.16916e-01
0.99950 5.14552e-01
1.00050 5.12194e-01
1.00150 5.09843e-01
1.00250 5.07498e-01
1.00350 5.05159e-01
1.00450 5.02826e-01
1.00550 5.00500e-01
1.00650 4.98180e-01
1.00750 4.95867e-01
1.00850 4.93560e-01
1.00950 4.91259e-01
1.01050 4.88965e-01
1.01150 4.86677e-01
1.01250 4.84395e-01
1.01350 4.82121e-01
1.01450 4.79852e-01
1.01550 4.77590e-01
1.01650 4.75335e-01
1.01750 4.73086e-01
1.01850 4.70843e-01
1.01950 4.68607e-01
1.02050 4.66378e-01
1.02150 4.64155e-01
1.02250 4.61939e-01
1.02350 4.59729e-01
1.02450 4.57525e-01
1.02550 4.55329e-01
1.02650 4.53139e-01
1.02750 4.50955e-01
1.02850 4.48778e-01
1.02950 4.46608e-01
1.03050 4.44444e-01
1.03150 4.42287e-01
1.03250 4.40137e-01
1.03350 4.37993e-01
1.03450 4.35856e-01
1.03550 4.33726e-01
1.03650 4.31602e-01
1.03750 4.29485e-01
1.03850 4.27374e-01
1.03950 4.25270e-01
1.04050 4.23173e-01
1.04150 4.21083e-01
1.04250 4.18999e-01
1.04350 4.16922e-01
1.04450 4.14851e-01
1.04550 4.12788e-01
1.04650 4.10731e-01
1.04750 4.08680e-01
1.04850 4.06637e-01
1.04950 4.04600e-01
1.05050 4.02570e-01
1.05150 4.00546e-01
1.05250 3.98530e-01
1.05350 3.96520e-01
1.05450 3.94516e-01
1.05550 3.92520e-01
1.05650 3.90530e-01
1.05750 3.88547e-01
1.05850 3.86571e-01
1.05950 3.84601e-01
1.06050 3.82638e-01
1.06150 3.80682e-01
1.06250 3.78733e-01
1.06350 3.76790e-01
1.06450 3.74854e-01
1.06550 3.72925e-01
1.06650 3.71002e-01
1.06750 3.69087e-01
1.06850 3.67178e-01
1.06950 3.65275e-01
1.07050 3.63380e-01
1.07150 3.61491e-01
1.07250 3.59609e-01
1.07350 3.57734e-01
1.07450 3.55865e-01
1.07550 3.54003e-01
1.07650 3.52148e-01
1.07750 3.50300e-01
1.07850 3.48458e-01
1.07950 3.46623e-01
1.08050 3.44795e-01
1.08150 3.42973e-01
1.08250 3.41158e-01
1.08350 3.39350e-01
1.08450 3.37548e-01
1.08550 3.35754e-01
1.08650 3.33965e-01
1.08750 3.32184e-01
1.08850 3.30409e-01
1.08950 3.28641e-01
1.09050 3.26880e-01
1.09150 3.25125e-01
1.09250 3.23377e-01
1.09350 3.21636e-01
1.09450 3.19901e-01
1.09550 3.18173e-01
1.09650 3.16451e-01
1.09750 3.14737e-01
1.09850 3.13028e-01
1.09950 3.11327e-01
1.10050 3.09632e-01
1.10150 3.07944e-01
1.10250 3.06262e-01
1.10350 3.04587e-01
1.10450 3.02918e-01
1.10550 3.01256e-01
1.10650 2.99601e-01
1.10750 2.97952e-01
1.10850 2.96310e-01
1.10950 2.94674e-01
1.11050 2.93045e-01
1.11150 2.91422e-01
1.11250 2.89806e-01
1.11350 2.88197e-01
1.11450 2.86594e-01
1.11550 2.84997e-01
1.11650 2.83407e-01
1.11750 2.81823e-01
1.11850 2.80246e-01
1.11950 2.78676e-01
1.12050 2.77112e-01
1.12150 2.75554e-01
1.12250 2.74003e-01
1.12350 2.72458e-01
1.12450 2.70920e-01
1.12550 2.69388e-01
1.12650 2.67862e-01
1.12750 2.66343e-01
1.12850 2.64830e-01
1.12950 2.63324e-01
1.13050 2.61824e-01
1.13150 2.60330e-01
1.13250 2.58843e-01
1.13350 2.57362e-01
1.13450 2.55887e-01
1.13550 2.54419e-01
1.13650 2.52957e-01
1.13750 2.51501e-01
1.13850 2.50052e-01
1.13950 2.48608e-01
1.14050 2.47171e-01
1.14150 2.45741e-01
1.14250 2.44316e-01
1.14350 2.42898e-01
1.14450 2.41486e-01
1.14550 2.40080e-01
1.14650 2.38680e-01
1.14750 2.37287e-01
1.14850 2.35900e-01
1.14950 2.34518e-01
1.15050 2.33143e-01
1.15150 2.31775e-01
1.15250 2.30412e-01
1.15350 2.29055e-01
1.15450 2.27704e-01
1.15550 2.26360e-01
1.15650 2.25021e-01
1.15750 2.23689e-01
1.15850 2.22363e-01
1.15950 2.21042e-01
1.16050 2.19728e-01
1.16150 2.18420e-01
1.16250 2.17117e-01
1.16350 2.15821e-01
1.16450 2.14530e-01
1.16550 2.13246e-01
1.16650 2.11967e-01
1.16750 2.10695e-01
1.16850 2.09428e-01
1.16950 2.08167e-01
1.17050 2.06912e-01
1.17150 2.05663e-01
1.17250 2.04419e-01
1.17350 2.03182e-01
1.17450 2.01950e-01
1.17550 2.00724e-01
1.17650 1.99504e-01
1.17750 1.98290e-01
1.17850 1.97082e-01
1.17950 1.95879e-01
1.18050 1.94682e-01
1.18150 1.93490e-01
1.18250 1.92305e-01
1.18350 1.91125e-01
1.18450 1.89950e-01
1.18550 1.88782e-01
1.18650 1.87619e-01
1.18750 1.86461e-01
1.18850 1.85310e-01
1.18950 1.84163e-01
1.19050 1.83023e-01
1.19150 1.81888e-01
1.19250 1.80758e-01
1.19350 1.79634e-01
1.19450 1.78516e-01
1.19550 1.77403e-01
1.19650 1.76295e-01
1.19750 1.75193e-01
1.19850 1.74097e-01
1.19950 1.73006e-01
1.20050 1.71920e-01
1.20150 1.70840e-01
1.20250 1.69765e-01
1.20350 1.68695e-01
1.20450 1.67631e-01
1.20550 1.66572e-01
1.20650 1.65519e-01
1.20750 1.64471e-01
1.20850 1.63428e-01
1.20950 1.62390e-01
1.21050 1.61358e-01
1.21150 1.60331e-01
1.21250 1.59309e-01
1.21350 1.58292e-01
1.21450 1.57281e-01
1.21550 1.56275e-01
1.21650 1.55274e-01
1.21750 1.54278e-01
1.21850 1.53287e-01
1.21950 1.52301e-01
1.22050 1.51320e-01
1.22150 1.50345e-01
1.22250 1.49375e-01
1.22350 1.48409e-01
1.22450 1.47449e-01
1.22550 1.46493e-01
1.22650 1.45543e-01
1.22750 1.44598e-01
1.22850 1.43657e-01
1.22950 1.42722e-01
1.23050 1.41791e-01
1.23150 1.40866e-01
1.23250 1.39945e-01
1.23350 1.39029e-01
1.23450 1.38118e-01
1.23550 1.37212e-01
1.23650 1.36311e-01
1.23750 1.35414e-01
1.23850 1.34523e-01
1.23950 1.33636e-01
1.24050 1.32754e-01
1.24150 1.31876e-01
1.24250 1.31004e-01
1.24350 1.30136e-01
1.24450 1.29273e-01
1.24550 1.28414e-01
1.24650 1.27560e-01
1.24750 1.26711e-01
1.24850 1.25866e-01
1.24950 1.25026e-01
1.25050 1.24191e-01
1.25150 1.23360e-01
1.25250 1.22534e-01
1.25350 1.21712e-01
1.25450 1.20895e-01
1.25550 1.20082e-01
1.25650 1.19274e-01
1.25750 1.18470e-01
1.25850 1.17671e-01
1.25950 1.16876e-01
1.26050 1.16086e-01
1.26150 1.15300e-01
1.26250 1.14519e-01
1.26350 1.13741e-01
1.26450 1.12969e-01
1.26550 1.12200e-01
1.26650 1.11436e-01
1.26750 1.10676e-01
1.26850 1.09921e-01
1.26950 1.09169e-01
1.27050 1.08422e-01
1.27150 1.07680e-01
1.27250 1.06941e-01
1.27350 1.06207e-01
1.27450 1.05477e-01
1.27550 1.04751e-01
1.27650 1.04029e-01
1.27750 1.03311e-01
1.27850 1.02598e-01
1.27950 1.01888e-01
1.28050 1.01183e-01
1.28150 1.00481e-01
1.28250 9.97842e-02
1.28350 9.90910e-02
1.28450 9.84018e-02
1.28550 9.77167e-02
1.28650 9.70355e-02
1.28750 9.63583e-02
1.28850 9.56851e-02
1.28950 9.50158e-02
1.29050 9.43504e-02
1.29150 9.36889e-02
1.29250 9.30313e-02
1.29350 9.23776e-02
1.29450 9.17277e-02
1.29550 9.10817e-02
1.29650 9.04395e-02
1.29750 8.98011e-02
1.29850 8.91665e-02
1.29950 8.85357e-02
1.30050 8.79086e-02
1.30150 8.72853e-02
1.30250 8.66657e-02
1.30350 8.60498e-02
1.30450 8.54376e-02
1.30550 8.48290e-02
1.30650 8.42241e-02
1.30750 8.36229e-02
1.30850 8.30253e-02
1.30950 8.24313e-02
1.31050 8.18409e-02
1.31150 8.12541e-02
1.31250 8.06708e-02
1.31350 8.00911e-02
1.31450 7.95149e-02
1.31550 7.89423e-02
1.31650 7.83731e-02
1.31750 7.78074e-02
1.31850 7.72452e-02
1.31950 7.66864e-02
1.32050 7.61310e-02
1.32150 7.55791e-02
1.32250 7.50306e-02
1.32350 7.44854e-02
1.32450 7.39437e-02
1.32550 7.34053e-02
1.32650 7.28702e-02
1.32750 7.23384e-02
1.32850 7.18100e-02
1.32950 7.12848e-02
1.33050 7.07629e-02
1.33150 7.02443e-02
1.33250 6.97290e-02
1.33350 6.92168e-02
1.33450 6.87079e-02
1.33550 6.82021e-02
1.33650 6.76996e-02
1.33750 6.72002e-02
1.33850 6.67040e-02
1.33950 6.62109e-02
1.34050 6.57209e-02
1.34150 6.52341e-02
1.34250 6.47503e-02
1.34350 6.42696e-02
1.34450 6.37920e-02
1.34550 6.33174e-02
1.34650 6.28458e-02
1.34750 6.23773e-02
1.34850 6.19118e-02
1.34950 6.14492e-02
1.35050 6.09896e-02
1.35150 6.05330e-02
1.35250 6.00793e-02
1.35350 5.96286e-02
1.35450 5.91807e-02
1.35550 5.87358e-02
1.35650 5.82937e-02
1.35750 5.78545e-02
1.35850 5.74182e-02
1.35950 5.69847e-02
1.36050 5.65540e-02
1.36150 5.61261e-02
1.36250 5.57010e-02
1.36350 5.52788e-02
1.36450 5.48592e-02
1.36550 5.44425e-02
1.36650 5.40284e-02
1.36750 5.36171e-02
1.36850 5.32085e-02
1.36950 5.28026e-02
1.37050 5.23994e-02
1.37150 5.19988e-02
1.37250 5.16009e-02
1.37350 5.12057e-02
1.37450 5.08131e-02
1.37550 5.04230e-02
1.37650 5.00356e-02
1.37750 4.96508e-02
1.37850 4.92685e-02
1.37950 4.88888e-02
1.38050 4.85116e-02
1.38150 4.81370e-02
1.38250 4.77649e-02
1.38350 4.73952e-02
1.38450 4.70281e-02
1.38550 4.66635e-02
1.38650 4.63013e-02
1.38750 4.59415e-02
1.38850 4.55842e-02
1.38950 4.52293e-02
1.39050 4.48769e-02
1.39150 4.45268e-02
1.39250 4.41791e-02
1.39350 4.38338e-02
1.39450 4.34908e-02
1.39550 4.31502e-02
1.39650 4.28119e-02
1.39750 4.24759e-02
1.39850 4.21422e-02
1.39950 4.18108e-02
1.40050 4.14817e-02
1.40150 4.11549e-02
1.40250 4.08303e-02
1.40350 4.05080e-02
1.40450 4.01879e-02
1.40550 3.98700e-02
1.40650 3.95543e-02
1.40750 3.92408e-02
1.40850 3.89295e-02
1.40950 3.86203e-02
1.41050 3.83133e-02
1.41150 3.80085e-02
1.41250 3.77057e-02
1.41350 3.74051e-02
1.41450 3.71066e-02
1.41550 3.68102e-02
1.41650 3.65159e-02
1.41750 3.62236e-02
1.41850 3.59334e-02
1.41950 3.56453e-02
1.42050 3.53592e-02
1.42150 3.50751e-02
1.42250 3.47930e-02
1.42350 3.45129e-02
1.42450 3.42348e-02
1.42550 3.39586e-02
1.42650 3.36845e-02
1.42750 3.34122e-02
1.42850 3.31420e-02
1.42950 3.28736e-02
1.43050 3.26072e-02
1.43150 3.23427e-02
1.43250 3.20801e-02
1.43350 3.18193e-02
1.43450 3.15604e-02
1.43550 3.13034e-02
1.43650 3.10483e-02
1.43750 3.07949e-02
1.43850 3.05435e-02
1.43950 3.02938e-02
1.44050 3.00459e-02
1.44150 2.97998e-02
1.44250 2.95556e-02
1.44350 2.93130e-02
1.44450 2.90723e-02
1.44550 2.88333e-02
1.44650 2.85960e-02
1.44750 2.83605e-02
1.44850 2.81267e-02
1.44950 2.78946e-02
1.45050 2.76642e-02
1.45150 2.74355e-02
1.45250 2.72085e-02
1.45350 2.69831e-02
1.45450 2.67594e-02
1.45550 2.65374e-02
1.45650 2.63169e-02
1.45750 2.60981e-02
1.45850 2.58810e-02
1.45950 2.56654e-02
1.46050 2.54514e-02
1.46150 2.52391e-02
1.46250 2.50283e-02
1.46350 2.48190e-02
1.46450 2.46113e-02
1.46550 2.44052e-02
1.46650 2.42006e-02
1.46750 2.39976e-02
1.46850 2.37960e-02
1.46950 2.35960e-02
1.47050 2.33975e-02
1.47150 2.32004e-02
1.47250 2.30048e-02
1.47350 2.28108e-02
1.47450 2.26181e-02
1.47550 2.24269e-02
1.47650 2.22372e-02
1.47750 2.20489e-02
1.47850 2.18620e-02
1.47950 2.16766e-02
1.48050 2.14925e-02
1.48150 2.13099e-02
1.48250 2.11286e-02
1.48350 2.09487e-02
1.48450 2.07702e-02
1.48550 2.05930e-02
1.48650 2.04172e-02
1.48750 2.02428e-02
1.48850 2.00696e-02
1.48950 1.98978e-02
1.49050 1.97274e-02
1.49150 1.95582e-02
1.49250 1.93903e-02
1.49350 1.92237e-02
1.49450 1.90585e-02
1.49550 1.88944e-02
1.49650 1.87317e-02
1.49750 1.85702e-02
1.49850 1.84099e-02
1.49950 1.82509e-02
1.50050 1.80932e-02
1.50150 1.79366e-02
1.50250 1.77813e-02
1.50350 1.76272e-02
1.50450 1.74743e-02
1.50550 1.73225e-02
1.50650 1.71720e-02
1.50750 1.70226e-02
1.50850 1.68744e-02
1.50950 1.67274e-02
1.51050 1.65815e-02
1.51150 1.64368e-02
1.51250 1.62932e-02
1.51350 1.61507e-02
1.51450 1.60094e-02
1.51550 1.58691e-02
1.51650 1.57300e-02
1.51750 1.55920e-02
1.51850 1.54550e-02
1.51950 1.53192e-02
1.52050 1.51844e-02
1.52150 1.50507e-02
1.52250 1.49181e-02
1.52350 1.47865e-02
1.52450 1.46560e-02
1.52550 1.45265e-02
1.52650 1.43980e-02
1.52750 1.42706e-02
1.52850 1.41441e-02
1.52950 1.40187e-02
1.53050 1.38943e-02
1.53150 1.37709e-02
1.53250 1.36485e-02
1.53350 1.35271e-02
1.53450 1.34066e-02
1.53550 1.32872e-02
1.53650 1.31686e-02
1.53750 1.30511e-02
1.53850 1.29345e-02
1.53950 1.28188e-02
1.54050 1.27041e-02
1.54150 1.25903e-02
1.54250 1.24774e-02
1.54350 1.23654e-02
1.54450 1.22544e-02
1.54550 1.21442e-02
1.54650 1.20350e-02
1.54750 1.19266e-02
1.54850 1.18192e-02
1.54950 1.17126e-02
1.55050 1.16068e-02
1.55150 1.15020e-02
1.55250 1.13980e-02
1.55350 1.12948e-02
1.55450 1.11925e-02
1.55550 1.10911e-02
1.55650 1.09905e-02
1.55750 1.08907e-02
1.55850 1.07917e-02
1.55950 1.06936e-02
1.56050 1.05962e-02
1.56150 1.04997e-02
1.56250 1.04040e-02
1.56350 1.03090e-02
1.56450 1.02149e-02
1.56550 1.01215e-02
1.56650 1.00289e-02
1.56750 9.93711e-03
1.56850 9.84605e-03
1.56950 9.75576e-03
1.57050 9.66621e-03
1.57150 9.57742e-03
1.57250 9.48937e-03
1.57350 9.40206e-03
1.57450 9.31548e-03
1.57550 9.22963e-03
1.57650 9.14449e-03
1.57750 9.06008e-03
1.57850 8.97637e-03
1.57950 8.89337e-03
1.58050 8.81107e-03
1.58150 8.72947e-03
1.58250 8.64855e-03
1.58350 8.56832e-03
1.58450 8.48877e-03
1.58550 8.40989e-03
1.58650 8.33168e-03
1.58750 8.25414e-03
1.58850 8.17725e-03
1.58950 8.10102e-03
1.59050 8.02544e-03
1.59150 7.95050e-03
1.59250 7.87621e-03
1.59350 7.80255e-03
1.59450 7.72951e-03
1.59550 7.65711e-03
1.59650 7.58532e-03
1.59750 7.51415e-03
1.59850 7.44359e-03
1.59950 7.37363e-03
1.60050 7.30428e-03
1.60150 7.23553e-03
1.60250 7.16736e-03
1.60350 7.09979e-03
1.60450 7.03280e-03
1.60550 6.96639e-03
1.60650 6.90055e-03
1.60750 6.83528e-03
1.60850 6.77058e-03
1.60950 6.70644e-03
1.61050 6.64286e-03
1.61150 6.57983e-03
1.61250 6.51734e-03
1.61350 6.45541e-03
1.61450 6.39401e-03
1.61550 6.33315e-03
1.61650 6.27282e-03
1.61750 6.21301e-03
1.61850 6.15373e-03
1.61950 6.09497e-03
1.62050 6.03673e-03
1.62150 5.97899e-03
1.62250 5.92177e-03
1.62350 5.86504e-03
1.62450 5.80882e-03
1.62550 5.75309e-03
1.62650 5.69785e-03
1.62750 5.64310e-03
1.62850 5.58883e-03
1.62950 5.53504e-03
1.63050 5.48173e-03
1.63150 5.42889e-03
1.63250 5.37652e-03
1.63350 5.32462e-03
1.63450 5.27317e-03
1.63550 5.22218e-03
1.63650 5.17165e-03
1.63750 5.12157e-03
1.63850 5.07193e-03
1.63950 5.02274e-03
1.64050 4.97398e-03
1.64150 4.92566e-03
1.64250 4.87778e-03
1.64350 4.83032e-03
1.64450 4.78329e-03
1.64550 4.73668e-03
1.64650 4.69048e-03
1.64750 4.64471e-03
1.64850 4.59934e-03
1.64950 4.55439e-03
1.65050 4.50984e-03
1.65150 4.46569e-03
1.65250 4.42194e-03
1.65350 4.37858e-03
1.65450 4.33562e-03
1.65550 4.29305e-03
1.65650 4.25086e-03
1.65750 4.20906e-03
1.65850 4.16763e-03
1.65950 4.12658e-03
1.66050 4.08591e-03
1.66150 4.04560e-03
1.66250 4.00566e-03
1.66350 3.96609e-03
1.66450 3.92688e-03
1.66550 3.88802e-03
1.66650 3.84953e-03
1.66750 3.81138e-03
1.66850 3.77358e-03
1.66950 3.73613e-03
1.67050 3.69903e-03
1.67150 3.66226e-03
1.67250 3.62583e-03
1.67350 3.58974e-03
1.67450 3.55398e-03
1.67550 3.51855e-03
1.67650 3.48344e-03
1.67750 3.44867e-03
1.67850 3.41421e-03
1.67950 3.38007e-03
1.68050 3.34624e-03
1.68150 3.31273e-03
1.68250 3.27954e-03
1.68350 3.24665e-03
1.68450 3.21406e-03
1.68550 3.18178e-03
1.68650 3.14980e-03
1.68750 3.11811e-03
1.68850 3.08672e-03
1.68950 3.05563e-03
1.69050 3.02482e-03
1.69150 2.99431e-03
1.69250 2.96407e-03
1.69350 2.93413e-03
1.69450 2.90446e-03
1.69550 2.87507e-03
1.69650 2.84596e-03
1.69750 2.81712e-03
1.69850 2.78855e-03
1.69950 2.76025e-03
1.70050 2.73221e-03
1.70150 2.70445e-03
1.70250 2.67694e-03
1.70350 2.64969e-03
1.70450 2.62270e-03
1.70550 2.59597e-03
1.70650 2.56949e-03
1.70750 2.54326e-03
1.70850 2.51728e-03
1.70950 2.49154e-03
1.71050 2.46605e-03
1.71150 2.44080e-03
1.71250 2.41580e-03
1.71350 2.39103e-03
1.71450 2.36649e-03
1.71550 2.34220e-03
1.71650 2.31813e-03
1.71750 2.29429e-03
1.71850 2.27068e-03
1.71950 2.24730e-03
1.72050 2.22414e-03
1.72150 2.20121e-03
1.72250 2.17849e-03
1.72350 2.15599e-03
1.72450 2.13371e-03
1.72550 2.11164e-03
1.72650 2.08979e-03
1.72750 2.06814e-03
1.72850 2.04671e-03
1.72950 2.02548e-03
1.73050 2.00445e-03
1.73150 1.98363e-03
1.73250 1.96302e-03
1.73350 1.94260e-03
1.73450 1.92238e-03
1.73550 1.90235e-03
1.73650 1.88252e-03
1.73750 1.86288e-03
1.73850 1.84344e-03
1.73950 1.82418e-03
1.74050 1.80511e-03
1.74150 1.78623e-03
1.74250 1.76753e-03
1.74350 1.74901e-03
1.74450 1.73067e-03
1.74550 1.71252e-03
1.74650 1.69454e-03
1.74750 1.67674e-03
1.74850 1.65911e-03
1.74950 1.64165e-03
1.75050 1.62437e-03
1.75150 1.60726e-03
1.75250 1.59031e-03
1.75350 1.57353e-03
1.75450 1.55692e-03
1.75550 1.54047e-03
1.75650 1.52419e-03
1.75750 1.50806e-03
1.75850 1.49209e-03
1.75950 1.47628e-03
1.76050 1.46063e-03
1.76150 1.44514e-03
1.76250 1.42979e-03
1.76350 1.41460e-03
1.76450 1.39956e-03
1.76550 1.38467e-03
1.76650 1.36993e-03
1.76750 1.35533e-03
1.76850 1.34089e-03
1.76950 1.32658e-03
1.77050 1.31242e-03
1.77150 1.29840e-03
1.77250 1.28451e-03
1.77350 1.27077e-03
1.77450 1.25717e-03
1.77550 1.24370e-03
1.77650 1.23037e-03
1.77750 1.21717e-03
1.77850 1.20410e-03
1.77950 1.19116e-03
1.78050 1.17836e-03
1.78150 1.16568e-03
1.78250 1.15313e-03
1.78350 1.14071e-03
1.78450 1.12841e-03
1.78550 1.11624e-03
1.78650 1.10419e-03
1.78750 1.09226e-03
1.78850 1.08046e-03
1.78950 1.06877e-03
1.79050 1.05720e-03
1.79150 1.04575e-03
1.79250 1.03442e-03
1.79350 1.02320e-03
1.79450 1.01209e-03
1.79550 1.00110e-03
1.79650 9.90218e-04
1.79750 9.79449e-04
1.79850 9.68789e-04
1.79950 9.58239e-04
1.80050 9.47796e-04
1.80150 9.37459e-04
1.80250 9.27229e-04
1.80350 9.17104e-04
1.80450 9.07082e-04
1.80550 8.97163e-04
1.80650 8.87346e-04
1.80750 8.77630e-04
1.80850 8.68014e-04
1.80950 8.58496e-04
1.81050 8.49077e-04
1.81150 8.39755e-04
1.81250 8.30529e-04
1.81350 8.21398e-04
1.81450 8.12362e-04
1.81550 8.03419e-04
1.81650 7.94568e-04
1.81750 7.85809e-04
1.81850 7.77141e-04
1.81950 7.68563e-04
1.82050 7.60074e-04
1.82150 7.51673e-04
1.82250 7.43359e-04
1.82350 7.35132e-04
1.82450 7.26990e-04
1.82550 7.18934e-04
1.82650 7.10961e-04
1.82750 7.03071e-04
1.82850 6.95264e-04
1.82950 6.87538e-04
1.83050 6.79894e-04
1.83150 6.72329e-04
1.83250 6.64843e-04
1.83350 6.57436e-04
1.83450 6.50107e-04
1.83550 6.42854e-04
1.83650 6.35678e-04
1.83750 6.28577e-04
1.83850 6.21550e-04
1.83950 6.14598e-04
1.84050 6.07719e-04
1.84150 6.00913e-04
1.84250 5.94178e-04
1.84350 5.87514e-04
1.84450 5.80921e-04
1.84550 5.74398e-04
1.84650 5.67943e-04
1.84750 5.61557e-04
1.84850 5.55239e-04
1.84950 5.48988e-04
1.85050 5.42803e-04
1.85150 5.36683e-04
1.85250 5.30629e-04
1.85350 5.24639e-04
1.85450 5.18713e-04
1.85550 5.12850e-04
1.85650 5.07050e-04
1.85750 5.01311e-04
1.85850 4.95634e-04
1.85950 4.90017e-04
1.86050 4.84461e-04
1.86150 4.78963e-04
1.86250 4.73525e-04
1.86350 4.68145e-04
1.86450 4.62823e-04
1.86550 4.57558e-04
1.86650 4.52349e-04
1.86750 4.47196e-04
1.86850 4.42099e-04
1.86950 4.37056e-04
1.87050 4.32068e-04
1.87150 4.27134e-04
1.87250 4.22253e-04
1.87350 4.17424e-04
1.87450 4.12648e-04
1.87550 4.07923e-04
1.87650 4.03250e-04
1.87750 3.98627e-04
1.87850 3.94054e-04
1.87950 3.89531e-04
1.88050 3.85056e-04
1.88150 3.80631e-04
1.88250 3.76253e-04
1.88350 3.71923e-04
1.88450 3.67640e-04
1.88550 3.63404e-04
1.88650 3.59214e-04
1.88750 3.55069e-04
1.88850 3.50970e-04
1.88950 3.46916e-04
1.89050 3.42905e-04
1.89150 3.38939e-04
1.89250 3.35016e-04
1.89350 3.31136e-04
1.89450 3.27299e-04
1.89550 3.23503e-04
1.89650 3.19750e-04
1.89750 3.16037e-04
1.89850 3.12365e-04
1.89950 3.08734e-04
1.90050 3.05143e-04
1.90150 3.01591e-04
1.90250 2.98078e-04
1.90350 2.94604e-04
1.90450 2.91168e-04
1.90550 2.87771e-04
1.90650 2.84411e-04
1.90750 2.81088e-04
1.90850 2.77801e-04
1.90950 2.74551e-04
1.91050 2.71338e-04
1.91150 2.68159e-04
1.91250 2.65017e-04
1.91350 2.61908e-04
1.91450 2.58835e-04
1.91550 2.55796e-04
1.91650 2.52790e-04
1.91750 2.49818e-04
1.91850 2.46879e-04
1.91950 2.43973e-04
1.92050 2.41099e-04
1.92150 2.38258e-04
1.92250 2.35448e-04
1.92350 2.32669e-04
1.92450 2.29922e-04
1.92550 2.27205e-04
1.92650 2.24519e-04
1.92750 2.21863e-04
1.92850 2.19237e-04
1.92950 2.16640e-04
1.93050 2.14073e-04
1.93150 2.11534e-04
1.93250 2.09024e-04
1.93350 2.06542e-04
1.93450 2.04088e-04
1.93550 2.01662e-04
1.93650 1.99263e-04
1.93750 1.96891e-04
1.93850 1.94546e-04
1.93950 1.92228e-04
1.94050 1.89935e-04
1.94150 1.87669e-04
1.94250 1.85428e-04
1.94350 1.83213e-04
1.94450 1.81023e-04
1.94550 1.78858e-04
1.94650 1.76717e-04
1.94750 1.74601e-04
1.94850 1.72509e-04
1.94950 1.70440e-04
1.95050 1.68395e-04
1.95150 1.66374e-04
1.95250 1.64375e-04
1.95350 1.62400e-04
1.95450 1.60447e-04
1.95550 1.58516e-04
1.95650 1.56607e-04
1.95750 1.54720e-04
1.95850 1.52855e-04
1.95950 1.51011e-04
1.96050 1.49188e-04
1.96150 1.47386e-04
1.96250 1.45605e-04
1.96350 1.43845e-04
1.96450 1.42104e-04
1.96550 1.40384e-04
1.96650 1.38683e-04
1.96750 1.37002e-04
1.96850 1.35340e-04
1.96950 1.33698e-04
1.97050 1.32074e-04
1.97150 1.30470e-04
1.97250 1.28883e-04
1.97350 1.27316e-04
1.97450 1.25766e-04
1.97550 1.24234e-04
1.97650 1.22720e-04
1.97750 1.21224e-04
1.97850 1.19745e-04
1.97950 1.18283e-04
1.98050 1.16838e-04
1.98150 1.15410e-04
1.98250 1.13998e-04
1.98350 1.12603e-04
1.98450 1.11224e-04
1.98550 1.09862e-04
1.98650 1.08515e-04
1.98750 1.07184e-04
1.98850 1.05868e-04
1.98950 1.04568e-04
1.99050 1.03283e-04
1.99150 1.02013e-04
1.99250 1.00758e-04
1.99350 9.95176e-05
1.99450 9.82918e-05
1.99550 9.70804e-05
1.99650 9.58832e-05
1.99750 9.47001e-05
1.99850 9.35309e-05
1.99950 9.23754e-05
2.00050 9.12336e-05
2.00150 9.01052e-05
2.00250 8.89901e-05
2.00350 8.78881e-05
2.00450 8.67992e-05
2.00550 8.57231e-05
2.00650 8.46598e-05
2.00750 8.36090e-05
2.00850 8.25707e-05
2.00950 8.15446e-05
2.01050 8.05307e-05
2.01150 7.95289e-05
2.01250 7.85389e-05
2.01350 7.75607e-05
2.01450 7.65941e-05
2.01550 7.56390e-05
2.01650 7.46952e-05
2.01750 7.37627e-05
2.01850 7.28413e-05
2.01950 7.19309e-05
2.02050 7.10313e-05
2.02150 7.01425e-05
2.02250 6.92643e-05
2.02350 6.83966e-05
2.02450 6.75392e-05
2.02550 6.66921e-05
2.02650 6.58552e-05
2.02750 6.50283e-05
2.02850 6.42113e-05
2.02950 6.34041e-05
2.03050 6.26065e-05
2.03150 6.18186e-05
2.03250 6.10401e-05
2.03350 6.02710e-05
2.03450 5.95112e-05
2.03550 5.87605e-05
2.03650 5.80188e-05
2.03750 5.72861e-05
2.03850 5.65622e-05
2.03950 5.58470e-05
2.04050 5.51405e-05
2.04150 5.44426e-05
2.04250 5.37530e-05
2.04350 5.30719e-05
2.04450 5.23989e-05
2.04550 5.17342e-05
2.04650 5.10774e-05
2.04750 5.04287e-05
2.04850 4.97878e-05
2.04950 4.91547e-05
2.05050 4.85293e-05
2.05150 4.79115e-05
2.05250 4.73013e-05
2.05350 4.66984e-05
2.05450 4.61029e-05
2.05550 4.55147e-05
2.05650 4.49336e-05
2.05750 4.43597e-05
2.05850 4.37927e-05
2.05950 4.32327e-05
2.06050 4.26795e-05
2.06150 4.21331e-05
2.06250 4.15934e-05
2.06350 4.10603e-05
2.06450 4.05337e-05
2.06550 4.00136e-05
2.06650 3.94999e-05
2.06750 3.89925e-05
2.06850 3.84913e-05
2.06950 3.79963e-05
2.07050 3.75074e-05
2.07150 3.70245e-05
2.07250 3.65476e-05
2.07350 3.60765e-05
2.07450 3.56112e-05
2.07550 3.51517e-05
2.07650 3.46979e-05
2.07750 3.42497e-05
2.07850 3.38070e-05
2.07950 3.33698e-05
2.08050 3.29380e-05
2.08150 3.25115e-05
2.08250 3.20904e-05
2.08350 3.16745e-05
2.08450 3.12637e-05
2.08550 3.08580e-05
2.08650 3.04574e-05
2.08750 3.00617e-05
2.08850 2.96710e-05
2.08950 2.92852e-05
2.09050 2.89041e-05
2.09150 2.85278e-05
2.09250 2.81562e-05
2.09350 2.77892e-05
2.09450 2.74268e-05
2.09550 2.70690e-05
2.09650 2.67156e-05
2.09750 2.63666e-05
2.09850 2.60220e-05
2.09950 2.56818e-05
2.10050 2.53457e-05
2.10150 2.50139e-05
2.10250 2.46863e-05
2.10350 2.43628e-05
2.10450 2.40433e-05
2.10550 2.37279e-05
2.10650 2.34164e-05
2.10750 2.31088e-05
2.10850 2.28052e-05
2.10950 2.25053e-05
2.11050 2.22092e-05
2.11150 2.19169e-05
2.11250 2.16282e-05
2.11350 2.13432e-05
2.11450 2.10618e-05
2.11550 2.07840e-05
2.11650 2.05097e-05
2.11750 2.02388e-05
2.11850 1.99714e-05
2.11950 1.97074e-05
2.12050 1.94467e-05
2.12150 1.91893e-05
2.12250 1.89352e-05
2.12350 1.86843e-05
2.12450 1.84366e-05
2.12550 1.81921e-05
2.12650 1.79507e-05
2.12750 1.77123e-05
2.12850 1.74770e-05
2.12950 1.72447e-05
2.13050 1.70153e-05
2.13150 1.67889e-05
2.13250 1.65654e-05
2.13350 1.63447e-05
2.13450 1.61269e-05
2.13550 1.59118e-05
2.13650 1.56995e-05
2.13750 1.54899e-05
2.13850 1.52830e-05
2.13950 1.50788e-05
2.14050 1.48771e-05
2.14150 1.46781e-05
2.14250 1.44816e-05
2.14350 1.42877e-05
2.14450 1.40962e-05
2.14550 1.39072e-05
2.14650 1.37206e-05
2.14750 1.35365e-05
2.14850 1.33547e-05
2.14950 1.31753e-05
2.15050 1.29982e-05
2.15150 1.28233e-05
2.15250 1.26507e-05
2.15350 1.24804e-05
2.15450 1.23123e-05
2.15550 1.21463e-05
2.15650 1.19825e-05
2.15750 1.18208e-05
2.15850 1.16612e-05
2.15950 1.15037e-05
2.16050 1.13482e-05
2.16150 1.11948e-05
2.16250 1.10433e-05
2.16350 1.08938e-05
2.16450 1.07463e-05
2.16550 1.06007e-05
2.16650 1.04569e-05
2.16750 1.03151e-05
2.16850 1.01751e-05
2.16950 1.00369e-05
2.17050 9.90053e-06
2.17150 9.76594e-06
2.17250 9.63311e-06
2.17350 9.50202e-06
2.17450 9.37265e-06
2.17550 9.24497e-06
2.17650 9.11896e-06
2.17750 8.99460e-06
2.17850 8.87188e-06
2.17950 8.75076e-06
2.18050 8.63124e-06
2.18150 8.51329e-06
2.18250 8.39689e-06
2.18350 8.28202e-06
2.18450 8.16866e-06
2.18550 8.05679e-06
2.18650 7.94640e-06
2.18750 7.83747e-06
2.18850 7.72997e-06
2.18950 7.62389e-06
2.19050 7.51921e-06
2.19150 7.41592e-06
2.19250 7.31399e-06
2.19350 7.21341e-06
2.19450 7.11416e-06
2.19550 7.01623e-06
2.19650 6.91959e-06
2.19750 6.82424e-06
2.19850 6.73015e-06
2.19950 6.63731e-06
2.20050 6.54570e-06
2.20150 6.45531e-06
2.20250 6.36613e-06
2.20350 6.27813e-06
2.20450 6.19130e-06
2.20550 6.10562e-06
2.20650 6.02109e-06
2.20750 5.93769e-06
2.20850 5.85540e-06
2.20950 5.77421e-06
2.21050 5.69410e-06
2.21150 5.61506e-06
2.21250 5.53708e-06
2.21350 5.46014e-06
2.21450 5.38424e-06
2.21550 5.30935e-06
2.21650 5.23546e-06
2.21750 5.16256e-06
2.21850 5.09065e-06
2.21950 5.01969e-06
2.22050 4.94970e-06
2.22150 4.88064e-06
2.22250 4.81251e-06
2.22350 4.74529e-06
2.22450 4.67899e-06
2.22550 4.61357e-06
2.22650 4.54904e-06
2.22750 4.48537e-06
2.22850 4.42257e-06
2.22950 4.36061e-06
2.23050 4.29949e-06
2.23150 4.23920e-06
2.23250 4.17972e-06
2.23350 4.12105e-06
2.23450 4.06317e-06
2.23550 4.00607e-06
2.23650 3.94975e-06
2.23750 3.89419e-06
2.23850 3.83938e-06
2.23950 3.78532e-06
2.24050 3.73200e-06
2.24150 3.67939e-06
2.24250 3.62751e-06
2.24350 3.57632e-06
2.24450 3.52584e-06
2.24550 3.47604e-06
2.24650 3.42692e-06
2.24750 3.37847e-06
2.24850 3.33069e-06
2.24950 3.28355e-06
2.25050 3.23706e-06
2.25150 3.19120e-06
2.25250 3.14597e-06
2.25350 3.10136e-06
2.25450 3.05736e-06
2.25550 3.01396e-06
2.25650 2.97115e-06
2.25750 2.92894e-06
2.25850 2.88730e-06
2.25950 2.84623e-06
2.26050 2.80573e-06
2.26150 2.76578e-06
2.26250 2.72638e-06
2.26350 2.68752e-06
2.26450 2.64920e-06
2.26550 2.61141e-06
2.26650 2.57414e-06
2.26750 2.53738e-06
2.26850 2.50112e-06
2.26950 2.46537e-06
2.27050 2.43011e-06
2.27150 2.39534e-06
2.27250 2.36105e-06
2.27350 2.32723e-06
2.27450 2.29388e-06
2.27550 2.26099e-06
2.27650 2.22856e-06
2.27750 2.19657e-06
2.27850 2.16503e-06
2.27950 2.13393e-06
2.28050 2.10326e-06
2.28150 2.07301e-06
2.28250 2.04319e-06
2.28350 2.01378e-06
2.28450 1.98477e-06
2.28550 1.95618e-06
2.28650 1.92798e-06
2.28750 1.90017e-06
2.28850 1.87275e-06
2.28950 1.84571e-06
2.29050 1.81905e-06
2.29150 1.79276e-06
2.29250 1.76684e-06
2.29350 1.74128e-06
2.29450 1.71608e-06
2.29550 1.69123e-06
2.29650 1.66673e-06
2.29750 1.64257e-06
2.29850 1.61875e-06
2.29950 1.59527e-06
2.30050 1.57211e-06
2.30150 1.54928e-06
2.30250 1.52677e-06
2.30350 1.50458e-06
2.30450 1.48269e-06
2.30550 1.46112e-06
2.30650 1.43985e-06
2.30750 1.41887e-06
2.30850 1.39820e-06
2.30950 1.37781e-06
2.31050 1.35771e-06
2.31150 1.33790e-06
2.31250 1.31837e-06
2.31350 1.29911e-06
2.31450 1.28012e-06
2.31550 1.26140e-06
2.31650 1.24295e-06
2.31750 1.22476e-06
2.31850 1.20682e-06
2.31950 1.18914e-06
2.32050 1.17171e-06
2.32150 1.15453e-06
2.32250 1.13759e-06
2.32350 1.12089e-06
2.32450 1.10443e-06
2.32550 1.08820e-06
2.32650 1.07220e-06
2.32750 1.05643e-06
2.32850 1.04089e-06
2.32950 1.02556e-06
2.33050 1.01046e-06
2.33150 9.95567e-07
2.33250 9.80889e-07
2.33350 9.66421e-07
2.33450 9.52159e-07
2.33550 9.38101e-07
2.33650 9.24244e-07
2.33750 9.10584e-07
2.33850 8.97121e-07
2.33950 8.83850e-07
2.34050 8.70769e-07
2.34150 8.57875e-07
2.34250 8.45166e-07
2.34350 8.32640e-07
2.34450 8.20293e-07
2.34550 8.08123e-07
2.34650 7.96129e-07
2.34750 7.84306e-07
2.34850 7.72654e-07
2.34950 7.61169e-07
2.35050 7.49850e-07
2.35150 7.38693e-07
2.35250 7.27698e-07
2.35350 7.16861e-07
2.35450 7.06180e-07
2.35550 6.95653e-07
2.35650 6.85278e-07
2.35750 6.75054e-07
2.35850 6.64976e-07
2.35950 6.55045e-07
2.36050 6.45257e-07
2.36150 6.35611e-07
2.36250 6.26105e-07
2.36350 6.16736e-07
2.36450 6.07503e-07
2.36550 5.98405e-07
2.36650 5.89438e-07
2.36750 5.80601e-07
2.36850 5.71893e-07
2.36950 5.63311e-07
2.37050 5.54854e-07
2.37150 5.46520e-07
2.37250 5.38307e-07
2.37350 5.30214e-07
2.37450 5.22239e-07
2.37550 5.14380e-07
2.37650 5.06636e-07
2.37750 4.99005e-07
2.37850 4.91485e-07
2.37950 4.84075e-07
2.38050 4.76773e-07
2.38150 4.69578e-07
2.38250 4.62488e-07
2.38350 4.55502e-07
2.38450 4.48619e-07
2.38550 4.41836e-07
2.38650 4.35152e-07
2.38750 4.28567e-07
2.38850 4.22078e-07
2.38950 4.15685e-07
2.39050 4.09385e-07
2.39150 4.03178e-07
2.39250 3.97062e-07
2.39350 3.91036e-07
2.39450 3.85099e-07
2.39550 3.79249e-07
2.39650 3.73486e-07
2.39750 3.67807e-07
2.39850 3.62212e-07
2.39950 3.56700e-07
2.40050 3.51269e-07
2.40150 3.45918e-07
2.40250 3.40647e-07
2.40350 3.35453e-07
2.40450 3.30336e-07
2.40550 3.25294e-07
2.40650 3.20328e-07
2.40750 3.15435e-07
2.40850 3.10614e-07
2.40950 3.05865e-07
2.41050 3.01186e-07
2.41150 2.96577e-07
2.41250 2.92036e-07
2.41350 2.87563e-07
2.41450 2.83156e-07
2.41550 2.78815e-07
2.41650 2.74538e-07
2.41750 2.70325e-07
2.41850 2.66175e-07
2.41950 2.62086e-07
2.42050 2.58059e-07
2.42150 2.54091e-07
2.42250 2.50183e-07
2.42350 2.46333e-07
2.42450 2.42541e-07
2.42550 2.38805e-07
2.42650 2.35125e-07
2.42750 2.31500e-07
2.42850 2.27930e-07
2.42950 2.24412e-07
2.43050 2.20948e-07
2.43150 2.17535e-07
2.43250 2.14174e-07
2.43350 2.10863e-07
2.43450 2.07602e-07
2.43550 2.04389e-07
2.43650 2.01225e-07
2.43750 1.98109e-07
2.43850 1.95039e-07
2.43950 1.92016e-07
2.44050 1.89038e-07
2.44150 1.86105e-07
2.44250 1.83216e-07
2.44350 1.80371e-07
2.44450 1.77568e-07
2.44550 1.74808e-07
2.44650 1.72090e-07
2.44750 1.69412e-07
2.44850 1.66775e-07
2.44950 1.64178e-07
2.45050 1.61620e-07
2.45150 1.59101e-07
2.45250 1.56620e-07
2.45350 1.54177e-07
2.45450 1.51771e-07
2.45550 1.49401e-07
2.45650 1.47067e-07
2.45750 1.44768e-07
2.45850 1.42505e-07
2.45950 1.40276e-07
2.46050 1.38080e-07
2.46150 1.35918e-07
2.46250 1.33789e-07
2.46350 1.31693e-07
2.46450 1.29628e-07
2.46550 1.27595e-07
2.46650 1.25593e-07
2.46750 1.23621e-07
2.46850 1.21679e-07
2.46950 1.19767e-07
2.47050 1.17884e-07
2.47150 1.16030e-07
2.47250 1.14205e-07
2.47350 1.12407e-07
2.47450 1.10636e-07
2.47550 1.08893e-07
2.47650 1.07177e-07
2.47750 1.05487e-07
2.47850 1.03822e-07
2.47950 1.02184e-07
2.48050 1.00570e-07
2.48150 9.89811e-08
2.48250 9.74167e-08
2.48350 9.58763e-08
2.48450 9.43596e-08
2.48550 9.28662e-08
2.48650 9.13958e-08
2.48750 8.99481e-08
2.48850 8.85226e-08
2.48950 8.71191e-08
2.49050 8.57372e-08
2.49150 8.43767e-08
2.49250 8.30371e-08
2.49350 8.17182e-08
2.49450 8.04197e-08
2.49550 7.91413e-08
2.49650 7.78826e-08
2.49750 7.66434e-08
2.49850 7.54234e-08
2.49950 7.42223e-08
2.50050 7.30397e-08
2.50150 7.18755e-08
2.50250 7.07294e-08
2.50350 6.96010e-08
2.50450 6.84901e-08
2.50550 6.73965e-08
2.50650 6.63199e-08
2.50750 6.52600e-08
2.50850 6.42165e-08
2.50950 6.31893e-08
2.51050 6.21781e-08
2.51150 6.11827e-08
2.51250 6.02027e-08
2.51350 5.92380e-08
2.51450 5.82884e-08
2.51550 5.73536e-08
2.51650 5.64333e-08
2.51750 5.55274e-08
2.51850 5.46357e-08
2.51950 5.37579e-08
2.52050 5.28939e-08
2.52150 5.20433e-08
2.52250 5.12061e-08
2.52350 5.03819e-08
2.52450 4.95707e-08
2.52550 4.87722e-08
2.52650 4.79862e-08
2.52750 4.72126e-08
2.52850 4.64510e-08
2.52950 4.57015e-08
2.53050 4.49637e-08
2.53150 4.42375e-08
2.53250 4.35227e-08
2.53350 4.28192e-08
2.53450 4.21267e-08
2.53550 4.14451e-08
2.53650 4.07743e-08
2.53750 4.01140e-08
2.53850 3.94642e-08
2.53950 3.88246e-08
2.54050 3.81951e-08
2.54150 3.75755e-08
2.54250 3.69657e-08
2.54350 3.63656e-08
2.54450 3.57749e-08
2.54550 3.51936e-08
2.54650 3.46215e-08
2.54750 3.40584e-08
2.54850 3.35043e-08
2.54950 3.29589e-08
2.55050 3.24222e-08
2.55150 3.18940e-08
2.55250 3.13742e-08
2.55350 3.08626e-08
2.55450 3.03591e-08
2.55550 2.98637e-08
2.55650 2.93761e-08
2.55750 2.88963e-08
2.55850 2.84241e-08
2.55950 2.79594e-08
2.56050 2.75022e-08
2.56150 2.70522e-08
2.56250 2.66094e-08
2.56350 2.61736e-08
2.56450 2.57448e-08
2.56550 2.53228e-08
2.56650 2.49076e-08
2.56750 2.44990e-08
2.56850 2.40970e-08
2.56950 2.37014e-08
2.57050 2.33121e-08
2.57150 2.29290e-08
2.57250 2.25521e-08
2.57350 2.21812e-08
2.57450 2.18162e-08
2.57550 2.14571e-08
2.57650 2.11038e-08
2.57750 2.07561e-08
2.57850 2.04140e-08
2.57950 2.00774e-08
2.58050 1.97462e-08
2.58150 1.94204e-08
2.58250 1.90997e-08
2.58350 1.87843e-08
2.58450 1.84739e-08
2.58550 1.81685e-08
2.58650 1.78680e-08
2.58750 1.75724e-08
2.58850 1.72816e-08
2.58950 1.69954e-08
2.59050 1.67139e-08
2.59150 1.64369e-08
2.59250 1.61644e-08
2.59350 1.58962e-08
2.59450 1.56325e-08
2.59550 1.53730e-08
2.59650 1.51176e-08
2.59750 1.48665e-08
2.59850 1.46194e-08
2.59950 1.43762e-08
2.60050 1.41371e-08
2.60150 1.39018e-08
2.60250 1.36703e-08
2.60350 1.34426e-08
2.60450 1.32186e-08
2.60550 1.29983e-08
2.60650 1.27815e-08
2.60750 1.25682e-08
2.60850 1.23584e-08
2.60950 1.21520e-08
2.61050 1.19490e-08
2.61150 1.17493e-08
2.61250 1.15529e-08
2.61350 1.13596e-08
2.61450 1.11695e-08
2.61550 1.09825e-08
2.61650 1.07986e-08
2.61750 1.06177e-08
2.61850 1.04397e-08
2.61950 1.02646e-08
2.62050 1.00924e-08
2.62150 9.92303e-09
2.62250 9.75642e-09
2.62350 9.59254e-09
2.62450 9.43134e-09
2.62550 9.27279e-09
2.62650 9.11683e-09
2.62750 8.96344e-09
2.62850 8.81256e-09
2.62950 8.66416e-09
2.63050 8.51820e-09
2.63150 8.37464e-09
2.63250 8.23344e-09
2.63350 8.09456e-09
2.63450 7.95797e-09
2.63550 7.82363e-09
2.63650 7.69150e-09
2.63750 7.56154e-09
2.63850 7.43374e-09
2.63950 7.30803e-09
2.64050 7.18441e-09
2.64150 7.06282e-09
2.64250 6.94324e-09
2.64350 6.82564e-09
2.64450 6.70998e-09
2.64550 6.59624e-09
2.64650 6.48437e-09
2.64750 6.37436e-09
2.64850 6.26617e-09
2.64950 6.15977e-09
2.65050 6.05514e-09
2.65150 5.95224e-09
2.65250 5.85105e-09
2.65350 5.75153e-09
2.65450 5.65367e-09
2.65550 5.55744e-09
2.65650 5.46280e-09
2.65750 5.36974e-09
2.65850 5.27822e-09
2.65950 5.18823e-09
2.66050 5.09973e-09
2.66150 5.01271e-09
2.66250 4.92714e-09
2.66350 4.84300e-09
2.66450 4.76026e-09
2.66550 4.67889e-09
2.66650 4.59889e-09
2.66750 4.52022e-09
2.66850 4.44287e-09
2.66950 4.36681e-09
2.67050 4.29202e-09
2.67150 4.21848e-09
2.67250 4.14617e-09
2.67350 4.07507e-09
2.67450 4.00517e-09
2.67550 3.93643e-09
2.67650 3.86885e-09
2.67750 3.80239e-09
2.67850 3.73706e-09
2.67950 3.67282e-09
2.68050 3.60966e-09
2.68150 3.54756e-09
2.68250 3.48650e-09
2.68350 3.42647e-09
2.68450 3.36745e-09
2.68550 3.30942e-09
2.68650 3.25237e-09
2.68750 3.19628e-09
2.68850 3.14114e-09
2.68950 3.08692e-09
2.69050 3.03362e-09
2.69150 2.98122e-09
2.69250 2.92970e-09
2.69350 2.87905e-09
2.69450 2.82926e-09
2.69550 2.78031e-09
2.69650 2.73218e-09
2.69750 2.68487e-09
2.69850 2.63836e-09
2.69950 2.59264e-09
2.70050 2.54769e-09
2.70150 2.50351e-09
2.70250 2.46007e-09
2.70350 2.41737e-09
2.70450 2.37539e-09
2.70550 2.33412e-09
2.70650 2.29356e-09
2.70750 2.25368e-09
2.70850 2.21449e-09
2.70950 2.17595e-09
2.71050 2.13808e-09
2.71150 2.10085e-09
2.71250 2.06425e-09
2.71350 2.02827e-09
2.71450 1.99291e-09
2.71550 1.95815e-09
2.71650 1.92398e-09
2.71750 1.89040e-09
2.71850 1.85739e-09
2.71950 1.82494e-09
2.72050 1.79304e-09
2.72150 1.76170e-09
2.72250 1.73088e-09
2.72350 1.70060e-09
2.72450 1.67083e-09
2.72550 1.64157e-09
2.72650 1.61281e-09
2.72750 1.58454e-09
2.72850 1.55676e-09
2.72950 1.52946e-09
2.73050 1.50262e-09
2.73150 1.47625e-09
2.73250 1.45032e-09
2.73350 1.42484e-09
2.73450 1.39980e-09
2.73550 1.37519e-09
2.73650 1.35100e-09
2.73750 1.32723e-09
2.73850 1.30387e-09
2.73950 1.28091e-09
2.74050 1.25834e-09
2.74150 1.23617e-09
2.74250 1.21437e-09
2.74350 1.19295e-09
2.74450 1.17191e-09
2.74550 1.15122e-09
2.74650 1.13089e-09
2.74750 1.11091e-09
2.74850 1.09128e-09
2.74950 1.07199e-09
2.75050 1.05303e-09
2.75150 1.03440e-09
2.75250 1.01609e-09
2.75350 9.98095e-10
2.75450 9.80415e-10
2.75550 9.63041e-10
2.75650 9.45968e-10
2.75750 9.29191e-10
2.75850 9.12705e-10
2.75950 8.96505e-10
2.76050 8.80586e-10
2.76150 8.64944e-10
2.76250 8.49574e-10
2.76350 8.34471e-10
2.76450 8.19631e-10
2.76550 8.05049e-10
2.76650 7.90721e-10
2.76750 7.76642e-10
2.76850 7.62808e-10
2.76950 7.49216e-10
2.77050 7.35860e-10
2.77150 7.22738e-10
2.77250 7.09844e-10
2.77350 6.97175e-10
2.77450 6.84728e-10
2.77550 6.72498e-10
2.77650 6.60482e-10
2.77750 6.48676e-10
2.77850 6.37077e-10
2.77950 6.25680e-10
2.78050 6.14483e-10
2.78150 6.03482e-10
2.78250 5.92674e-10
2.78350 5.82055e-10
2.78450 5.71623e-10
2.78550 5.61373e-10
2.78650 5.51303e-10
2.78750 5.41411e-10
2.78850 5.31691e-10
2.78950 5.22143e-10
2.79050 5.12762e-10
2.79150 5.03547e-10
2.79250 4.94493e-10
2.79350 4.85599e-10
2.79450 4.76862e-10
2.79550 4.68278e-10
2.79650 4.59845e-10
2.79750 4.51562e-10
2.79850 4.43424e-10
2.79950 4.35430e-10
2.80050 4.27577e-10
2.80150 4.19862e-10
2.80250 4.12284e-10
2.80350 4.04840e-10
2.80450 3.97527e-10
2.80550 3.90344e-10
2.80650 3.83287e-10
2.80750 3.76356e-10
2.80850 3.69547e-10
2.80950 3.62859e-10
2.81050 3.56290e-10
2.81150 3.49837e-10
2.81250 3.43498e-10
2.81350 3.37272e-10
2.81450 3.31156e-10
2.81550 3.25149e-10
2.81650 3.19249e-10
2.81750 3.13453e-10
2.81850 3.07760e-10
2.81950 3.02169e-10
2.82050 2.96677e-10
2.82150 2.91283e-10
2.82250 2.85985e-10
2.82350 2.80782e-10
2.82450 2.75671e-10
2.82550 2.70651e-10
2.82650 2.65721e-10
2.82750 2.60878e-10
2.82850 2.56122e-10
2.82950 2.51451e-10
2.83050 2.46864e-10
2.83150 2.42358e-10
2.83250 2.37933e-10
2.83350 2.33587e-10
2.83450 2.29319e-10
2.83550 2.25127e-10
2.83650 2.21011e-10
2.83750 2.16968e-10
2.83850 2.12997e-10
2.83950 2.09098e-10
2.84050 2.05268e-10
2.84150 2.01508e-10
2.84250 1.97814e-10
2.84350 1.94188e-10
2.84450 1.90626e-10
2.84550 1.87128e-10
2.84650 1.83693e-10
2.84750 1.80320e-10
2.84850 1.77008e-10
2.84950 1.73755e-10
2.85050 1.70561e-10
2.85150 1.67424e-10
2.85250 1.64344e-10
2.85350 1.61319e-10
2.85450 1.58349e-10
2.85550 1.55432e-10
2.85650 1.52569e-10
2.85750 1.49756e-10
2.85850 1.46995e-10
2.85950 1.44283e-10
2.86050 1.41621e-10
2.86150 1.39007e-10
2.86250 1.36440e-10
2.86350 1.33919e-10
2.86450 1.31444e-10
2.86550 1.29014e-10
2.86650 1.26628e-10
2.86750 1.24285e-10
2.86850 1.21985e-10
2.86950 1.19726e-10
2.87050 1.17508e-10
2.87150 1.15331e-10
2.87250 1.13193e-10
2.87350 1.11094e-10
2.87450 1.09033e-10
2.87550 1.07010e-10
2.87650 1.05023e-10
2.87750 1.03073e-10
2.87850 1.01158e-10
2.87950 9.92778e-11
2.88050 9.74320e-11
2.88150 9.56198e-11
2.88250 9.38407e-11
2.88350 9.20940e-11
2.88450 9.03792e-11
2.88550 8.86957e-11
2.88650 8.70429e-11
2.88750 8.54204e-11
2.88850 8.38275e-11
2.88950 8.22637e-11
2.89050 8.07285e-11
2.89150 7.92214e-11
2.89250 7.77419e-11
2.89350 7.62894e-11
2.89450 7.48636e-11
2.89550 7.34639e-11
2.89650 7.20899e-11
2.89750 7.07410e-11
2.89850 6.94169e-11
2.89950 6.81171e-11
2.90050 6.68412e-11
2.90150 6.55887e-11
2.90250 6.43593e-11
2.90350 6.31524e-11
2.90450 6.19677e-11
2.90550 6.08048e-11
2.90650 5.96633e-11
2.90750 5.85428e-11
2.90850 5.74430e-11
2.90950 5.63634e-11
2.91050 5.53037e-11
2.91150 5.42636e-11
2.91250 5.32426e-11
2.91350 5.22405e-11
2.91450 5.12569e-11
2.91550 5.02914e-11
2.91650 4.93438e-11
2.91750 4.84137e-11
2.91850 4.75008e-11
2.91950 4.66048e-11
2.92050 4.57253e-11
2.92150 4.48622e-11
2.92250 4.40150e-11
2.92350 4.31835e-11
2.92450 4.23674e-11
2.92550 4.15664e-11
2.92650 4.07803e-11
2.92750 4.00088e-11
2.92850 3.92516e-11
2.92950 3.85085e-11
2.93050 3.77791e-11
2.93150 3.70633e-11
2.93250 3.63608e-11
2.93350 3.56714e-11
2.93450 3.49948e-11
2.93550 3.43308e-11
2.93650 3.36792e-11
2.93750 3.30396e-11
2.93850 3.24121e-11
2.93950 3.17961e-11
2.94050 3.11917e-11
2.94150 3.05986e-11
2.94250 3.00165e-11
2.94350 2.94453e-11
2.94450 2.88847e-11
2.94550 2.83347e-11
2.94650 2.77949e-11
2.94750 2.72652e-11
2.94850 2.67453e-11
2.94950 2.62353e-11
2.95050 2.57347e-11
2.95150 2.52436e-11
2.95250 2.47616e-11
2.95350 2.42887e-11
2.95450 2.38246e-11
2.95550 2.33692e-11
2.95650 2.29224e-11
2.95750 2.24840e-11
2.95850 2.20538e-11
2.95950 2.16316e-11
2.96050 2.12174e-11
2.96150 2.08110e-11
2.96250 2.04122e-11
2.96350 2.00210e-11
2.96450 1.96370e-11
2.96550 1.92603e-11
2.96650 1.88907e-11
2.96750 1.85281e-11
2.96850 1.81723e-11
2.96950 1.78232e-11
2.97050 1.74807e-11
2.97150 1.71446e-11
2.97250 1.68149e-11
2.97350 1.64914e-11
2.97450 1.61741e-11
2.97550 1.58627e-11
2.97650 1.55572e-11
2.97750 1.52574e-11
2.97850 1.49634e-11
2.97950 1.46749e-11
2.98050 1.43919e-11
2.98150 1.41142e-11
2.98250 1.38418e-11
2.98350 1.35745e-11
2.98450 1.33124e-11
2.98550 1.30551e-11
2.98650 1.28028e-11
2.98750 1.25553e-11
2.98850 1.23124e-11
2.98950 1.20742e-11
2.99050 1.18405e-11
2.99150 1.16112e-11
2.99250 1.13863e-11
2.99350 1.11657e-11
2.99450 1.09492e-11
2.99550 1.07369e-11
2.99650 1.05286e-11
2.99750 1.03243e-11
2.99850 1.01239e-11
2.99950 9.92734e-12
3.00050 9.73450e-12
3.00150 9.54533e-12
3.00250 9.35978e-12
3.00350 9.17777e-12
3.00450 8.99923e-12
3.00550 8.82411e-12
3.00650 8.65233e-12
3.00750 8.48383e-12
3.00850 8.31856e-12
3.00950 8.15645e-12
3.01050 7.99744e-12
3.01150 7.84148e-12
3.01250 7.68851e-12
3.01350 7.53846e-12
3.01450 7.39129e-12
3.01550 7.24695e-12
3.01650 7.10537e-12
3.01750 6.96651e-12
3.01850 6.83031e-12
3.01950 6.69673e-12
3.02050 6.56572e-12
3.02150 6.43722e-12
3.02250 6.31119e-12
3.02350 6.18759e-12
3.02450 6.06636e-12
3.02550 5.94747e-12
3.02650 5.83087e-12
3.02750 5.71651e-12
3.02850 5.60436e-12
3.02950 5.49436e-12
3.03050 5.38649e-12
3.03150 5.28070e-12
3.03250 5.17695e-12
3.03350 5.07520e-12
3.03450 4.97542e-12
3.03550 4.87756e-12
3.03650 4.78160e-12
3.03750 4.68749e-12
3.03850 4.59520e-12
3.03950 4.50470e-12
3.04050 4.41594e-12
3.04150 4.32891e-12
3.04250 4.24356e-12
3.04350 4.15986e-12
3.04450 4.07779e-12
3.04550 3.99730e-12
3.04650 3.91838e-12
3.04750 3.84099e-12
3.04850 3.76510e-12
3.04950 3.69068e-12
3.05050 3.61771e-12
3.05150 3.54616e-12
3.05250 3.47600e-12
3.05350 3.40720e-12
3.05450 3.33974e-12
3.05550 3.27359e-12
3.05650 3.20873e-12
3.05750 3.14513e-12
3.05850 3.08277e-12
3.05950 3.02163e-12
3.06050 2.96168e-12
3.06150 2.90290e-12
3.06250 2.84526e-12
3.06350 2.78875e-12
3.06450 2.73334e-12
3.06550 2.67901e-12
3.06650 2.62575e-12
3.06750 2.57352e-12
3.06850 2.52232e-12
3.06950 2.47212e-12
3.07050 2.42290e-12
3.07150 2.37464e-12
3.07250 2.32733e-12
3.07350 2.28095e-12
3.07450 2.23547e-12
3.07550 2.19088e-12
3.07650 2.14717e-12
3.07750 2.10432e-12
3.07850 2.06230e-12
3.07950 2.02112e-12
3.08050 1.98073e-12
3.08150 1.94115e-12
3.08250 1.90234e-12
3.08350 1.86429e-12
3.08450 1.82699e-12
3.08550 1.79043e-12
3.08650 1.75458e-12
3.08750 1.71944e-12
3.08850 1.68499e-12
3.08950 1.65122e-12
3.09050 1.61812e-12
3.09150 1.58567e-12
3.09250 1.55386e-12
3.09350 1.52267e-12
3.09450 1.49210e-12
3.09550 1.46214e-12
3.09650 1.43276e-12
3.09750 1.40397e-12
3.09850 1.37574e-12
3.09950 1.34808e-12
3.10050 1.32096e-12
3.10150 1.29437e-12
3.10250 1.26832e-12
3.10350 1.24278e-12
3.10450 1.21774e-12
3.10550 1.19320e-12
3.10650 1.16915e-12
3.10750 1.14557e-12
3.10850 1.12246e-12
3.10950 1.09981e-12
3.11050 1.07761e-12
3.11150 1.05585e-12
3.11250 1.03452e-12
3.11350 1.01361e-12
3.11450 9.93125e-13
3.11550 9.73043e-13
3.11650 9.53360e-13
3.11750 9.34069e-13
3.11850 9.15162e-13
3.11950 8.96631e-13
3.12050 8.78469e-13
3.12150 8.60669e-13
3.12250 8.43224e-13
3.12350 8.26126e-13
3.12450 8.09370e-13
3.12550 7.92947e-13
3.12650 7.76853e-13
3.12750 7.61080e-13
3.12850 7.45621e-13
3.12950 7.30472e-13
3.13050 7.15625e-13
3.13150 7.01076e-13
3.13250 6.86817e-13
3.13350 6.72843e-13
3.13450 6.59149e-13
3.13550 6.45729e-13
3.13650 6.32578e-13
3.13750 6.19691e-13
3.13850 6.07062e-13
3.13950 5.94686e-13
3.14050 5.82558e-13
3.14150 5.70673e-13
3.14250 5.59027e-13
3.14350 5.47615e-13
3.14450 5.36432e-13
3.14550 5.25473e-13
3.14650 5.14735e-13
3.14750 5.04213e-13
3.14850 4.93902e-13
3.14950 4.83799e-13
3.15050 4.73899e-13
3.15150 4.64199e-13
3.15250 4.54694e-13
3.15350 4.45380e-13
3.15450 4.36254e-13
3.15550 4.27312e-13
3.15650 4.18550e-13
3.15750 4.09965e-13
3.15850 4.01553e-13
3.15950 3.93312e-13
3.16050 3.85236e-13
3.16150 3.77324e-13
3.16250 3.69572e-13
3.16350 3.61976e-13
3.16450 3.54534e-13
3.16550 3.47243e-13
3.16650 3.40099e-13
3.16750 3.33099e-13
3.16850 3.26242e-13
3.16950 3.19523e-13
3.17050 3.12941e-13
3.17150 3.06492e-13
3.17250 3.00174e-13
3.17350 2.93984e-13
3.17450 2.87919e-13
3.17550 2.81978e-13
3.17650 2.76157e-13
3.17750 2.70455e-13
3.17850 2.64868e-13
3.17950 2.59395e-13
3.18050 2.54034e-13
3.18150 2.48781e-13
3.18250 2.43635e-13
3.18350 2.38595e-13
3.18450 2.33656e-13
3.18550 2.28819e-13
3.18650 2.24079e-13
3.18750 2.19437e-13
3.18850 2.14889e-13
3.18950 2.10434e-13
3.19050 2.06070e-13
3.19150 2.01795e-13
3.19250 1.97607e-13
3.19350 1.93505e-13
3.19450 1.89487e-13
3.19550 1.85550e-13
3.19650 1.81695e-13
3.19750 1.77918e-13
3.19850 1.74218e-13
3.19950 1.70594e-13
3.20050 1.67045e-13
3.20150 1.63568e-13
3.20250 1.60162e-13
3.20350 1.56826e-13
3.20450 1.53558e-13
3.20550 1.50358e-13
3.20650 1.47223e-13
3.20750 1.44153e-13
3.20850 1.41145e-13
3.20950 1.38200e-13
3.21050 1.35314e-13
3.21150 1.32489e-13
3.21250 1.29721e-13
3.21350 1.27010e-13
3.21450 1.24355e-13
3.21550 1.21755e-13
3.21650 1.19208e-13
3.21750 1.16713e-13
3.21850 1.14270e-13
3.21950 1.11878e-13
3.22050 1.09534e-13
3.22150 1.07239e-13
3.22250 1.04992e-13
3.22350 1.02790e-13
3.22450 1.00634e-13
3.22550 9.85232e-14
3.22650 9.64555e-14
3.22750 9.44305e-14
3.22850 9.24474e-14
3.22950 9.05053e-14
3.23050 8.86034e-14
3.23150 8.67408e-14
3.23250 8.49168e-14
3.23350 8.31306e-14
3.23450 8.13814e-14
3.23550 7.96684e-14
3.23650 7.79909e-14
3.23750 7.63482e-14
3.23850 7.47396e-14
3.23950 7.31643e-14
3.24050 7.16218e-14
3.24150 7.01113e-14
3.24250 6.86321e-14
3.24350 6.71837e-14
3.24450 6.57654e-14
3.24550 6.43766e-14
3.24650 6.30166e-14
3.24750 6.16850e-14
3.24850 6.03811e-14
3.24950 5.91043e-14
3.25050 5.78541e-14
3.25150 5.66300e-14
3.25250 5.54314e-14
3.25350 5.42577e-14
3.25450 5.31086e-14
3.25550 5.19834e-14
3.25650 5.08817e-14
3.25750 4.98029e-14
3.25850 4.87468e-14
3.25950 4.77126e-14
3.26050 4.67001e-14
3.26150 4.57088e-14
3.26250 4.47382e-14
3.26350 4.37878e-14
3.26450 4.28574e-14
3.26550 4.19465e-14
3.26650 4.10546e-14
3.26750 4.01814e-14
3.26850 3.93265e-14
3.26950 3.84895e-14
3.27050 3.76701e-14
3.27150 3.68678e-14
3.27250 3.60824e-14
3.27350 3.53135e-14
3.27450 3.45607e-14
3.27550 3.38237e-14
3.27650 3.31022e-14
3.27750 3.23958e-14
3.27850 3.17044e-14
3.27950 3.10274e-14
3.28050 3.03647e-14
3.28150 2.97159e-14
3.28250 2.90808e-14
3.28350 2.84591e-14
3.28450 2.78505e-14
3.28550 2.72547e-14
3.28650 2.66714e-14
3.28750 2.61005e-14
3.28850 2.55416e-14
3.28950 2.49945e-14
3.29050 2.44589e-14
3.29150 2.39346e-14
3.29250 2.34214e-14
3.29350 2.29191e-14
3.29450 2.24274e-14
3.29550 2.19460e-14
3.29650 2.14749e-14
3.29750 2.10137e-14
3.29850 2.05623e-14
3.29950 2.01204e-14
3.30050 1.96879e-14
3.30150 1.92645e-14
3.30250 1.88501e-14
3.30350 1.84445e-14
3.30450 1.80475e-14
3.30550 1.76590e-14
3.30650 1.72786e-14
3.30750 1.69064e-14
3.30850 1.65420e-14
3.30950 1.61854e-14
3.31050 1.58364e-14
3.31150 1.54948e-14
3.31250 1.51604e-14
3.31350 1.48331e-14
3.31450 1.45129e-14
3.31550 1.41994e-14
3.31650 1.38926e-14
3.31750 1.35923e-14
3.31850 1.32985e-14
3.31950 1.30109e-14
3.32050 1.27294e-14
3.32150 1.24539e-14
3.32250 1.21843e-14
3.32350 1.19205e-14
3.32450 1.16623e-14
3.32550 1.14096e-14
3.32650 1.11623e-14
3.32750 1.09202e-14
3.32850 1.06834e-14
3.32950 1.04516e-14
3.33050 1.02248e-14
3.33150 1.00028e-14
3.33250 9.78558e-15
3.33350 9.57301e-15
3.33450 9.36499e-15
3.33550 9.16142e-15
3.33650 8.96222e-15
3.33750 8.76728e-15
3.33850 8.57653e-15
3.33950 8.38987e-15
3.34050 8.20721e-15
3.34150 8.02847e-15
3.34250 7.85357e-15
3.34350 7.68243e-15
3.34450 7.51496e-15
3.34550 7.35109e-15
3.34650 7.19074e-15
3.34750 7.03385e-15
3.34850 6.88032e-15
3.34950 6.73011e-15
3.35050 6.58312e-15
3.35150 6.43930e-15
3.35250 6.29858e-15
3.35350 6.16089e-15
3.35450 6.02616e-15
3.35550 5.89435e-15
3.35650 5.76537e-15
3.35750 5.63918e-15
3.35850 5.51571e-15
3.35950 5.39490e-15
3.36050 5.27671e-15
3.36150 5.16107e-15
3.36250 5.04792e-15
3.36350 4.93723e-15
3.36450 4.82892e-15
3.36550 4.72296e-15
3.36650 4.61929e-15
3.36750 4.51787e-15
3.36850 4.41864e-15
3.36950 4.32156e-15
3.37050 4.22658e-15
3.37150 4.13367e-15
3.37250 4.04276e-15
3.37350 3.95383e-15
3.37450 3.86683e-15
3.37550 3.78171e-15
3.37650 3.69844e-15
3.37750 3.61698e-15
3.37850 3.53729e-15
3.37950 3.45933e-15
3.38050 3.38307e-15
3.38150 3.30846e-15
3.38250 3.23548e-15
3.38350 3.16408e-15
3.38450 3.09424e-15
3.38550 3.02592e-15
3.38650 2.95909e-15
3.38750 2.89371e-15
3.38850 2.82975e-15
3.38950 2.76719e-15
3.39050 2.70600e-15
3.39150 2.64614e-15
3.39250 2.58758e-15
3.39350 2.53031e-15
3.39450 2.47428e-15
3.39550 2.41948e-15
3.39650 2.36587e-15
3.39750 2.31344e-15
3.39850 2.26215e-15
3.39950 2.21198e-15
3.40050 2.16291e-15
3.40150 2.11492e-15
3.40250 2.06797e-15
3.40350 2.02206e-15
3.40450 1.97715e-15
3.40550 1.93322e-15
3.40650 1.89025e-15
3.40750 1.84823e-15
3.40850 1.80713e-15
3.40950 1.76693e-15
3.41050 1.72761e-15
3.41150 1.68916e-15
3.41250 1.65155e-15
3.41350 1.61476e-15
3.41450 1.57879e-15
3.41550 1.54360e-15
3.41650 1.50919e-15
3.41750 1.47554e-15
3.41850 1.44262e-15
3.41950 1.41043e-15
3.42050 1.37895e-15
3.42150 1.34816e-15
3.42250 1.31805e-15
3.42350 1.28860e-15
3.42450 1.25981e-15
3.42550 1.23164e-15
3.42650 1.20410e-15
3.42750 1.17717e-15
3.42850 1.15083e-15
3.42950 1.12507e-15
3.43050 1.09988e-15
3.43150 1.07525e-15
3.43250 1.05116e-15
3.43350 1.02760e-15
3.43450 1.00457e-15
3.43550 9.82043e-16
3.43650 9.60015e-16
3.43750 9.38475e-16
3.43850 9.17412e-16
3.43950 8.96816e-16
3.44050 8.76675e-16
3.44150 8.56981e-16
3.44250 8.37724e-16
3.44350 8.18893e-16
3.44450 8.00480e-16
3.44550 7.82476e-16
3.44650 7.64871e-16
3.44750 7.47657e-16
3.44850 7.30825e-16
3.44950 7.14368e-16
3.45050 6.98276e-16
3.45150 6.82541e-16
3.45250 6.67157e-16
3.45350 6.52115e-16
3.45450 6.37407e-16
3.45550 6.23027e-16
3.45650 6.08967e-16
3.45750 5.95220e-16
3.45850 5.81779e-16
3.45950 5.68638e-16
3.46050 5.55790e-16
3.46150 5.43228e-16
3.46250 5.30946e-16
3.46350 5.18939e-16
3.46450 5.07199e-16
3.46550 4.95722e-16
3.46650 4.84501e-16
3.46750 4.73530e-16
3.46850 4.62805e-16
3.46950 4.52320e-16
3.47050 4.42069e-16
3.47150 4.32047e-16
3.47250 4.22249e-16
3.47350 4.12671e-16
3.47450 4.03307e-16
3.47550 3.94153e-16
3.47650 3.85204e-16
3.47750 3.76456e-16
3.47850 3.67903e-16
3.47950 3.59543e-16
3.48050 3.51370e-16
3.48150 3.43380e-16
3.48250 3.35570e-16
3.48350 3.27935e-16
3.48450 3.20471e-16
3.48550 3.13175e-16
3.48650 3.06043e-16
3.48750 2.99072e-16
3.48850 2.92257e-16
3.48950 2.85595e-16
3.49050 2.79084e-16
3.49150 2.72719e-16
3.49250 2.66497e-16
3.49350 2.60415e-16
3.49450 2.54470e-16
3.49550 2.48660e-16
3.49650 2.42980e-16
3.49750 2.37428e-16
3.49850 2.32002e-16
3.49950 2.26698e-16
3.50050 2.21513e-16
3.50150 2.16446e-16
3.50250 2.11493e-16
3.50350 2.06652e-16
3.50450 2.01921e-16
3.50550 1.97296e-16
3.50650 1.92776e-16
3.50750 1.88358e-16
3.50850 1.84041e-16
3.50950 1.79820e-16
3.51050 1.75696e-16
3.51150 1.71665e-16
3.51250 1.67725e-16
3.51350 1.63874e-16
3.51450 1.60111e-16
3.51550 1.56433e-16
3.51650 1.52838e-16
3.51750 1.49325e-16
3.51850 1.45892e-16
3.51950 1.42537e-16
3.52050 1.39257e-16
3.52150 1.36053e-16
3.52250 1.32921e-16
3.52350 1.29860e-16
3.52450 1.26869e-16
3.52550 1.23946e-16
3.52650 1.21090e-16
3.52750 1.18298e-16
3.52850 1.15570e-16
3.52950 1.12904e-16
3.53050 1.10299e-16
3.53150 1.07753e-16
3.53250 1.05265e-16
3.53350 1.02834e-16
3.53450 1.00459e-16
3.53550 9.81372e-17
3.53650 9.58687e-17
3.53750 9.36520e-17
3.53850 9.14859e-17
3.53950 8.93693e-17
3.54050 8.73011e-17
3.54150 8.52801e-17
3.54250 8.33053e-17
3.54350 8.13757e-17
3.54450 7.94903e-17
3.54550 7.76479e-17
3.54650 7.58478e-17
3.54750 7.40888e-17
3.54850 7.23701e-17
3.54950 7.06909e-17
3.55050 6.90500e-17
3.55150 6.74468e-17
3.55250 6.58804e-17
3.55350 6.43499e-17
3.55450 6.28545e-17
3.55550 6.13934e-17
3.55650 5.99659e-17
3.55750 5.85712e-17
3.55850 5.72085e-17
3.55950 5.58771e-17
3.56050 5.45763e-17
3.56150 5.33054e-17
3.56250 5.20638e-17
3.56350 5.08507e-17
3.56450 4.96655e-17
3.56550 4.85076e-17
3.56650 4.73764e-17
3.56750 4.62712e-17
3.56850 4.51915e-17
3.56950 4.41367e-17
3.57050 4.31062e-17
3.57150 4.20995e-17
3.57250 4.11160e-17
3.57350 4.01552e-17
3.57450 3.92165e-17
3.57550 3.82996e-17
3.57650 3.74038e-17
3.57750 3.65287e-17
3.57850 3.56738e-17
3.57950 3.48387e-17
3.58050 3.40229e-17
3.58150 3.32260e-17
3.58250 3.24475e-17
3.58350 3.16871e-17
3.58450 3.09442e-17
3.58550 3.02186e-17
3.58650 2.95097e-17
3.58750 2.88173e-17
3.58850 2.81409e-17
3.58950 2.74802e-17
3.59050 2.68349e-17
3.59150 2.62045e-17
3.59250 2.55887e-17
3.59350 2.49873e-17
3.59450 2.43998e-17
3.59550 2.38259e-17
3.59650 2.32654e-17
3.59750 2.27179e-17
3.59850 2.21831e-17
3.59950 2.16608e-17
3.60050 2.11506e-17
3.60150 2.06523e-17
3.60250 2.01656e-17
3.60350 1.96903e-17
3.60450 1.92260e-17
3.60550 1.87725e-17
3.60650 1.83296e-17
3.60750 1.78970e-17
3.60850 1.74745e-17
3.60950 1.70618e-17
3.61050 1.66588e-17
3.61150 1.62652e-17
3.61250 1.58807e-17
3.61350 1.55053e-17
3.61450 1.51386e-17
3.61550 1.47805e-17
3.61650 1.44308e-17
3.61750 1.40892e-17
3.61850 1.37556e-17
3.61950 1.34299e-17
3.62050 1.31117e-17
3.62150 1.28010e-17
3.62250 1.24976e-17
3.62350 1.22013e-17
3.62450 1.19119e-17
3.62550 1.16293e-17
3.62650 1.13533e-17
3.62750 1.10838e-17
3.62850 1.08206e-17
3.62950 1.05636e-17
3.63050 1.03127e-17
3.63150 1.00676e-17
3.63250 9.82827e-18
3.63350 9.59457e-18
3.63450 9.36636e-18
3.63550 9.14351e-18
3.63650 8.92591e-18
3.63750 8.71342e-18
3.63850 8.50593e-18
3.63950 8.30332e-18
3.64050 8.10549e-18
3.64150 7.91231e-18
3.64250 7.72368e-18
3.64350 7.53950e-18
3.64450 7.35965e-18
3.64550 7.18405e-18
3.64650 7.01259e-18
3.64750 6.84517e-18
3.64850 6.68170e-18
3.64950 6.52209e-18
3.65050 6.36625e-18
3.65150 6.21408e-18
3.65250 6.06552e-18
3.65350 5.92046e-18
3.65450 5.77883e-18
3.65550 5.64055e-18
3.65650 5.50554e-18
3.65750 5.37373e-18
3.65850 5.24503e-18
3.65950 5.11938e-18
3.66050 4.99671e-18
3.66150 4.87694e-18
3.66250 4.76001e-18
3.66350 4.64585e-18
3.66450 4.53439e-18
3.66550 4.42558e-18
3.66650 4.31935e-18
3.66750 4.21564e-18
3.66850 4.11439e-18
3.66950 4.01554e-18
3.67050 3.91905e-18
3.67150 3.82484e-18
3.67250 3.73287e-18
3.67350 3.64309e-18
3.67450 3.55545e-18
3.67550 3.46988e-18
3.67650 3.38636e-18
3.67750 3.30482e-18
3.67850 3.22522e-18
3.67950 3.14751e-18
3.68050 3.07166e-18
3.68150 2.99762e-18
3.68250 2.92533e-18
3.68350 2.85478e-18
3.68450 2.78590e-18
3.68550 2.71867e-18
3.68650 2.65304e-18
3.68750 2.58897e-18
3.68850 2.52644e-18
3.68950 2.46540e-18
3.69050 2.40582e-18
3.69150 2.34766e-18
3.69250 2.29089e-18
3.69350 2.23548e-18
3.69450 2.18139e-18
3.69550 2.12860e-18
3.69650 2.07707e-18
3.69750 2.02677e-18
3.69850 1.97768e-18
3.69950 1.92976e-18
3.70050 1.88299e-18
3.70150 1.83734e-18
3.70250 1.79279e-18
3.70350 1.74930e-18
3.70450 1.70686e-18
3.70550 1.66543e-18
3.70650 1.62500e-18
3.70750 1.58554e-18
3.70850 1.54703e-18
3.70950 1.50944e-18
3.71050 1.47275e-18
3.71150 1.43695e-18
3.71250 1.40201e-18
3.71350 1.36790e-18
3.71450 1.33462e-18
3.71550 1.30214e-18
3.71650 1.27044e-18
3.71750 1.23950e-18
3.71850 1.20931e-18
3.71950 1.17984e-18
3.72050 1.15109e-18
3.72150 1.12303e-18
3.72250 1.09564e-18
3.72350 1.06891e-18
3.72450 1.04283e-18
3.72550 1.01738e-18
3.72650 9.92544e-19
3.72750 9.68306e-19
3.72850 9.44654e-19
3.72950 9.21573e-19
3.73050 8.99049e-19
3.73150 8.77070e-19
3.73250 8.55622e-19
3.73350 8.34693e-19
3.73450 8.14270e-19
3.73550 7.94341e-19
3.73650 7.74895e-19
3.73750 7.55919e-19
3.73850 7.37403e-19
3.73950 7.19335e-19
3.74050 7.01705e-19
3.74150 6.84503e-19
3.74250 6.67717e-19
3.74350 6.51339e-19
3.74450 6.35358e-19
3.74550 6.19764e-19
3.74650 6.04549e-19
3.74750 5.89704e-19
3.74850 5.75219e-19
3.74950 5.61086e-19
3.75050 5.47296e-19
3.75150 5.33842e-19
3.75250 5.20714e-19
3.75350 5.07906e-19
3.75450 4.95410e-19
3.75550 4.83217e-19
3.75650 4.71322e-19
3.75750 4.59716e-19
3.75850 4.48392e-19
3.75950 4.37345e-19
3.76050 4.26567e-19
3.76150 4.16051e-19
3.76250 4.05792e-19
3.76350 3.95783e-19
3.76450 3.86018e-19
3.76550 3.76492e-19
3.76650 3.67198e-19
3.76750 3.58131e-19
3.76850 3.49285e-19
3.76950 3.40655e-19
3.77050 3.32237e-19
3.77150 3.24024e-19
3.77250 3.16012e-19
3.77350 3.08196e-19
3.77450 3.00571e-19
3.77550 2.93133e-19
3.77650 2.85877e-19
3.77750 2.78798e-19
3.77850 2.71893e-19
3.77950 2.65157e-19
3.78050 2.58586e-19
3.78150 2.52176e-19
3.78250 2.45924e-19
3.78350 2.39824e-19
3.78450 2.33875e-19
3.78550 2.28071e-19
3.78650 2.22410e-19
3.78750 2.16888e-19
3.78850 2.11501e-19
3.78950 2.06247e-19
3.79050 2.01122e-19
3.79150 1.96123e-19
3.79250 1.91247e-19
3.79350 1.86490e-19
3.79450 1.81851e-19
3.79550 1.77326e-19
3.79650 1.72912e-19
3.79750 1.68607e-19
3.79850 1.64409e-19
3.79950 1.60313e-19
3.80050 1.56318e-19
3.80150 1.52422e-19
3.80250 1.48622e-19
3.80350 1.44916e-19
3.80450 1.41301e-19
3.80550 1.37775e-19
3.80650 1.34337e-19
3.80750 1.30983e-19
3.80850 1.27712e-19
3.80950 1.24522e-19
3.81050 1.21411e-19
3.81150 1.18377e-19
3.81250 1.15417e-19
3.81350 1.12531e-19
3.81450 1.09716e-19
3.81550 1.06971e-19
3.81650 1.04294e-19
3.81750 1.01684e-19
3.81850 9.91374e-20
3.81950 9.66543e-20
3.82050 9.42328e-20
3.82150 9.18713e-20
3.82250 8.95683e-20
3.82350 8.73225e-20
3.82450 8.51324e-20
3.82550 8.29966e-20
3.82650 8.09139e-20
3.82750 7.88829e-20
3.82850 7.69023e-20
3.82950 7.49709e-20
3.83050 7.30875e-20
3.83150 7.12509e-20
3.83250 6.94600e-20
3.83350 6.77137e-20
3.83450 6.60107e-20
3.83550 6.43502e-20
3.83650 6.27310e-20
3.83750 6.11521e-20
3.83850 5.96125e-20
3.83950 5.81113e-20
3.84050 5.66475e-20
3.84150 5.52202e-20
3.84250 5.38285e-20
3.84350 5.24715e-20
3.84450 5.11483e-20
3.84550 4.98581e-20
3.84650 4.86002e-20
3.84750 4.73737e-20
3.84850 4.61778e-20
3.84950 4.50117e-20
3.85050 4.38748e-20
3.85150 4.27664e-20
3.85250 4.16856e-20
3.85350 4.06319e-20
3.85450 3.96045e-20
3.85550 3.86028e-20
3.85650 3.76262e-20
3.85750 3.66741e-20
3.85850 3.57458e-20
3.85950 3.48408e-20
3.86050 3.39584e-20
3.86150 3.30981e-20
3.86250 3.22595e-20
3.86350 3.14418e-20
3.86450 3.06447e-20
3.86550 2.98675e-20
3.86650 2.91099e-20
3.86750 2.83713e-20
3.86850 2.76512e-20
3.86950 2.69492e-20
3.87050 2.62649e-20
3.87150 2.55977e-20
3.87250 2.49474e-20
3.87350 2.43134e-20
3.87450 2.36953e-20
3.87550 2.30928e-20
3.87650 2.25054e-20
3.87750 2.19329e-20
3.87850 2.13747e-20
3.87950 2.08306e-20
3.88050 2.03002e-20
3.88150 1.97832e-20
3.88250 1.92792e-20
3.88350 1.87879e-20
3.88450 1.83091e-20
3.88550 1.78423e-20
3.88650 1.73872e-20
3.88750 1.69437e-20
3.88850 1.65114e-20
3.88950 1.60899e-20
3.89050 1.56792e-20
3.89150 1.52788e-20
3.89250 1.48885e-20
3.89350 1.45081e-20
3.89450 1.41373e-20
3.89550 1.37759e-20
3.89650 1.34237e-20
3.89750 1.30803e-20
3.89850 1.27457e-20
3.89950 1.24195e-20
3.90050 1.21016e-20
3.90150 1.17917e-20
3.90250 1.14897e-20
3.90350 1.11954e-20
3.90450 1.09085e-20
3.90550 1.06289e-20
3.90650 1.03564e-20
3.90750 1.00908e-20
3.90850 9.83195e-21
3.90950 9.57967e-21
3.91050 9.33380e-21
3.91150 9.09418e-21
3.91250 8.86065e-21
3.91350 8.63305e-21
3.91450 8.41125e-21
3.91550 8.19508e-21
3.91650 7.98441e-21
3.91750 7.77911e-21
3.91850 7.57903e-21
3.91950 7.38404e-21
3.92050 7.19403e-21
3.92150 7.00885e-21
3.92250 6.82839e-21
3.92350 6.65253e-21
3.92450 6.48116e-21
3.92550 6.31415e-21
3.92650 6.15141e-21
3.92750 5.99282e-21
3.92850 5.83827e-21
3.92950 5.68768e-21
3.93050 5.54093e-21
3.93150 5.39792e-21
3.93250 5.25857e-21
3.93350 5.12279e-21
3.93450 4.99047e-21
3.93550 4.86154e-21
3.93650 4.73591e-21
3.93750 4.61349e-21
3.93850 4.49420e-21
3.93950 4.37797e-21
3.94050 4.26471e-21
3.94150 4.15436e-21
3.94250 4.04683e-21
3.94350 3.94206e-21
3.94450 3.83997e-21
3.94550 3.74050e-21
3.94650 3.64358e-21
3.94750 3.54915e-21
3.94850 3.45715e-21
3.94950 3.36750e-21
3.95050 3.28015e-21
3.95150 3.19505e-21
3.95250 3.11214e-21
3.95350 3.03135e-21
3.95450 2.95265e-21
3.95550 2.87596e-21
3.95650 2.80125e-21
3.95750 2.72846e-21
3.95850 2.65754e-21
3.95950 2.58845e-21
3.96050 2.52113e-21
3.96150 2.45555e-21
3.96250 2.39166e-21
3.96350 2.32942e-21
3.96450 2.26878e-21
3.96550 2.20970e-21
3.96650 2.15215e-21
3.96750 2.09608e-21
3.96850 2.04145e-21
3.96950 1.98824e-21
3.97050 1.93640e-21
3.97150 1.88590e-21
3.97250 1.83670e-21
3.97350 1.78877e-21
3.97450 1.74209e-21
3.97550 1.69661e-21
3.97650 1.65230e-21
3.97750 1.60914e-21
3.97850 1.56710e-21
3.97950 1.52614e-21
3.98050 1.48625e-21
3.98150 1.44739e-21
3.98250 1.40953e-21
3.98350 1.37265e-21
3.98450 1.33673e-21
3.98550 1.30174e-21
3.98650 1.26766e-21
3.98750 1.23446e-21
3.98850 1.20213e-21
3.98950 1.17063e-21
3.99050 1.13995e-21
3.99150 1.11006e-21
3.99250 1.08095e-21
3.99350 1.05260e-21
3.99450 1.02498e-21
3.99550 9.98085e-22
3.99650 9.71886e-22
3.99750 9.46367e-22
3.99850 9.21512e-22
3.99950 8.97304e-22
4.00050 8.73726e-22


==> data/dndz/blue/params_alpha0.00.txt <==
mu 0.07539 0.05387 0.08324
sigma 2.37698 0.09427 0.14913
C 0.73236 0.11284 0.09397


==> data/dndz/blue/params_alpha1.00.txt <==
mu 0.05087 0.03668 0.06511
sigma 2.49532 0.07910 0.11709
C 0.80187 0.11319 0.08991


==> data/dndz/blue/params_alpha2.00.txt <==
mu 0.03687 0.02674 0.04984
sigma 2.61633 0.06822 0.09668
C 0.86486 0.10990 0.09516


==> data/dndz/green/alpha0_10.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.0))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 -0.00420
0.17500 -0.00327
0.22500 0.01245
0.27500 -0.00214
0.32500 -0.01075
0.37500 0.02361
0.42500 0.02619
0.47500 -0.00778
0.52500 0.01943
0.57500 0.03074
0.62500 0.04094
0.67500 0.06333
0.72500 0.03500
0.77500 0.00043
0.82500 0.03181
0.87500 0.05958
0.92500 0.06513
0.97500 0.08119
1.02500 0.09838
1.07500 0.14995
1.12500 0.10836
1.17500 0.19750
1.22500 0.15128
1.27500 0.22056
1.32500 0.16932
1.37500 0.19163
1.42500 0.16493
1.47500 0.15259
1.52500 0.14944
1.57500 0.18043
1.62500 0.08641
1.67500 0.11657
1.72500 0.09914
1.77500 0.12423
1.82500 0.12854
1.87500 0.10598
1.92500 0.10745
1.97500 0.06889
2.02500 0.01181
2.07500 0.03122
2.12500 0.04367
2.17500 0.08747
2.22500 0.09034
2.27500 0.03506
2.32500 -0.00173
2.37500 -0.00290
2.42500 0.01998
2.47500 0.00517
2.52500 -0.01047
2.57500 -0.00991
2.62500 -0.04043
2.67500 -0.00743
2.72500 0.01708
2.77500 -0.06803
2.82500 -0.01674
2.87500 -0.02645
2.92500 0.06026
2.97500 -0.01302


==> data/dndz/green/alpha0_50.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.0))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.01873
0.17500 -0.03355
0.22500 0.00355
0.27500 0.00831
0.32500 0.03004
0.37500 0.04610
0.42500 0.03386
0.47500 -0.00489
0.52500 0.01536
0.57500 0.00090
0.62500 0.04253
0.67500 0.01992
0.72500 0.01741
0.77500 0.00700
0.82500 0.05459
0.87500 0.06213
0.92500 0.05068
0.97500 0.06992
1.02500 0.14430
1.07500 0.14344
1.12500 0.14422
1.17500 0.20123
1.22500 0.18911
1.27500 0.20075
1.32500 0.17069
1.37500 0.15984
1.42500 0.15895
1.47500 0.13451
1.52500 0.15592
1.57500 0.22358
1.62500 0.08724
1.67500 0.11814
1.72500 0.09244
1.77500 0.10838
1.82500 0.10647
1.87500 0.12338
1.92500 0.10266
1.97500 0.07631
2.02500 0.03695
2.07500 0.04757
2.12500 0.03452
2.17500 0.04494
2.22500 0.07225
2.27500 0.02522
2.32500 -0.01340
2.37500 -0.00253
2.42500 0.05290
2.47500 0.00434
2.52500 0.03534
2.57500 0.03398
2.62500 -0.02944
2.67500 0.03525
2.72500 -0.05725
2.77500 0.03433
2.82500 -0.04190
2.87500 0.01312
2.92500 0.00517
2.97500 -0.01138


==> data/dndz/green/alpha1_10.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.0))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.09189
0.17500 0.02853
0.22500 0.03020
0.27500 0.02949
0.32500 0.04543
0.37500 0.04927
0.42500 0.03077
0.47500 -0.02127
0.52500 0.03915
0.57500 0.04107
0.62500 0.02341
0.67500 0.04177
0.72500 0.05650
0.77500 -0.00488
0.82500 0.04716
0.87500 0.05140
0.92500 0.04697
0.97500 0.06008
1.02500 0.12413
1.07500 0.12385
1.12500 0.12113
1.17500 0.20157
1.22500 0.17662
1.27500 0.18134
1.32500 0.15846
1.37500 0.09666
1.42500 0.09448
1.47500 0.12290
1.52500 0.13516
1.57500 0.10189
1.62500 0.08545
1.67500 0.10019
1.72500 0.06836
1.77500 0.05099
1.82500 0.05715
1.87500 0.08454
1.92500 0.07803
1.97500 0.04800
2.02500 0.00995
2.07500 -0.00121
2.12500 0.03921
2.17500 0.04403
2.22500 0.03703
2.27500 -0.00323
2.32500 -0.00494
2.37500 0.00137
2.42500 0.02448
2.47500 0.00447
2.52500 -0.00495
2.57500 0.00542
2.62500 0.02026
2.67500 0.01258
2.72500 -0.03045
2.77500 -0.01000
2.82500 -0.03339
2.87500 -0.01163
2.92500 -0.00510
2.97500 -0.00793


==> data/dndz/green/alpha1_50.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.0))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.11447
0.17500 0.01374
0.22500 0.02854
0.27500 -0.03494
0.32500 -0.03183
0.37500 -0.01484
0.42500 0.01837
0.47500 0.03508
0.52500 0.00957
0.57500 0.04273
0.62500 0.04325
0.67500 0.03735
0.72500 0.02636
0.77500 -0.00418
0.82500 0.02737
0.87500 0.06107
0.92500 0.06742
0.97500 0.08618
1.02500 0.11016
1.07500 0.12226
1.12500 0.11962
1.17500 0.16936
1.22500 0.15590
1.27500 0.17284
1.32500 0.14404
1.37500 0.14728
1.42500 0.11061
1.47500 0.09947
1.52500 0.15610
1.57500 0.12945
1.62500 0.07545
1.67500 0.10832
1.72500 0.05399
1.77500 0.07390
1.82500 0.05897
1.87500 0.05118
1.92500 0.08999
1.97500 0.05131
2.02500 -0.00191
2.07500 -0.00100
2.12500 0.04055
2.17500 0.04357
2.22500 0.04051
2.27500 0.00024
2.32500 0.00319
2.37500 0.00262
2.42500 0.01737
2.47500 -0.01657
2.52500 0.01332
2.57500 0.00597
2.62500 -0.01776
2.67500 0.01022
2.72500 0.01620
2.77500 -0.00224
2.82500 -0.03575
2.87500 -0.03456
2.92500 -0.03428
2.97500 -0.02880


==> data/dndz/green/alpha2_10.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.0))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.13454
0.17500 -0.04593
0.22500 0.05404
0.27500 -0.07350
0.32500 0.07542
0.37500 0.01261
0.42500 0.01678
0.47500 -0.04727
0.52500 0.04538
0.57500 0.01074
0.62500 0.06767
0.67500 0.06027
0.72500 0.02149
0.77500 0.03001
0.82500 0.04340
0.87500 0.06507
0.92500 0.04556
0.97500 0.07628
1.02500 0.10985
1.07500 0.17553
1.12500 0.11622
1.17500 0.18054
1.22500 0.15992
1.27500 0.12208
1.32500 0.14857
1.37500 0.13306
1.42500 0.11295
1.47500 0.08454
1.52500 0.12384
1.57500 0.11261
1.62500 0.05854
1.67500 0.07335
1.72500 0.03844
1.77500 0.03927
1.82500 0.04155
1.87500 0.05202
1.92500 0.05136
1.97500 0.04016
2.02500 0.00633
2.07500 0.00876
2.12500 0.02227
2.17500 0.02839
2.22500 0.02384
2.27500 0.01137
2.32500 -0.00198
2.37500 -0.00233
2.42500 0.01511
2.47500 -0.00001
2.52500 0.00971
2.57500 0.00483
2.62500 0.00556
2.67500 -0.00517
2.72500 -0.00152
2.77500 0.01558
2.82500 -0.00859
2.87500 0.00035
2.92500 -0.00526
2.97500 0.00111


==> data/dndz/green/alpha2_50.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.0))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.07877
0.17500 -0.04372
0.22500 -0.00233
0.27500 -0.04175
0.32500 0.07224
0.37500 0.02677
0.42500 0.08565
0.47500 -0.03221
0.52500 0.03474
0.57500 0.00290
0.62500 0.03150
0.67500 0.02226
0.72500 0.01268
0.77500 0.00133
0.82500 0.03988
0.87500 0.06080
0.92500 0.07046
0.97500 0.04199
1.02500 0.13573
1.07500 0.15644
1.12500 0.11401
1.17500 0.17134
1.22500 0.14302
1.27500 0.15315
1.32500 0.13681
1.37500 0.13664
1.42500 0.10979
1.47500 0.10888
1.52500 0.14868
1.57500 0.11357
1.62500 0.05344
1.67500 0.07224
1.72500 0.05130
1.77500 0.04321
1.82500 0.05456
1.87500 0.02479
1.92500 0.04380
1.97500 0.01628
2.02500 0.02029
2.07500 0.00901
2.12500 0.00634
2.17500 0.01659
2.22500 0.02048
2.27500 0.00161
2.32500 0.00686
2.37500 0.00731
2.42500 0.01972
2.47500 0.00095
2.52500 0.00146
2.57500 -0.00737
2.62500 -0.00203
2.67500 0.00876
2.72500 -0.00734
2.77500 -0.00017
2.82500 -0.02079
2.87500 0.01143
2.92500 -0.01466
2.97500 -0.00237


==> data/dndz/green/dndz_alpha0.00.txt <==
# Gauss * (B*z + C*z^2) fit to \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.0))^\alpha,
# and normalized
0.00050 2.01657e-09
0.00150 1.82865e-08
0.00250 5.11799e-08
0.00350 1.01070e-07
0.00450 1.68336e-07
0.00550 2.53362e-07
0.00650 3.56536e-07
0.00750 4.78251e-07
0.00850 6.18908e-07
0.00950 7.78910e-07
0.01050 9.58666e-07
0.01150 1.15859e-06
0.01250 1.37911e-06
0.01350 1.62064e-06
0.01450 1.88362e-06
0.01550 2.16848e-06
0.01650 2.47566e-06
0.01750 2.80562e-06
0.01850 3.15881e-06
0.01950 3.53568e-06
0.02050 3.93669e-06
0.02150 4.36234e-06
0.02250 4.81307e-06
0.02350 5.28939e-06
0.02450 5.79178e-06
0.02550 6.32073e-06
0.02650 6.87674e-06
0.02750 7.46032e-06
0.02850 8.07198e-06
0.02950 8.71225e-06
0.03050 9.38164e-06
0.03150 1.00807e-05
0.03250 1.08099e-05
0.03350 1.15699e-05
0.03450 1.23612e-05
0.03550 1.31843e-05
0.03650 1.40399e-05
0.03750 1.49284e-05
0.03850 1.58505e-05
0.03950 1.68068e-05
0.04050 1.77977e-05
0.04150 1.88240e-05
0.04250 1.98863e-05
0.04350 2.09851e-05
0.04450 2.21211e-05
0.04550 2.32948e-05
0.04650 2.45071e-05
0.04750 2.57583e-05
0.04850 2.70493e-05
0.04950 2.83807e-05
0.05050 2.97531e-05
0.05150 3.11672e-05
0.05250 3.26237e-05
0.05350 3.41233e-05
0.05450 3.56667e-05
0.05550 3.72545e-05
0.05650 3.88874e-05
0.05750 4.05663e-05
0.05850 4.22918e-05
0.05950 4.40646e-05
0.06050 4.58855e-05
0.06150 4.77553e-05
0.06250 4.96746e-05
0.06350 5.16443e-05
0.06450 5.36651e-05
0.06550 5.57378e-05
0.06650 5.78632e-05
0.06750 6.00422e-05
0.06850 6.22754e-05
0.06950 6.45637e-05
0.07050 6.69080e-05
0.07150 6.93091e-05
0.07250 7.17678e-05
0.07350 7.42849e-05
0.07450 7.68614e-05
0.07550 7.94980e-05
0.07650 8.21958e-05
0.07750 8.49555e-05
0.07850 8.77780e-05
0.07950 9.06643e-05
0.08050 9.36153e-05
0.08150 9.66319e-05
0.08250 9.97150e-05
0.08350 1.02866e-04
0.08450 1.06085e-04
0.08550 1.09373e-04
0.08650 1.12732e-04
0.08750 1.16162e-04
0.08850 1.19664e-04
0.08950 1.23240e-04
0.09050 1.26890e-04
0.09150 1.30615e-04
0.09250 1.34417e-04
0.09350 1.38297e-04
0.09450 1.42254e-04
0.09550 1.46292e-04
0.09650 1.50410e-04
0.09750 1.54609e-04
0.09850 1.58892e-04
0.09950 1.63258e-04
0.10050 1.67709e-04
0.10150 1.72247e-04
0.10250 1.76872e-04
0.10350 1.81585e-04
0.10450 1.86388e-04
0.10550 1.91281e-04
0.10650 1.96267e-04
0.10750 2.01346e-04
0.10850 2.06519e-04
0.10950 2.11787e-04
0.11050 2.17153e-04
0.11150 2.22616e-04
0.11250 2.28179e-04
0.11350 2.33842e-04
0.11450 2.39607e-04
0.11550 2.45475e-04
0.11650 2.51447e-04
0.11750 2.57525e-04
0.11850 2.63711e-04
0.11950 2.70004e-04
0.12050 2.76407e-04
0.12150 2.82922e-04
0.12250 2.89548e-04
0.12350 2.96289e-04
0.12450 3.03145e-04
0.12550 3.10117e-04
0.12650 3.17207e-04
0.12750 3.24417e-04
0.12850 3.31748e-04
0.12950 3.39201e-04
0.13050 3.46778e-04
0.13150 3.54480e-04
0.13250 3.62310e-04
0.13350 3.70267e-04
0.13450 3.78354e-04
0.13550 3.86573e-04
0.13650 3.94925e-04
0.13750 4.03411e-04
0.13850 4.12034e-04
0.13950 4.20794e-04
0.14050 4.29693e-04
0.14150 4.38733e-04
0.14250 4.47916e-04
0.14350 4.57243e-04
0.14450 4.66716e-04
0.14550 4.76337e-04
0.14650 4.86107e-04
0.14750 4.96027e-04
0.14850 5.06101e-04
0.14950 5.16329e-04
0.15050 5.26712e-04
0.15150 5.37254e-04
0.15250 5.47956e-04
0.15350 5.58819e-04
0.15450 5.69846e-04
0.15550 5.81037e-04
0.15650 5.92396e-04
0.15750 6.03923e-04
0.15850 6.15621e-04
0.15950 6.27492e-04
0.16050 6.39537e-04
0.16150 6.51759e-04
0.16250 6.64159e-04
0.16350 6.76739e-04
0.16450 6.89501e-04
0.16550 7.02448e-04
0.16650 7.15581e-04
0.16750 7.28902e-04
0.16850 7.42413e-04
0.16950 7.56117e-04
0.17050 7.70015e-04
0.17150 7.84110e-04
0.17250 7.98403e-04
0.17350 8.12897e-04
0.17450 8.27593e-04
0.17550 8.42495e-04
0.17650 8.57604e-04
0.17750 8.72922e-04
0.17850 8.88451e-04
0.17950 9.04194e-04
0.18050 9.20153e-04
0.18150 9.36330e-04
0.18250 9.52727e-04
0.18350 9.69348e-04
0.18450 9.86193e-04
0.18550 1.00327e-03
0.18650 1.02057e-03
0.18750 1.03810e-03
0.18850 1.05587e-03
0.18950 1.07388e-03
0.19050 1.09212e-03
0.19150 1.11061e-03
0.19250 1.12934e-03
0.19350 1.14831e-03
0.19450 1.16754e-03
0.19550 1.18702e-03
0.19650 1.20675e-03
0.19750 1.22673e-03
0.19850 1.24698e-03
0.19950 1.26749e-03
0.20050 1.28826e-03
0.20150 1.30930e-03
0.20250 1.33061e-03
0.20350 1.35219e-03
0.20450 1.37405e-03
0.20550 1.39618e-03
0.20650 1.41859e-03
0.20750 1.44129e-03
0.20850 1.46427e-03
0.20950 1.48754e-03
0.21050 1.51110e-03
0.21150 1.53496e-03
0.21250 1.55911e-03
0.21350 1.58357e-03
0.21450 1.60832e-03
0.21550 1.63338e-03
0.21650 1.65875e-03
0.21750 1.68443e-03
0.21850 1.71042e-03
0.21950 1.73673e-03
0.22050 1.76337e-03
0.22150 1.79032e-03
0.22250 1.81760e-03
0.22350 1.84521e-03
0.22450 1.87315e-03
0.22550 1.90143e-03
0.22650 1.93005e-03
0.22750 1.95901e-03
0.22850 1.98831e-03
0.22950 2.01796e-03
0.23050 2.04796e-03
0.23150 2.07832e-03
0.23250 2.10903e-03
0.23350 2.14011e-03
0.23450 2.17155e-03
0.23550 2.20335e-03
0.23650 2.23553e-03
0.23750 2.26808e-03
0.23850 2.30101e-03
0.23950 2.33432e-03
0.24050 2.36802e-03
0.24150 2.40210e-03
0.24250 2.43658e-03
0.24350 2.47144e-03
0.24450 2.50671e-03
0.24550 2.54238e-03
0.24650 2.57845e-03
0.24750 2.61494e-03
0.24850 2.65183e-03
0.24950 2.68914e-03
0.25050 2.72688e-03
0.25150 2.76503e-03
0.25250 2.80361e-03
0.25350 2.84263e-03
0.25450 2.88207e-03
0.25550 2.92196e-03
0.25650 2.96229e-03
0.25750 3.00306e-03
0.25850 3.04428e-03
0.25950 3.08596e-03
0.26050 3.12810e-03
0.26150 3.17069e-03
0.26250 3.21375e-03
0.26350 3.25729e-03
0.26450 3.30129e-03
0.26550 3.34577e-03
0.26650 3.39073e-03
0.26750 3.43618e-03
0.26850 3.48212e-03
0.26950 3.52855e-03
0.27050 3.57548e-03
0.27150 3.62291e-03
0.27250 3.67084e-03
0.27350 3.71929e-03
0.27450 3.76825e-03
0.27550 3.81773e-03
0.27650 3.86773e-03
0.27750 3.91826e-03
0.27850 3.96932e-03
0.27950 4.02092e-03
0.28050 4.07305e-03
0.28150 4.12573e-03
0.28250 4.17896e-03
0.28350 4.23275e-03
0.28450 4.28709e-03
0.28550 4.34199e-03
0.28650 4.39746e-03
0.28750 4.45350e-03
0.28850 4.51012e-03
0.28950 4.56732e-03
0.29050 4.62510e-03
0.29150 4.68348e-03
0.29250 4.74244e-03
0.29350 4.80201e-03
0.29450 4.86218e-03
0.29550 4.92296e-03
0.29650 4.98435e-03
0.29750 5.04637e-03
0.29850 5.10900e-03
0.29950 5.17226e-03
0.30050 5.23616e-03
0.30150 5.30069e-03
0.30250 5.36587e-03
0.30350 5.43169e-03
0.30450 5.49817e-03
0.30550 5.56530e-03
0.30650 5.63310e-03
0.30750 5.70156e-03
0.30850 5.77070e-03
0.30950 5.84051e-03
0.31050 5.91101e-03
0.31150 5.98220e-03
0.31250 6.05408e-03
0.31350 6.12666e-03
0.31450 6.19994e-03
0.31550 6.27393e-03
0.31650 6.34864e-03
0.31750 6.42406e-03
0.31850 6.50021e-03
0.31950 6.57710e-03
0.32050 6.65471e-03
0.32150 6.73307e-03
0.32250 6.81218e-03
0.32350 6.89204e-03
0.32450 6.97266e-03
0.32550 7.05404e-03
0.32650 7.13619e-03
0.32750 7.21911e-03
0.32850 7.30281e-03
0.32950 7.38730e-03
0.33050 7.47259e-03
0.33150 7.55867e-03
0.33250 7.64555e-03
0.33350 7.73324e-03
0.33450 7.82175e-03
0.33550 7.91107e-03
0.33650 8.00123e-03
0.33750 8.09221e-03
0.33850 8.18404e-03
0.33950 8.27670e-03
0.34050 8.37022e-03
0.34150 8.46460e-03
0.34250 8.55983e-03
0.34350 8.65594e-03
0.34450 8.75291e-03
0.34550 8.85077e-03
0.34650 8.94952e-03
0.34750 9.04916e-03
0.34850 9.14969e-03
0.34950 9.25113e-03
0.35050 9.35349e-03
0.35150 9.45676e-03
0.35250 9.56095e-03
0.35350 9.66607e-03
0.35450 9.77213e-03
0.35550 9.87914e-03
0.35650 9.98709e-03
0.35750 1.00960e-02
0.35850 1.02059e-02
0.35950 1.03167e-02
0.36050 1.04285e-02
0.36150 1.05413e-02
0.36250 1.06551e-02
0.36350 1.07699e-02
0.36450 1.08857e-02
0.36550 1.10024e-02
0.36650 1.11202e-02
0.36750 1.12391e-02
0.36850 1.13589e-02
0.36950 1.14798e-02
0.37050 1.16017e-02
0.37150 1.17247e-02
0.37250 1.18488e-02
0.37350 1.19738e-02
0.37450 1.21000e-02
0.37550 1.22273e-02
0.37650 1.23556e-02
0.37750 1.24850e-02
0.37850 1.26155e-02
0.37950 1.27471e-02
0.38050 1.28798e-02
0.38150 1.30137e-02
0.38250 1.31487e-02
0.38350 1.32848e-02
0.38450 1.34220e-02
0.38550 1.35604e-02
0.38650 1.36999e-02
0.38750 1.38406e-02
0.38850 1.39825e-02
0.38950 1.41256e-02
0.39050 1.42698e-02
0.39150 1.44152e-02
0.39250 1.45619e-02
0.39350 1.47097e-02
0.39450 1.48587e-02
0.39550 1.50090e-02
0.39650 1.51605e-02
0.39750 1.53132e-02
0.39850 1.54672e-02
0.39950 1.56224e-02
0.40050 1.57789e-02
0.40150 1.59366e-02
0.40250 1.60956e-02
0.40350 1.62559e-02
0.40450 1.64175e-02
0.40550 1.65804e-02
0.40650 1.67446e-02
0.40750 1.69101e-02
0.40850 1.70769e-02
0.40950 1.72450e-02
0.41050 1.74145e-02
0.41150 1.75853e-02
0.41250 1.77575e-02
0.41350 1.79311e-02
0.41450 1.81060e-02
0.41550 1.82822e-02
0.41650 1.84599e-02
0.41750 1.86390e-02
0.41850 1.88194e-02
0.41950 1.90013e-02
0.42050 1.91846e-02
0.42150 1.93693e-02
0.42250 1.95554e-02
0.42350 1.97430e-02
0.42450 1.99320e-02
0.42550 2.01225e-02
0.42650 2.03144e-02
0.42750 2.05078e-02
0.42850 2.07027e-02
0.42950 2.08991e-02
0.43050 2.10970e-02
0.43150 2.12964e-02
0.43250 2.14973e-02
0.43350 2.16997e-02
0.43450 2.19037e-02
0.43550 2.21092e-02
0.43650 2.23162e-02
0.43750 2.25249e-02
0.43850 2.27350e-02
0.43950 2.29468e-02
0.44050 2.31601e-02
0.44150 2.33750e-02
0.44250 2.35916e-02
0.44350 2.38097e-02
0.44450 2.40294e-02
0.44550 2.42508e-02
0.44650 2.44738e-02
0.44750 2.46985e-02
0.44850 2.49248e-02
0.44950 2.51528e-02
0.45050 2.53824e-02
0.45150 2.56137e-02
0.45250 2.58467e-02
0.45350 2.60814e-02
0.45450 2.63179e-02
0.45550 2.65560e-02
0.45650 2.67958e-02
0.45750 2.70374e-02
0.45850 2.72807e-02
0.45950 2.75258e-02
0.46050 2.77726e-02
0.46150 2.80212e-02
0.46250 2.82716e-02
0.46350 2.85238e-02
0.46450 2.87777e-02
0.46550 2.90335e-02
0.46650 2.92911e-02
0.46750 2.95505e-02
0.46850 2.98117e-02
0.46950 3.00748e-02
0.47050 3.03397e-02
0.47150 3.06065e-02
0.47250 3.08752e-02
0.47350 3.11457e-02
0.47450 3.14181e-02
0.47550 3.16924e-02
0.47650 3.19687e-02
0.47750 3.22468e-02
0.47850 3.25269e-02
0.47950 3.28089e-02
0.48050 3.30928e-02
0.48150 3.33787e-02
0.48250 3.36665e-02
0.48350 3.39564e-02
0.48450 3.42482e-02
0.48550 3.45420e-02
0.48650 3.48378e-02
0.48750 3.51356e-02
0.48850 3.54354e-02
0.48950 3.57373e-02
0.49050 3.60412e-02
0.49150 3.63471e-02
0.49250 3.66551e-02
0.49350 3.69652e-02
0.49450 3.72774e-02
0.49550 3.75916e-02
0.49650 3.79079e-02
0.49750 3.82263e-02
0.49850 3.85469e-02
0.49950 3.88696e-02
0.50050 3.91944e-02
0.50150 3.95213e-02
0.50250 3.98504e-02
0.50350 4.01817e-02
0.50450 4.05151e-02
0.50550 4.08508e-02
0.50650 4.11886e-02
0.50750 4.15286e-02
0.50850 4.18708e-02
0.50950 4.22153e-02
0.51050 4.25619e-02
0.51150 4.29109e-02
0.51250 4.32620e-02
0.51350 4.36155e-02
0.51450 4.39712e-02
0.51550 4.43292e-02
0.51650 4.46894e-02
0.51750 4.50520e-02
0.51850 4.54169e-02
0.51950 4.57841e-02
0.52050 4.61536e-02
0.52150 4.65255e-02
0.52250 4.68997e-02
0.52350 4.72763e-02
0.52450 4.76552e-02
0.52550 4.80366e-02
0.52650 4.84203e-02
0.52750 4.88064e-02
0.52850 4.91949e-02
0.52950 4.95859e-02
0.53050 4.99792e-02
0.53150 5.03750e-02
0.53250 5.07733e-02
0.53350 5.11740e-02
0.53450 5.15772e-02
0.53550 5.19828e-02
0.53650 5.23910e-02
0.53750 5.28016e-02
0.53850 5.32147e-02
0.53950 5.36304e-02
0.54050 5.40486e-02
0.54150 5.44693e-02
0.54250 5.48926e-02
0.54350 5.53184e-02
0.54450 5.57468e-02
0.54550 5.61778e-02
0.54650 5.66114e-02
0.54750 5.70475e-02
0.54850 5.74863e-02
0.54950 5.79277e-02
0.55050 5.83717e-02
0.55150 5.88183e-02
0.55250 5.92676e-02
0.55350 5.97195e-02
0.55450 6.01741e-02
0.55550 6.06314e-02
0.55650 6.10914e-02
0.55750 6.15540e-02
0.55850 6.20194e-02
0.55950 6.24875e-02
0.56050 6.29583e-02
0.56150 6.34318e-02
0.56250 6.39081e-02
0.56350 6.43872e-02
0.56450 6.48690e-02
0.56550 6.53535e-02
0.56650 6.58409e-02
0.56750 6.63310e-02
0.56850 6.68240e-02
0.56950 6.73198e-02
0.57050 6.78184e-02
0.57150 6.83198e-02
0.57250 6.88241e-02
0.57350 6.93312e-02
0.57450 6.98412e-02
0.57550 7.03540e-02
0.57650 7.08697e-02
0.57750 7.13884e-02
0.57850 7.19099e-02
0.57950 7.24343e-02
0.58050 7.29617e-02
0.58150 7.34920e-02
0.58250 7.40252e-02
0.58350 7.45613e-02
0.58450 7.51005e-02
0.58550 7.56426e-02
0.58650 7.61876e-02
0.58750 7.67357e-02
0.58850 7.72868e-02
0.58950 7.78408e-02
0.59050 7.83979e-02
0.59150 7.89580e-02
0.59250 7.95211e-02
0.59350 8.00873e-02
0.59450 8.06565e-02
0.59550 8.12288e-02
0.59650 8.18042e-02
0.59750 8.23827e-02
0.59850 8.29642e-02
0.59950 8.35488e-02
0.60050 8.41366e-02
0.60150 8.47274e-02
0.60250 8.53214e-02
0.60350 8.59186e-02
0.60450 8.65189e-02
0.60550 8.71223e-02
0.60650 8.77289e-02
0.60750 8.83387e-02
0.60850 8.89516e-02
0.60950 8.95678e-02
0.61050 9.01871e-02
0.61150 9.08097e-02
0.61250 9.14354e-02
0.61350 9.20644e-02
0.61450 9.26967e-02
0.61550 9.33322e-02
0.61650 9.39709e-02
0.61750 9.46129e-02
0.61850 9.52582e-02
0.61950 9.59067e-02
0.62050 9.65586e-02
0.62150 9.72137e-02
0.62250 9.78722e-02
0.62350 9.85339e-02
0.62450 9.91990e-02
0.62550 9.98675e-02
0.62650 1.00539e-01
0.62750 1.01214e-01
0.62850 1.01893e-01
0.62950 1.02575e-01
0.63050 1.03260e-01
0.63150 1.03948e-01
0.63250 1.04640e-01
0.63350 1.05336e-01
0.63450 1.06035e-01
0.63550 1.06737e-01
0.63650 1.07443e-01
0.63750 1.08152e-01
0.63850 1.08864e-01
0.63950 1.09580e-01
0.64050 1.10300e-01
0.64150 1.11023e-01
0.64250 1.11749e-01
0.64350 1.12479e-01
0.64450 1.13212e-01
0.64550 1.13949e-01
0.64650 1.14689e-01
0.64750 1.15433e-01
0.64850 1.16181e-01
0.64950 1.16931e-01
0.65050 1.17686e-01
0.65150 1.18444e-01
0.65250 1.19205e-01
0.65350 1.19971e-01
0.65450 1.20739e-01
0.65550 1.21511e-01
0.65650 1.22287e-01
0.65750 1.23067e-01
0.65850 1.23850e-01
0.65950 1.24636e-01
0.66050 1.25427e-01
0.66150 1.26220e-01
0.66250 1.27018e-01
0.66350 1.27819e-01
0.66450 1.28624e-01
0.66550 1.29432e-01
0.66650 1.30244e-01
0.66750 1.31060e-01
0.66850 1.31879e-01
0.66950 1.32702e-01
0.67050 1.33529e-01
0.67150 1.34359e-01
0.67250 1.35194e-01
0.67350 1.36031e-01
0.67450 1.36873e-01
0.67550 1.37718e-01
0.67650 1.38567e-01
0.67750 1.39420e-01
0.67850 1.40276e-01
0.67950 1.41136e-01
0.68050 1.42000e-01
0.68150 1.42868e-01
0.68250 1.43739e-01
0.68350 1.44614e-01
0.68450 1.45493e-01
0.68550 1.46376e-01
0.68650 1.47262e-01
0.68750 1.48152e-01
0.68850 1.49047e-01
0.68950 1.49944e-01
0.69050 1.50846e-01
0.69150 1.51751e-01
0.69250 1.52661e-01
0.69350 1.53574e-01
0.69450 1.54491e-01
0.69550 1.55411e-01
0.69650 1.56336e-01
0.69750 1.57264e-01
0.69850 1.58196e-01
0.69950 1.59133e-01
0.70050 1.60072e-01
0.70150 1.61016e-01
0.70250 1.61964e-01
0.70350 1.62915e-01
0.70450 1.63871e-01
0.70550 1.64830e-01
0.70650 1.65793e-01
0.70750 1.66760e-01
0.70850 1.67731e-01
0.70950 1.68706e-01
0.71050 1.69685e-01
0.71150 1.70667e-01
0.71250 1.71654e-01
0.71350 1.72644e-01
0.71450 1.73639e-01
0.71550 1.74637e-01
0.71650 1.75639e-01
0.71750 1.76645e-01
0.71850 1.77655e-01
0.71950 1.78669e-01
0.72050 1.79687e-01
0.72150 1.80709e-01
0.72250 1.81735e-01
0.72350 1.82764e-01
0.72450 1.83798e-01
0.72550 1.84836e-01
0.72650 1.85877e-01
0.72750 1.86923e-01
0.72850 1.87972e-01
0.72950 1.89025e-01
0.73050 1.90083e-01
0.73150 1.91144e-01
0.73250 1.92210e-01
0.73350 1.93279e-01
0.73450 1.94352e-01
0.73550 1.95429e-01
0.73650 1.96511e-01
0.73750 1.97596e-01
0.73850 1.98685e-01
0.73950 1.99778e-01
0.74050 2.00875e-01
0.74150 2.01977e-01
0.74250 2.03082e-01
0.74350 2.04191e-01
0.74450 2.05304e-01
0.74550 2.06421e-01
0.74650 2.07542e-01
0.74750 2.08667e-01
0.74850 2.09796e-01
0.74950 2.10929e-01
0.75050 2.12066e-01
0.75150 2.13208e-01
0.75250 2.14353e-01
0.75350 2.15502e-01
0.75450 2.16655e-01
0.75550 2.17812e-01
0.75650 2.18973e-01
0.75750 2.20138e-01
0.75850 2.21307e-01
0.75950 2.22480e-01
0.76050 2.23657e-01
0.76150 2.24838e-01
0.76250 2.26023e-01
0.76350 2.27213e-01
0.76450 2.28406e-01
0.76550 2.29603e-01
0.76650 2.30804e-01
0.76750 2.32009e-01
0.76850 2.33218e-01
0.76950 2.34431e-01
0.77050 2.35648e-01
0.77150 2.36869e-01
0.77250 2.38094e-01
0.77350 2.39323e-01
0.77450 2.40556e-01
0.77550 2.41793e-01
0.77650 2.43034e-01
0.77750 2.44279e-01
0.77850 2.45528e-01
0.77950 2.46781e-01
0.78050 2.48038e-01
0.78150 2.49299e-01
0.78250 2.50564e-01
0.78350 2.51833e-01
0.78450 2.53105e-01
0.78550 2.54382e-01
0.78650 2.55663e-01
0.78750 2.56948e-01
0.78850 2.58236e-01
0.78950 2.59529e-01
0.79050 2.60826e-01
0.79150 2.62126e-01
0.79250 2.63431e-01
0.79350 2.64739e-01
0.79450 2.66051e-01
0.79550 2.67368e-01
0.79650 2.68688e-01
0.79750 2.70012e-01
0.79850 2.71340e-01
0.79950 2.72672e-01
0.80050 2.74008e-01
0.80150 2.75348e-01
0.80250 2.76691e-01
0.80350 2.78039e-01
0.80450 2.79390e-01
0.80550 2.80746e-01
0.80650 2.82105e-01
0.80750 2.83468e-01
0.80850 2.84835e-01
0.80950 2.86206e-01
0.81050 2.87581e-01
0.81150 2.88960e-01
0.81250 2.90342e-01
0.81350 2.91729e-01
0.81450 2.93119e-01
0.81550 2.94513e-01
0.81650 2.95911e-01
0.81750 2.97312e-01
0.81850 2.98718e-01
0.81950 3.00127e-01
0.82050 3.01540e-01
0.82150 3.02957e-01
0.82250 3.04378e-01
0.82350 3.05802e-01
0.82450 3.07231e-01
0.82550 3.08663e-01
0.82650 3.10099e-01
0.82750 3.11538e-01
0.82850 3.12981e-01
0.82950 3.14429e-01
0.83050 3.15879e-01
0.83150 3.17334e-01
0.83250 3.18792e-01
0.83350 3.20254e-01
0.83450 3.21720e-01
0.83550 3.23189e-01
0.83650 3.24662e-01
0.83750 3.26139e-01
0.83850 3.27619e-01
0.83950 3.29103e-01
0.84050 3.30591e-01
0.84150 3.32083e-01
0.84250 3.33578e-01
0.84350 3.35076e-01
0.84450 3.36578e-01
0.84550 3.38084e-01
0.84650 3.39594e-01
0.84750 3.41107e-01
0.84850 3.42623e-01
0.84950 3.44144e-01
0.85050 3.45667e-01
0.85150 3.47195e-01
0.85250 3.48725e-01
0.85350 3.50260e-01
0.85450 3.51798e-01
0.85550 3.53339e-01
0.85650 3.54884e-01
0.85750 3.56432e-01
0.85850 3.57984e-01
0.85950 3.59539e-01
0.86050 3.61098e-01
0.86150 3.62660e-01
0.86250 3.64226e-01
0.86350 3.65795e-01
0.86450 3.67367e-01
0.86550 3.68943e-01
0.86650 3.70522e-01
0.86750 3.72105e-01
0.86850 3.73691e-01
0.86950 3.75280e-01
0.87050 3.76873e-01
0.87150 3.78469e-01
0.87250 3.80068e-01
0.87350 3.81670e-01
0.87450 3.83276e-01
0.87550 3.84885e-01
0.87650 3.86498e-01
0.87750 3.88113e-01
0.87850 3.89732e-01
0.87950 3.91354e-01
0.88050 3.92979e-01
0.88150 3.94608e-01
0.88250 3.96239e-01
0.88350 3.97874e-01
0.88450 3.99512e-01
0.88550 4.01153e-01
0.88650 4.02797e-01
0.88750 4.04444e-01
0.88850 4.06095e-01
0.88950 4.07748e-01
0.89050 4.09404e-01
0.89150 4.11064e-01
0.89250 4.12726e-01
0.89350 4.14392e-01
0.89450 4.16061e-01
0.89550 4.17732e-01
0.89650 4.19407e-01
0.89750 4.21084e-01
0.89850 4.22764e-01
0.89950 4.24448e-01
0.90050 4.26134e-01
0.90150 4.27823e-01
0.90250 4.29515e-01
0.90350 4.31210e-01
0.90450 4.32907e-01
0.90550 4.34608e-01
0.90650 4.36311e-01
0.90750 4.38017e-01
0.90850 4.39726e-01
0.90950 4.41437e-01
0.91050 4.43151e-01
0.91150 4.44868e-01
0.91250 4.46588e-01
0.91350 4.48310e-01
0.91450 4.50035e-01
0.91550 4.51763e-01
0.91650 4.53493e-01
0.91750 4.55226e-01
0.91850 4.56962e-01
0.91950 4.58700e-01
0.92050 4.60440e-01
0.92150 4.62184e-01
0.92250 4.63929e-01
0.92350 4.65677e-01
0.92450 4.67428e-01
0.92550 4.69181e-01
0.92650 4.70937e-01
0.92750 4.72695e-01
0.92850 4.74455e-01
0.92950 4.76218e-01
0.93050 4.77983e-01
0.93150 4.79750e-01
0.93250 4.81520e-01
0.93350 4.83292e-01
0.93450 4.85067e-01
0.93550 4.86843e-01
0.93650 4.88622e-01
0.93750 4.90403e-01
0.93850 4.92186e-01
0.93950 4.93972e-01
0.94050 4.95759e-01
0.94150 4.97549e-01
0.94250 4.99341e-01
0.94350 5.01135e-01
0.94450 5.02931e-01
0.94550 5.04729e-01
0.94650 5.06529e-01
0.94750 5.08331e-01
0.94850 5.10135e-01
0.94950 5.11941e-01
0.95050 5.13749e-01
0.95150 5.15559e-01
0.95250 5.17371e-01
0.95350 5.19185e-01
0.95450 5.21000e-01
0.95550 5.22818e-01
0.95650 5.24637e-01
0.95750 5.26458e-01
0.95850 5.28280e-01
0.95950 5.30105e-01
0.96050 5.31931e-01
0.96150 5.33759e-01
0.96250 5.35588e-01
0.96350 5.37420e-01
0.96450 5.39252e-01
0.96550 5.41087e-01
0.96650 5.42923e-01
0.96750 5.44760e-01
0.96850 5.46599e-01
0.96950 5.48440e-01
0.97050 5.50282e-01
0.97150 5.52125e-01
0.97250 5.53970e-01
0.97350 5.55817e-01
0.97450 5.57664e-01
0.97550 5.59513e-01
0.97650 5.61364e-01
0.97750 5.63216e-01
0.97850 5.65069e-01
0.97950 5.66923e-01
0.98050 5.68778e-01
0.98150 5.70635e-01
0.98250 5.72493e-01
0.98350 5.74352e-01
0.98450 5.76212e-01
0.98550 5.78073e-01
0.98650 5.79936e-01
0.98750 5.81799e-01
0.98850 5.83663e-01
0.98950 5.85529e-01
0.99050 5.87395e-01
0.99150 5.89262e-01
0.99250 5.91131e-01
0.99350 5.93000e-01
0.99450 5.94870e-01
0.99550 5.96741e-01
0.99650 5.98612e-01
0.99750 6.00485e-01
0.99850 6.02358e-01
0.99950 6.04232e-01
1.00050 6.06107e-01
1.00150 6.07982e-01
1.00250 6.09858e-01
1.00350 6.11735e-01
1.00450 6.13612e-01
1.00550 6.15490e-01
1.00650 6.17368e-01
1.00750 6.19247e-01
1.00850 6.21126e-01
1.00950 6.23006e-01
1.01050 6.24887e-01
1.01150 6.26767e-01
1.01250 6.28648e-01
1.01350 6.30530e-01
1.01450 6.32411e-01
1.01550 6.34293e-01
1.01650 6.36176e-01
1.01750 6.38058e-01
1.01850 6.39941e-01
1.01950 6.41824e-01
1.02050 6.43707e-01
1.02150 6.45590e-01
1.02250 6.47473e-01
1.02350 6.49357e-01
1.02450 6.51240e-01
1.02550 6.53123e-01
1.02650 6.55007e-01
1.02750 6.56890e-01
1.02850 6.58773e-01
1.02950 6.60656e-01
1.03050 6.62539e-01
1.03150 6.64422e-01
1.03250 6.66305e-01
1.03350 6.68187e-01
1.03450 6.70069e-01
1.03550 6.71951e-01
1.03650 6.73832e-01
1.03750 6.75714e-01
1.03850 6.77594e-01
1.03950 6.79475e-01
1.04050 6.81355e-01
1.04150 6.83234e-01
1.04250 6.85113e-01
1.04350 6.86992e-01
1.04450 6.88870e-01
1.04550 6.90747e-01
1.04650 6.92624e-01
1.04750 6.94500e-01
1.04850 6.96375e-01
1.04950 6.98250e-01
1.05050 7.00124e-01
1.05150 7.01997e-01
1.05250 7.03869e-01
1.05350 7.05741e-01
1.05450 7.07611e-01
1.05550 7.09481e-01
1.05650 7.11350e-01
1.05750 7.13218e-01
1.05850 7.15085e-01
1.05950 7.16951e-01
1.06050 7.18815e-01
1.06150 7.20679e-01
1.06250 7.22542e-01
1.06350 7.24403e-01
1.06450 7.26264e-01
1.06550 7.28123e-01
1.06650 7.29981e-01
1.06750 7.31837e-01
1.06850 7.33693e-01
1.06950 7.35547e-01
1.07050 7.37400e-01
1.07150 7.39251e-01
1.07250 7.41101e-01
1.07350 7.42949e-01
1.07450 7.44796e-01
1.07550 7.46641e-01
1.07650 7.48485e-01
1.07750 7.50327e-01
1.07850 7.52168e-01
1.07950 7.54007e-01
1.08050 7.55845e-01
1.08150 7.57680e-01
1.08250 7.59514e-01
1.08350 7.61346e-01
1.08450 7.63177e-01
1.08550 7.65005e-01
1.08650 7.66832e-01
1.08750 7.68656e-01
1.08850 7.70479e-01
1.08950 7.72300e-01
1.09050 7.74119e-01
1.09150 7.75936e-01
1.09250 7.77751e-01
1.09350 7.79563e-01
1.09450 7.81374e-01
1.09550 7.83182e-01
1.09650 7.84988e-01
1.09750 7.86792e-01
1.09850 7.88594e-01
1.09950 7.90394e-01
1.10050 7.92191e-01
1.10150 7.93986e-01
1.10250 7.95778e-01
1.10350 7.97568e-01
1.10450 7.99356e-01
1.10550 8.01141e-01
1.10650 8.02924e-01
1.10750 8.04704e-01
1.10850 8.06481e-01
1.10950 8.08256e-01
1.11050 8.10028e-01
1.11150 8.11798e-01
1.11250 8.13565e-01
1.11350 8.15329e-01
1.11450 8.17091e-01
1.11550 8.18849e-01
1.11650 8.20605e-01
1.11750 8.22358e-01
1.11850 8.24108e-01
1.11950 8.25855e-01
1.12050 8.27600e-01
1.12150 8.29341e-01
1.12250 8.31079e-01
1.12350 8.32814e-01
1.12450 8.34546e-01
1.12550 8.36275e-01
1.12650 8.38001e-01
1.12750 8.39724e-01
1.12850 8.41443e-01
1.12950 8.43159e-01
1.13050 8.44872e-01
1.13150 8.46582e-01
1.13250 8.48288e-01
1.13350 8.49991e-01
1.13450 8.51690e-01
1.13550 8.53387e-01
1.13650 8.55079e-01
1.13750 8.56768e-01
1.13850 8.58454e-01
1.13950 8.60136e-01
1.14050 8.61814e-01
1.14150 8.63489e-01
1.14250 8.65160e-01
1.14350 8.66828e-01
1.14450 8.68492e-01
1.14550 8.70152e-01
1.14650 8.71808e-01
1.14750 8.73461e-01
1.14850 8.75109e-01
1.14950 8.76754e-01
1.15050 8.78395e-01
1.15150 8.80032e-01
1.15250 8.81665e-01
1.15350 8.83294e-01
1.15450 8.84919e-01
1.15550 8.86539e-01
1.15650 8.88156e-01
1.15750 8.89769e-01
1.15850 8.91377e-01
1.15950 8.92982e-01
1.16050 8.94582e-01
1.16150 8.96178e-01
1.16250 8.97769e-01
1.16350 8.99357e-01
1.16450 9.00940e-01
1.16550 9.02518e-01
1.16650 9.04092e-01
1.16750 9.05662e-01
1.16850 9.07228e-01
1.16950 9.08788e-01
1.17050 9.10345e-01
1.17150 9.11897e-01
1.17250 9.13444e-01
1.17350 9.14986e-01
1.17450 9.16524e-01
1.17550 9.18058e-01
1.17650 9.19586e-01
1.17750 9.21110e-01
1.17850 9.22629e-01
1.17950 9.24144e-01
1.18050 9.25653e-01
1.18150 9.27158e-01
1.18250 9.28658e-01
1.18350 9.30153e-01
1.18450 9.31643e-01
1.18550 9.33128e-01
1.18650 9.34608e-01
1.18750 9.36083e-01
1.18850 9.37553e-01
1.18950 9.39018e-01
1.19050 9.40477e-01
1.19150 9.41932e-01
1.19250 9.43382e-01
1.19350 9.44826e-01
1.19450 9.46265e-01
1.19550 9.47699e-01
1.19650 9.49127e-01
1.19750 9.50551e-01
1.19850 9.51969e-01
1.19950 9.53381e-01
1.20050 9.54788e-01
1.20150 9.56190e-01
1.20250 9.57587e-01
1.20350 9.58977e-01
1.20450 9.60363e-01
1.20550 9.61743e-01
1.20650 9.63117e-01
1.20750 9.64486e-01
1.20850 9.65849e-01
1.20950 9.67206e-01
1.21050 9.68558e-01
1.21150 9.69904e-01
1.21250 9.71245e-01
1.21350 9.72579e-01
1.21450 9.73908e-01
1.21550 9.75231e-01
1.21650 9.76548e-01
1.21750 9.77860e-01
1.21850 9.79165e-01
1.21950 9.80465e-01
1.22050 9.81759e-01
1.22150 9.83047e-01
1.22250 9.84328e-01
1.22350 9.85604e-01
1.22450 9.86874e-01
1.22550 9.88138e-01
1.22650 9.89395e-01
1.22750 9.90647e-01
1.22850 9.91892e-01
1.22950 9.93132e-01
1.23050 9.94365e-01
1.23150 9.95591e-01
1.23250 9.96812e-01
1.23350 9.98027e-01
1.23450 9.99235e-01
1.23550 1.00044e+00
1.23650 1.00163e+00
1.23750 1.00282e+00
1.23850 1.00400e+00
1.23950 1.00518e+00
1.24050 1.00635e+00
1.24150 1.00751e+00
1.24250 1.00867e+00
1.24350 1.00982e+00
1.24450 1.01097e+00
1.24550 1.01210e+00
1.24650 1.01323e+00
1.24750 1.01436e+00
1.24850 1.01548e+00
1.24950 1.01659e+00
1.25050 1.01769e+00
1.25150 1.01879e+00
1.25250 1.01988e+00
1.25350 1.02096e+00
1.25450 1.02204e+00
1.25550 1.02311e+00
1.25650 1.02418e+00
1.25750 1.02523e+00
1.25850 1.02629e+00
1.25950 1.02733e+00
1.26050 1.02837e+00
1.26150 1.02940e+00
1.26250 1.03042e+00
1.26350 1.03143e+00
1.26450 1.03244e+00
1.26550 1.03345e+00
1.26650 1.03444e+00
1.26750 1.03543e+00
1.26850 1.03641e+00
1.26950 1.03738e+00
1.27050 1.03835e+00
1.27150 1.03931e+00
1.27250 1.04026e+00
1.27350 1.04121e+00
1.27450 1.04215e+00
1.27550 1.04308e+00
1.27650 1.04400e+00
1.27750 1.04492e+00
1.27850 1.04583e+00
1.27950 1.04673e+00
1.28050 1.04763e+00
1.28150 1.04852e+00
1.28250 1.04940e+00
1.28350 1.05027e+00
1.28450 1.05114e+00
1.28550 1.05200e+00
1.28650 1.05285e+00
1.28750 1.05369e+00
1.28850 1.05453e+00
1.28950 1.05536e+00
1.29050 1.05618e+00
1.29150 1.05699e+00
1.29250 1.05780e+00
1.29350 1.05860e+00
1.29450 1.05939e+00
1.29550 1.06017e+00
1.29650 1.06095e+00
1.29750 1.06172e+00
1.29850 1.06248e+00
1.29950 1.06324e+00
1.30050 1.06398e+00
1.30150 1.06472e+00
1.30250 1.06545e+00
1.30350 1.06618e+00
1.30450 1.06689e+00
1.30550 1.06760e+00
1.30650 1.06830e+00
1.30750 1.06900e+00
1.30850 1.06968e+00
1.30950 1.07036e+00
1.31050 1.07103e+00
1.31150 1.07169e+00
1.31250 1.07235e+00
1.31350 1.07299e+00
1.31450 1.07363e+00
1.31550 1.07426e+00
1.31650 1.07489e+00
1.31750 1.07550e+00
1.31850 1.07611e+00
1.31950 1.07671e+00
1.32050 1.07730e+00
1.32150 1.07789e+00
1.32250 1.07846e+00
1.32350 1.07903e+00
1.32450 1.07959e+00
1.32550 1.08014e+00
1.32650 1.08069e+00
1.32750 1.08122e+00
1.32850 1.08175e+00
1.32950 1.08227e+00
1.33050 1.08279e+00
1.33150 1.08329e+00
1.33250 1.08379e+00
1.33350 1.08428e+00
1.33450 1.08476e+00
1.33550 1.08523e+00
1.33650 1.08570e+00
1.33750 1.08615e+00
1.33850 1.08660e+00
1.33950 1.08704e+00
1.34050 1.08748e+00
1.34150 1.08790e+00
1.34250 1.08832e+00
1.34350 1.08873e+00
1.34450 1.08913e+00
1.34550 1.08952e+00
1.34650 1.08990e+00
1.34750 1.09028e+00
1.34850 1.09065e+00
1.34950 1.09101e+00
1.35050 1.09136e+00
1.35150 1.09170e+00
1.35250 1.09204e+00
1.35350 1.09237e+00
1.35450 1.09269e+00
1.35550 1.09300e+00
1.35650 1.09330e+00
1.35750 1.09360e+00
1.35850 1.09388e+00
1.35950 1.09416e+00
1.36050 1.09443e+00
1.36150 1.09470e+00
1.36250 1.09495e+00
1.36350 1.09520e+00
1.36450 1.09543e+00
1.36550 1.09566e+00
1.36650 1.09588e+00
1.36750 1.09610e+00
1.36850 1.09630e+00
1.36950 1.09650e+00
1.37050 1.09669e+00
1.37150 1.09687e+00
1.37250 1.09704e+00
1.37350 1.09720e+00
1.37450 1.09736e+00
1.37550 1.09751e+00
1.37650 1.09765e+00
1.37750 1.09778e+00
1.37850 1.09790e+00
1.37950 1.09802e+00
1.38050 1.09812e+00
1.38150 1.09822e+00
1.38250 1.09831e+00
1.38350 1.09839e+00
1.38450 1.09847e+00
1.38550 1.09853e+00
1.38650 1.09859e+00
1.38750 1.09864e+00
1.38850 1.09868e+00
1.38950 1.09871e+00
1.39050 1.09874e+00
1.39150 1.09875e+00
1.39250 1.09876e+00
1.39350 1.09876e+00
1.39450 1.09875e+00
1.39550 1.09873e+00
1.39650 1.09871e+00
1.39750 1.09867e+00
1.39850 1.09863e+00
1.39950 1.09858e+00
1.40050 1.09853e+00
1.40150 1.09846e+00
1.40250 1.09838e+00
1.40350 1.09830e+00
1.40450 1.09821e+00
1.40550 1.09811e+00
1.40650 1.09801e+00
1.40750 1.09789e+00
1.40850 1.09777e+00
1.40950 1.09764e+00
1.41050 1.09750e+00
1.41150 1.09735e+00
1.41250 1.09719e+00
1.41350 1.09703e+00
1.41450 1.09686e+00
1.41550 1.09667e+00
1.41650 1.09649e+00
1.41750 1.09629e+00
1.41850 1.09608e+00
1.41950 1.09587e+00
1.42050 1.09565e+00
1.42150 1.09542e+00
1.42250 1.09518e+00
1.42350 1.09494e+00
1.42450 1.09469e+00
1.42550 1.09442e+00
1.42650 1.09415e+00
1.42750 1.09388e+00
1.42850 1.09359e+00
1.42950 1.09330e+00
1.43050 1.09299e+00
1.43150 1.09269e+00
1.43250 1.09237e+00
1.43350 1.09204e+00
1.43450 1.09171e+00
1.43550 1.09137e+00
1.43650 1.09102e+00
1.43750 1.09066e+00
1.43850 1.09029e+00
1.43950 1.08992e+00
1.44050 1.08954e+00
1.44150 1.08915e+00
1.44250 1.08875e+00
1.44350 1.08834e+00
1.44450 1.08793e+00
1.44550 1.08751e+00
1.44650 1.08708e+00
1.44750 1.08664e+00
1.44850 1.08620e+00
1.44950 1.08574e+00
1.45050 1.08528e+00
1.45150 1.08482e+00
1.45250 1.08434e+00
1.45350 1.08386e+00
1.45450 1.08336e+00
1.45550 1.08286e+00
1.45650 1.08236e+00
1.45750 1.08184e+00
1.45850 1.08132e+00
1.45950 1.08079e+00
1.46050 1.08025e+00
1.46150 1.07970e+00
1.46250 1.07915e+00
1.46350 1.07859e+00
1.46450 1.07802e+00
1.46550 1.07744e+00
1.46650 1.07686e+00
1.46750 1.07627e+00
1.46850 1.07567e+00
1.46950 1.07506e+00
1.47050 1.07444e+00
1.47150 1.07382e+00
1.47250 1.07319e+00
1.47350 1.07255e+00
1.47450 1.07191e+00
1.47550 1.07126e+00
1.47650 1.07060e+00
1.47750 1.06993e+00
1.47850 1.06925e+00
1.47950 1.06857e+00
1.48050 1.06788e+00
1.48150 1.06718e+00
1.48250 1.06648e+00
1.48350 1.06577e+00
1.48450 1.06505e+00
1.48550 1.06432e+00
1.48650 1.06359e+00
1.48750 1.06285e+00
1.48850 1.06210e+00
1.48950 1.06134e+00
1.49050 1.06058e+00
1.49150 1.05981e+00
1.49250 1.05903e+00
1.49350 1.05825e+00
1.49450 1.05745e+00
1.49550 1.05666e+00
1.49650 1.05585e+00
1.49750 1.05504e+00
1.49850 1.05421e+00
1.49950 1.05339e+00
1.50050 1.05255e+00
1.50150 1.05171e+00
1.50250 1.05086e+00
1.50350 1.05001e+00
1.50450 1.04914e+00
1.50550 1.04827e+00
1.50650 1.04740e+00
1.50750 1.04651e+00
1.50850 1.04562e+00
1.50950 1.04473e+00
1.51050 1.04382e+00
1.51150 1.04291e+00
1.51250 1.04199e+00
1.51350 1.04107e+00
1.51450 1.04014e+00
1.51550 1.03920e+00
1.51650 1.03825e+00
1.51750 1.03730e+00
1.51850 1.03634e+00
1.51950 1.03538e+00
1.52050 1.03440e+00
1.52150 1.03343e+00
1.52250 1.03244e+00
1.52350 1.03145e+00
1.52450 1.03045e+00
1.52550 1.02944e+00
1.52650 1.02843e+00
1.52750 1.02742e+00
1.52850 1.02639e+00
1.52950 1.02536e+00
1.53050 1.02432e+00
1.53150 1.02328e+00
1.53250 1.02223e+00
1.53350 1.02117e+00
1.53450 1.02011e+00
1.53550 1.01904e+00
1.53650 1.01796e+00
1.53750 1.01688e+00
1.53850 1.01579e+00
1.53950 1.01470e+00
1.54050 1.01360e+00
1.54150 1.01249e+00
1.54250 1.01138e+00
1.54350 1.01026e+00
1.54450 1.00913e+00
1.54550 1.00800e+00
1.54650 1.00687e+00
1.54750 1.00572e+00
1.54850 1.00457e+00
1.54950 1.00342e+00
1.55050 1.00226e+00
1.55150 1.00109e+00
1.55250 9.99916e-01
1.55350 9.98736e-01
1.55450 9.97551e-01
1.55550 9.96361e-01
1.55650 9.95164e-01
1.55750 9.93961e-01
1.55850 9.92753e-01
1.55950 9.91539e-01
1.56050 9.90320e-01
1.56150 9.89094e-01
1.56250 9.87863e-01
1.56350 9.86626e-01
1.56450 9.85384e-01
1.56550 9.84136e-01
1.56650 9.82883e-01
1.56750 9.81624e-01
1.56850 9.80359e-01
1.56950 9.79089e-01
1.57050 9.77814e-01
1.57150 9.76533e-01
1.57250 9.75247e-01
1.57350 9.73955e-01
1.57450 9.72658e-01
1.57550 9.71356e-01
1.57650 9.70049e-01
1.57750 9.68736e-01
1.57850 9.67418e-01
1.57950 9.66094e-01
1.58050 9.64766e-01
1.58150 9.63432e-01
1.58250 9.62094e-01
1.58350 9.60750e-01
1.58450 9.59401e-01
1.58550 9.58047e-01
1.58650 9.56688e-01
1.58750 9.55324e-01
1.58850 9.53955e-01
1.58950 9.52581e-01
1.59050 9.51202e-01
1.59150 9.49819e-01
1.59250 9.48430e-01
1.59350 9.47037e-01
1.59450 9.45639e-01
1.59550 9.44236e-01
1.59650 9.42828e-01
1.59750 9.41416e-01
1.59850 9.39999e-01
1.59950 9.38577e-01
1.60050 9.37151e-01
1.60150 9.35720e-01
1.60250 9.34284e-01
1.60350 9.32844e-01
1.60450 9.31400e-01
1.60550 9.29951e-01
1.60650 9.28497e-01
1.60750 9.27039e-01
1.60850 9.25577e-01
1.60950 9.24111e-01
1.61050 9.22640e-01
1.61150 9.21164e-01
1.61250 9.19685e-01
1.61350 9.18201e-01
1.61450 9.16713e-01
1.61550 9.15221e-01
1.61650 9.13724e-01
1.61750 9.12224e-01
1.61850 9.10719e-01
1.61950 9.09210e-01
1.62050 9.07698e-01
1.62150 9.06181e-01
1.62250 9.04660e-01
1.62350 9.03135e-01
1.62450 9.01607e-01
1.62550 9.00074e-01
1.62650 8.98538e-01
1.62750 8.96998e-01
1.62850 8.95454e-01
1.62950 8.93906e-01
1.63050 8.92354e-01
1.63150 8.90799e-01
1.63250 8.89240e-01
1.63350 8.87677e-01
1.63450 8.86111e-01
1.63550 8.84541e-01
1.63650 8.82968e-01
1.63750 8.81391e-01
1.63850 8.79810e-01
1.63950 8.78226e-01
1.64050 8.76639e-01
1.64150 8.75048e-01
1.64250 8.73453e-01
1.64350 8.71856e-01
1.64450 8.70255e-01
1.64550 8.68651e-01
1.64650 8.67043e-01
1.64750 8.65432e-01
1.64850 8.63818e-01
1.64950 8.62201e-01
1.65050 8.60581e-01
1.65150 8.58957e-01
1.65250 8.57331e-01
1.65350 8.55701e-01
1.65450 8.54069e-01
1.65550 8.52433e-01
1.65650 8.50794e-01
1.65750 8.49153e-01
1.65850 8.47508e-01
1.65950 8.45861e-01
1.66050 8.44211e-01
1.66150 8.42558e-01
1.66250 8.40902e-01
1.66350 8.39243e-01
1.66450 8.37582e-01
1.66550 8.35918e-01
1.66650 8.34251e-01
1.66750 8.32582e-01
1.66850 8.30910e-01
1.66950 8.29235e-01
1.67050 8.27558e-01
1.67150 8.25878e-01
1.67250 8.24196e-01
1.67350 8.22512e-01
1.67450 8.20825e-01
1.67550 8.19135e-01
1.67650 8.17443e-01
1.67750 8.15749e-01
1.67850 8.14053e-01
1.67950 8.12354e-01
1.68050 8.10653e-01
1.68150 8.08950e-01
1.68250 8.07244e-01
1.68350 8.05537e-01
1.68450 8.03827e-01
1.68550 8.02115e-01
1.68650 8.00401e-01
1.68750 7.98685e-01
1.68850 7.96967e-01
1.68950 7.95247e-01
1.69050 7.93525e-01
1.69150 7.91801e-01
1.69250 7.90075e-01
1.69350 7.88348e-01
1.69450 7.86618e-01
1.69550 7.84887e-01
1.69650 7.83154e-01
1.69750 7.81419e-01
1.69850 7.79682e-01
1.69950 7.77944e-01
1.70050 7.76204e-01
1.70150 7.74463e-01
1.70250 7.72719e-01
1.70350 7.70975e-01
1.70450 7.69228e-01
1.70550 7.67480e-01
1.70650 7.65731e-01
1.70750 7.63980e-01
1.70850 7.62228e-01
1.70950 7.60474e-01
1.71050 7.58719e-01
1.71150 7.56963e-01
1.71250 7.55205e-01
1.71350 7.53446e-01
1.71450 7.51686e-01
1.71550 7.49925e-01
1.71650 7.48162e-01
1.71750 7.46398e-01
1.71850 7.44633e-01
1.71950 7.42867e-01
1.72050 7.41100e-01
1.72150 7.39332e-01
1.72250 7.37562e-01
1.72350 7.35792e-01
1.72450 7.34021e-01
1.72550 7.32248e-01
1.72650 7.30475e-01
1.72750 7.28701e-01
1.72850 7.26926e-01
1.72950 7.25151e-01
1.73050 7.23374e-01
1.73150 7.21597e-01
1.73250 7.19819e-01
1.73350 7.18040e-01
1.73450 7.16260e-01
1.73550 7.14480e-01
1.73650 7.12699e-01
1.73750 7.10918e-01
1.73850 7.09136e-01
1.73950 7.07353e-01
1.74050 7.05570e-01
1.74150 7.03786e-01
1.74250 7.02002e-01
1.74350 7.00218e-01
1.74450 6.98433e-01
1.74550 6.96647e-01
1.74650 6.94861e-01
1.74750 6.93075e-01
1.74850 6.91289e-01
1.74950 6.89502e-01
1.75050 6.87715e-01
1.75150 6.85928e-01
1.75250 6.84140e-01
1.75350 6.82353e-01
1.75450 6.80565e-01
1.75550 6.78777e-01
1.75650 6.76989e-01
1.75750 6.75201e-01
1.75850 6.73413e-01
1.75950 6.71624e-01
1.76050 6.69836e-01
1.76150 6.68048e-01
1.76250 6.66260e-01
1.76350 6.64472e-01
1.76450 6.62684e-01
1.76550 6.60896e-01
1.76650 6.59108e-01
1.76750 6.57321e-01
1.76850 6.55534e-01
1.76950 6.53746e-01
1.77050 6.51960e-01
1.77150 6.50173e-01
1.77250 6.48387e-01
1.77350 6.46601e-01
1.77450 6.44815e-01
1.77550 6.43030e-01
1.77650 6.41245e-01
1.77750 6.39461e-01
1.77850 6.37677e-01
1.77950 6.35894e-01
1.78050 6.34111e-01
1.78150 6.32328e-01
1.78250 6.30546e-01
1.78350 6.28765e-01
1.78450 6.26984e-01
1.78550 6.25204e-01
1.78650 6.23425e-01
1.78750 6.21646e-01
1.78850 6.19868e-01
1.78950 6.18091e-01
1.79050 6.16314e-01
1.79150 6.14538e-01
1.79250 6.12763e-01
1.79350 6.10989e-01
1.79450 6.09215e-01
1.79550 6.07443e-01
1.79650 6.05671e-01
1.79750 6.03900e-01
1.79850 6.02130e-01
1.79950 6.00361e-01
1.80050 5.98593e-01
1.80150 5.96826e-01
1.80250 5.95060e-01
1.80350 5.93295e-01
1.80450 5.91531e-01
1.80550 5.89769e-01
1.80650 5.88007e-01
1.80750 5.86246e-01
1.80850 5.84487e-01
1.80950 5.82729e-01
1.81050 5.80971e-01
1.81150 5.79216e-01
1.81250 5.77461e-01
1.81350 5.75707e-01
1.81450 5.73955e-01
1.81550 5.72205e-01
1.81650 5.70455e-01
1.81750 5.68707e-01
1.81850 5.66960e-01
1.81950 5.65215e-01
1.82050 5.63471e-01
1.82150 5.61728e-01
1.82250 5.59987e-01
1.82350 5.58247e-01
1.82450 5.56509e-01
1.82550 5.54772e-01
1.82650 5.53037e-01
1.82750 5.51303e-01
1.82850 5.49571e-01
1.82950 5.47841e-01
1.83050 5.46112e-01
1.83150 5.44384e-01
1.83250 5.42659e-01
1.83350 5.40935e-01
1.83450 5.39212e-01
1.83550 5.37492e-01
1.83650 5.35773e-01
1.83750 5.34056e-01
1.83850 5.32340e-01
1.83950 5.30627e-01
1.84050 5.28915e-01
1.84150 5.27205e-01
1.84250 5.25497e-01
1.84350 5.23790e-01
1.84450 5.22086e-01
1.84550 5.20383e-01
1.84650 5.18683e-01
1.84750 5.16984e-01
1.84850 5.15287e-01
1.84950 5.13592e-01
1.85050 5.11899e-01
1.85150 5.10208e-01
1.85250 5.08519e-01
1.85350 5.06833e-01
1.85450 5.05148e-01
1.85550 5.03465e-01
1.85650 5.01784e-01
1.85750 5.00106e-01
1.85850 4.98429e-01
1.85950 4.96755e-01
1.86050 4.95083e-01
1.86150 4.93413e-01
1.86250 4.91745e-01
1.86350 4.90079e-01
1.86450 4.88416e-01
1.86550 4.86754e-01
1.86650 4.85096e-01
1.86750 4.83439e-01
1.86850 4.81784e-01
1.86950 4.80132e-01
1.87050 4.78482e-01
1.87150 4.76835e-01
1.87250 4.75190e-01
1.87350 4.73547e-01
1.87450 4.71906e-01
1.87550 4.70268e-01
1.87650 4.68633e-01
1.87750 4.66999e-01
1.87850 4.65368e-01
1.87950 4.63740e-01
1.88050 4.62114e-01
1.88150 4.60491e-01
1.88250 4.58870e-01
1.88350 4.57251e-01
1.88450 4.55635e-01
1.88550 4.54022e-01
1.88650 4.52411e-01
1.88750 4.50803e-01
1.88850 4.49197e-01
1.88950 4.47594e-01
1.89050 4.45993e-01
1.89150 4.44395e-01
1.89250 4.42800e-01
1.89350 4.41207e-01
1.89450 4.39617e-01
1.89550 4.38029e-01
1.89650 4.36445e-01
1.89750 4.34863e-01
1.89850 4.33283e-01
1.89950 4.31707e-01
1.90050 4.30133e-01
1.90150 4.28561e-01
1.90250 4.26993e-01
1.90350 4.25427e-01
1.90450 4.23864e-01
1.90550 4.22304e-01
1.90650 4.20747e-01
1.90750 4.19193e-01
1.90850 4.17641e-01
1.90950 4.16092e-01
1.91050 4.14546e-01
1.91150 4.13003e-01
1.91250 4.11463e-01
1.91350 4.09925e-01
1.91450 4.08391e-01
1.91550 4.06859e-01
1.91650 4.05330e-01
1.91750 4.03805e-01
1.91850 4.02282e-01
1.91950 4.00762e-01
1.92050 3.99245e-01
1.92150 3.97731e-01
1.92250 3.96220e-01
1.92350 3.94712e-01
1.92450 3.93207e-01
1.92550 3.91705e-01
1.92650 3.90206e-01
1.92750 3.88710e-01
1.92850 3.87217e-01
1.92950 3.85727e-01
1.93050 3.84240e-01
1.93150 3.82756e-01
1.93250 3.81275e-01
1.93350 3.79797e-01
1.93450 3.78323e-01
1.93550 3.76851e-01
1.93650 3.75383e-01
1.93750 3.73918e-01
1.93850 3.72455e-01
1.93950 3.70996e-01
1.94050 3.69540e-01
1.94150 3.68088e-01
1.94250 3.66638e-01
1.94350 3.65192e-01
1.94450 3.63748e-01
1.94550 3.62308e-01
1.94650 3.60871e-01
1.94750 3.59437e-01
1.94850 3.58007e-01
1.94950 3.56580e-01
1.95050 3.55155e-01
1.95150 3.53735e-01
1.95250 3.52317e-01
1.95350 3.50902e-01
1.95450 3.49491e-01
1.95550 3.48083e-01
1.95650 3.46679e-01
1.95750 3.45277e-01
1.95850 3.43879e-01
1.95950 3.42484e-01
1.96050 3.41093e-01
1.96150 3.39704e-01
1.96250 3.38319e-01
1.96350 3.36937e-01
1.96450 3.35559e-01
1.96550 3.34184e-01
1.96650 3.32812e-01
1.96750 3.31444e-01
1.96850 3.30079e-01
1.96950 3.28717e-01
1.97050 3.27358e-01
1.97150 3.26003e-01
1.97250 3.24651e-01
1.97350 3.23303e-01
1.97450 3.21958e-01
1.97550 3.20616e-01
1.97650 3.19278e-01
1.97750 3.17943e-01
1.97850 3.16611e-01
1.97950 3.15283e-01
1.98050 3.13958e-01
1.98150 3.12637e-01
1.98250 3.11319e-01
1.98350 3.10004e-01
1.98450 3.08693e-01
1.98550 3.07385e-01
1.98650 3.06081e-01
1.98750 3.04780e-01
1.98850 3.03482e-01
1.98950 3.02188e-01
1.99050 3.00898e-01
1.99150 2.99610e-01
1.99250 2.98326e-01
1.99350 2.97046e-01
1.99450 2.95769e-01
1.99550 2.94495e-01
1.99650 2.93225e-01
1.99750 2.91959e-01
1.99850 2.90696e-01
1.99950 2.89436e-01
2.00050 2.88180e-01
2.00150 2.86927e-01
2.00250 2.85677e-01
2.00350 2.84432e-01
2.00450 2.83189e-01
2.00550 2.81950e-01
2.00650 2.80715e-01
2.00750 2.79483e-01
2.00850 2.78254e-01
2.00950 2.77029e-01
2.01050 2.75808e-01
2.01150 2.74589e-01
2.01250 2.73375e-01
2.01350 2.72164e-01
2.01450 2.70956e-01
2.01550 2.69752e-01
2.01650 2.68551e-01
2.01750 2.67354e-01
2.01850 2.66160e-01
2.01950 2.64970e-01
2.02050 2.63783e-01
2.02150 2.62600e-01
2.02250 2.61420e-01
2.02350 2.60244e-01
2.02450 2.59072e-01
2.02550 2.57902e-01
2.02650 2.56737e-01
2.02750 2.55574e-01
2.02850 2.54416e-01
2.02950 2.53260e-01
2.03050 2.52109e-01
2.03150 2.50960e-01
2.03250 2.49816e-01
2.03350 2.48674e-01
2.03450 2.47537e-01
2.03550 2.46402e-01
2.03650 2.45272e-01
2.03750 2.44144e-01
2.03850 2.43020e-01
2.03950 2.41900e-01
2.04050 2.40783e-01
2.04150 2.39670e-01
2.04250 2.38560e-01
2.04350 2.37454e-01
2.04450 2.36351e-01
2.04550 2.35252e-01
2.04650 2.34156e-01
2.04750 2.33064e-01
2.04850 2.31975e-01
2.04950 2.30890e-01
2.05050 2.29808e-01
2.05150 2.28729e-01
2.05250 2.27655e-01
2.05350 2.26583e-01
2.05450 2.25515e-01
2.05550 2.24451e-01
2.05650 2.23390e-01
2.05750 2.22332e-01
2.05850 2.21278e-01
2.05950 2.20228e-01
2.06050 2.19181e-01
2.06150 2.18137e-01
2.06250 2.17097e-01
2.06350 2.16060e-01
2.06450 2.15027e-01
2.06550 2.13997e-01
2.06650 2.12971e-01
2.06750 2.11948e-01
2.06850 2.10929e-01
2.06950 2.09913e-01
2.07050 2.08900e-01
2.07150 2.07891e-01
2.07250 2.06886e-01
2.07350 2.05884e-01
2.07450 2.04885e-01
2.07550 2.03890e-01
2.07650 2.02898e-01
2.07750 2.01909e-01
2.07850 2.00924e-01
2.07950 1.99943e-01
2.08050 1.98965e-01
2.08150 1.97990e-01
2.08250 1.97019e-01
2.08350 1.96051e-01
2.08450 1.95086e-01
2.08550 1.94125e-01
2.08650 1.93167e-01
2.08750 1.92213e-01
2.08850 1.91262e-01
2.08950 1.90315e-01
2.09050 1.89371e-01
2.09150 1.88430e-01
2.09250 1.87492e-01
2.09350 1.86558e-01
2.09450 1.85628e-01
2.09550 1.84701e-01
2.09650 1.83777e-01
2.09750 1.82856e-01
2.09850 1.81939e-01
2.09950 1.81025e-01
2.10050 1.80115e-01
2.10150 1.79208e-01
2.10250 1.78304e-01
2.10350 1.77403e-01
2.10450 1.76506e-01
2.10550 1.75612e-01
2.10650 1.74722e-01
2.10750 1.73835e-01
2.10850 1.72951e-01
2.10950 1.72070e-01
2.11050 1.71193e-01
2.11150 1.70319e-01
2.11250 1.69448e-01
2.11350 1.68581e-01
2.11450 1.67717e-01
2.11550 1.66856e-01
2.11650 1.65999e-01
2.11750 1.65144e-01
2.11850 1.64293e-01
2.11950 1.63446e-01
2.12050 1.62601e-01
2.12150 1.61760e-01
2.12250 1.60922e-01
2.12350 1.60087e-01
2.12450 1.59256e-01
2.12550 1.58427e-01
2.12650 1.57602e-01
2.12750 1.56780e-01
2.12850 1.55962e-01
2.12950 1.55146e-01
2.13050 1.54334e-01
2.13150 1.53525e-01
2.13250 1.52719e-01
2.13350 1.51917e-01
2.13450 1.51117e-01
2.13550 1.50321e-01
2.13650 1.49528e-01
2.13750 1.48738e-01
2.13850 1.47951e-01
2.13950 1.47167e-01
2.14050 1.46386e-01
2.14150 1.45609e-01
2.14250 1.44835e-01
2.14350 1.44064e-01
2.14450 1.43296e-01
2.14550 1.42531e-01
2.14650 1.41769e-01
2.14750 1.41010e-01
2.14850 1.40255e-01
2.14950 1.39502e-01
2.15050 1.38753e-01
2.15150 1.38006e-01
2.15250 1.37263e-01
2.15350 1.36523e-01
2.15450 1.35785e-01
2.15550 1.35051e-01
2.15650 1.34320e-01
2.15750 1.33592e-01
2.15850 1.32867e-01
2.15950 1.32145e-01
2.16050 1.31426e-01
2.16150 1.30710e-01
2.16250 1.29997e-01
2.16350 1.29287e-01
2.16450 1.28581e-01
2.16550 1.27877e-01
2.16650 1.27176e-01
2.16750 1.26478e-01
2.16850 1.25783e-01
2.16950 1.25090e-01
2.17050 1.24401e-01
2.17150 1.23715e-01
2.17250 1.23032e-01
2.17350 1.22352e-01
2.17450 1.21674e-01
2.17550 1.21000e-01
2.17650 1.20328e-01
2.17750 1.19659e-01
2.17850 1.18994e-01
2.17950 1.18331e-01
2.18050 1.17671e-01
2.18150 1.17014e-01
2.18250 1.16360e-01
2.18350 1.15708e-01
2.18450 1.15060e-01
2.18550 1.14414e-01
2.18650 1.13771e-01
2.18750 1.13131e-01
2.18850 1.12494e-01
2.18950 1.11860e-01
2.19050 1.11228e-01
2.19150 1.10599e-01
2.19250 1.09974e-01
2.19350 1.09350e-01
2.19450 1.08730e-01
2.19550 1.08113e-01
2.19650 1.07498e-01
2.19750 1.06886e-01
2.19850 1.06276e-01
2.19950 1.05670e-01
2.20050 1.05066e-01
2.20150 1.04465e-01
2.20250 1.03867e-01
2.20350 1.03271e-01
2.20450 1.02678e-01
2.20550 1.02088e-01
2.20650 1.01501e-01
2.20750 1.00916e-01
2.20850 1.00334e-01
2.20950 9.97541e-02
2.21050 9.91773e-02
2.21150 9.86032e-02
2.21250 9.80317e-02
2.21350 9.74629e-02
2.21450 9.68967e-02
2.21550 9.63331e-02
2.21650 9.57722e-02
2.21750 9.52139e-02
2.21850 9.46581e-02
2.21950 9.41050e-02
2.22050 9.35545e-02
2.22150 9.30065e-02
2.22250 9.24611e-02
2.22350 9.19183e-02
2.22450 9.13781e-02
2.22550 9.08404e-02
2.22650 9.03052e-02
2.22750 8.97726e-02
2.22850 8.92425e-02
2.22950 8.87149e-02
2.23050 8.81899e-02
2.23150 8.76674e-02
2.23250 8.71473e-02
2.23350 8.66298e-02
2.23450 8.61147e-02
2.23550 8.56021e-02
2.23650 8.50920e-02
2.23750 8.45843e-02
2.23850 8.40791e-02
2.23950 8.35764e-02
2.24050 8.30760e-02
2.24150 8.25781e-02
2.24250 8.20827e-02
2.24350 8.15896e-02
2.24450 8.10990e-02
2.24550 8.06107e-02
2.24650 8.01248e-02
2.24750 7.96414e-02
2.24850 7.91603e-02
2.24950 7.86815e-02
2.25050 7.82051e-02
2.25150 7.77311e-02
2.25250 7.72594e-02
2.25350 7.67901e-02
2.25450 7.63231e-02
2.25550 7.58584e-02
2.25650 7.53960e-02
2.25750 7.49360e-02
2.25850 7.44782e-02
2.25950 7.40227e-02
2.26050 7.35695e-02
2.26150 7.31186e-02
2.26250 7.26699e-02
2.26350 7.22235e-02
2.26450 7.17794e-02
2.26550 7.13374e-02
2.26650 7.08978e-02
2.26750 7.04603e-02
2.26850 7.00251e-02
2.26950 6.95921e-02
2.27050 6.91613e-02
2.27150 6.87327e-02
2.27250 6.83063e-02
2.27350 6.78820e-02
2.27450 6.74600e-02
2.27550 6.70401e-02
2.27650 6.66223e-02
2.27750 6.62068e-02
2.27850 6.57933e-02
2.27950 6.53820e-02
2.28050 6.49728e-02
2.28150 6.45658e-02
2.28250 6.41608e-02
2.28350 6.37580e-02
2.28450 6.33572e-02
2.28550 6.29585e-02
2.28650 6.25620e-02
2.28750 6.21675e-02
2.28850 6.17750e-02
2.28950 6.13846e-02
2.29050 6.09963e-02
2.29150 6.06100e-02
2.29250 6.02258e-02
2.29350 5.98435e-02
2.29450 5.94633e-02
2.29550 5.90851e-02
2.29650 5.87089e-02
2.29750 5.83347e-02
2.29850 5.79625e-02
2.29950 5.75923e-02
2.30050 5.72241e-02
2.30150 5.68578e-02
2.30250 5.64935e-02
2.30350 5.61311e-02
2.30450 5.57707e-02
2.30550 5.54122e-02
2.30650 5.50556e-02
2.30750 5.47010e-02
2.30850 5.43482e-02
2.30950 5.39974e-02
2.31050 5.36485e-02
2.31150 5.33015e-02
2.31250 5.29563e-02
2.31350 5.26130e-02
2.31450 5.22716e-02
2.31550 5.19321e-02
2.31650 5.15944e-02
2.31750 5.12586e-02
2.31850 5.09246e-02
2.31950 5.05924e-02
2.32050 5.02620e-02
2.32150 4.99335e-02
2.32250 4.96068e-02
2.32350 4.92819e-02
2.32450 4.89587e-02
2.32550 4.86374e-02
2.32650 4.83178e-02
2.32750 4.80000e-02
2.32850 4.76840e-02
2.32950 4.73698e-02
2.33050 4.70572e-02
2.33150 4.67465e-02
2.33250 4.64374e-02
2.33350 4.61301e-02
2.33450 4.58245e-02
2.33550 4.55207e-02
2.33650 4.52185e-02
2.33750 4.49180e-02
2.33850 4.46193e-02
2.33950 4.43222e-02
2.34050 4.40268e-02
2.34150 4.37330e-02
2.34250 4.34410e-02
2.34350 4.31505e-02
2.34450 4.28618e-02
2.34550 4.25746e-02
2.34650 4.22892e-02
2.34750 4.20053e-02
2.34850 4.17231e-02
2.34950 4.14424e-02
2.35050 4.11634e-02
2.35150 4.08860e-02
2.35250 4.06102e-02
2.35350 4.03359e-02
2.35450 4.00633e-02
2.35550 3.97922e-02
2.35650 3.95226e-02
2.35750 3.92547e-02
2.35850 3.89883e-02
2.35950 3.87234e-02
2.36050 3.84601e-02
2.36150 3.81983e-02
2.36250 3.79380e-02
2.36350 3.76792e-02
2.36450 3.74220e-02
2.36550 3.71662e-02
2.36650 3.69120e-02
2.36750 3.66592e-02
2.36850 3.64079e-02
2.36950 3.61581e-02
2.37050 3.59098e-02
2.37150 3.56630e-02
2.37250 3.54175e-02
2.37350 3.51736e-02
2.37450 3.49311e-02
2.37550 3.46900e-02
2.37650 3.44503e-02
2.37750 3.42121e-02
2.37850 3.39753e-02
2.37950 3.37399e-02
2.38050 3.35059e-02
2.38150 3.32733e-02
2.38250 3.30420e-02
2.38350 3.28122e-02
2.38450 3.25838e-02
2.38550 3.23567e-02
2.38650 3.21310e-02
2.38750 3.19066e-02
2.38850 3.16836e-02
2.38950 3.14619e-02
2.39050 3.12416e-02
2.39150 3.10226e-02
2.39250 3.08049e-02
2.39350 3.05886e-02
2.39450 3.03735e-02
2.39550 3.01598e-02
2.39650 2.99474e-02
2.39750 2.97362e-02
2.39850 2.95264e-02
2.39950 2.93178e-02
2.40050 2.91105e-02
2.40150 2.89045e-02
2.40250 2.86998e-02
2.40350 2.84963e-02
2.40450 2.82940e-02
2.40550 2.80930e-02
2.40650 2.78932e-02
2.40750 2.76947e-02
2.40850 2.74974e-02
2.40950 2.73013e-02
2.41050 2.71064e-02
2.41150 2.69128e-02
2.41250 2.67203e-02
2.41350 2.65290e-02
2.41450 2.63390e-02
2.41550 2.61501e-02
2.41650 2.59623e-02
2.41750 2.57758e-02
2.41850 2.55904e-02
2.41950 2.54062e-02
2.42050 2.52232e-02
2.42150 2.50412e-02
2.42250 2.48605e-02
2.42350 2.46808e-02
2.42450 2.45023e-02
2.42550 2.43250e-02
2.42650 2.41487e-02
2.42750 2.39736e-02
2.42850 2.37996e-02
2.42950 2.36266e-02
2.43050 2.34548e-02
2.43150 2.32841e-02
2.43250 2.31144e-02
2.43350 2.29458e-02
2.43450 2.27783e-02
2.43550 2.26119e-02
2.43650 2.24465e-02
2.43750 2.22822e-02
2.43850 2.21190e-02
2.43950 2.19568e-02
2.44050 2.17956e-02
2.44150 2.16355e-02
2.44250 2.14764e-02
2.44350 2.13183e-02
2.44450 2.11613e-02
2.44550 2.10052e-02
2.44650 2.08502e-02
2.44750 2.06962e-02
2.44850 2.05431e-02
2.44950 2.03911e-02
2.45050 2.02401e-02
2.45150 2.00900e-02
2.45250 1.99409e-02
2.45350 1.97928e-02
2.45450 1.96457e-02
2.45550 1.94995e-02
2.45650 1.93543e-02
2.45750 1.92100e-02
2.45850 1.90666e-02
2.45950 1.89243e-02
2.46050 1.87828e-02
2.46150 1.86423e-02
2.46250 1.85027e-02
2.46350 1.83640e-02
2.46450 1.82263e-02
2.46550 1.80894e-02
2.46650 1.79535e-02
2.46750 1.78184e-02
2.46850 1.76843e-02
2.46950 1.75510e-02
2.47050 1.74186e-02
2.47150 1.72872e-02
2.47250 1.71565e-02
2.47350 1.70268e-02
2.47450 1.68979e-02
2.47550 1.67699e-02
2.47650 1.66428e-02
2.47750 1.65165e-02
2.47850 1.63910e-02
2.47950 1.62664e-02
2.48050 1.61426e-02
2.48150 1.60197e-02
2.48250 1.58976e-02
2.48350 1.57763e-02
2.48450 1.56558e-02
2.48550 1.55362e-02
2.48650 1.54173e-02
2.48750 1.52993e-02
2.48850 1.51820e-02
2.48950 1.50656e-02
2.49050 1.49500e-02
2.49150 1.48351e-02
2.49250 1.47210e-02
2.49350 1.46077e-02
2.49450 1.44952e-02
2.49550 1.43834e-02
2.49650 1.42724e-02
2.49750 1.41622e-02
2.49850 1.40527e-02
2.49950 1.39440e-02
2.50050 1.38360e-02
2.50150 1.37288e-02
2.50250 1.36223e-02
2.50350 1.35165e-02
2.50450 1.34115e-02
2.50550 1.33072e-02
2.50650 1.32036e-02
2.50750 1.31008e-02
2.50850 1.29986e-02
2.50950 1.28972e-02
2.51050 1.27964e-02
2.51150 1.26964e-02
2.51250 1.25971e-02
2.51350 1.24984e-02
2.51450 1.24005e-02
2.51550 1.23032e-02
2.51650 1.22066e-02
2.51750 1.21107e-02
2.51850 1.20154e-02
2.51950 1.19209e-02
2.52050 1.18270e-02
2.52150 1.17337e-02
2.52250 1.16411e-02
2.52350 1.15492e-02
2.52450 1.14579e-02
2.52550 1.13672e-02
2.52650 1.12772e-02
2.52750 1.11879e-02
2.52850 1.10991e-02
2.52950 1.10110e-02
2.53050 1.09235e-02
2.53150 1.08367e-02
2.53250 1.07504e-02
2.53350 1.06648e-02
2.53450 1.05798e-02
2.53550 1.04954e-02
2.53650 1.04116e-02
2.53750 1.03284e-02
2.53850 1.02458e-02
2.53950 1.01637e-02
2.54050 1.00823e-02
2.54150 1.00015e-02
2.54250 9.92120e-03
2.54350 9.84151e-03
2.54450 9.76240e-03
2.54550 9.68386e-03
2.54650 9.60588e-03
2.54750 9.52847e-03
2.54850 9.45162e-03
2.54950 9.37532e-03
2.55050 9.29958e-03
2.55150 9.22439e-03
2.55250 9.14974e-03
2.55350 9.07564e-03
2.55450 9.00207e-03
2.55550 8.92904e-03
2.55650 8.85655e-03
2.55750 8.78458e-03
2.55850 8.71314e-03
2.55950 8.64222e-03
2.56050 8.57182e-03
2.56150 8.50194e-03
2.56250 8.43257e-03
2.56350 8.36371e-03
2.56450 8.29535e-03
2.56550 8.22750e-03
2.56650 8.16015e-03
2.56750 8.09330e-03
2.56850 8.02694e-03
2.56950 7.96107e-03
2.57050 7.89568e-03
2.57150 7.83078e-03
2.57250 7.76637e-03
2.57350 7.70243e-03
2.57450 7.63896e-03
2.57550 7.57597e-03
2.57650 7.51344e-03
2.57750 7.45138e-03
2.57850 7.38979e-03
2.57950 7.32865e-03
2.58050 7.26797e-03
2.58150 7.20774e-03
2.58250 7.14797e-03
2.58350 7.08864e-03
2.58450 7.02976e-03
2.58550 6.97132e-03
2.58650 6.91332e-03
2.58750 6.85575e-03
2.58850 6.79862e-03
2.58950 6.74192e-03
2.59050 6.68565e-03
2.59150 6.62980e-03
2.59250 6.57437e-03
2.59350 6.51937e-03
2.59450 6.46478e-03
2.59550 6.41060e-03
2.59650 6.35684e-03
2.59750 6.30348e-03
2.59850 6.25053e-03
2.59950 6.19798e-03
2.60050 6.14583e-03
2.60150 6.09408e-03
2.60250 6.04273e-03
2.60350 5.99177e-03
2.60450 5.94119e-03
2.60550 5.89101e-03
2.60650 5.84121e-03
2.60750 5.79179e-03
2.60850 5.74275e-03
2.60950 5.69409e-03
2.61050 5.64580e-03
2.61150 5.59788e-03
2.61250 5.55033e-03
2.61350 5.50315e-03
2.61450 5.45634e-03
2.61550 5.40988e-03
2.61650 5.36379e-03
2.61750 5.31805e-03
2.61850 5.27266e-03
2.61950 5.22763e-03
2.62050 5.18295e-03
2.62150 5.13862e-03
2.62250 5.09463e-03
2.62350 5.05098e-03
2.62450 5.00767e-03
2.62550 4.96470e-03
2.62650 4.92207e-03
2.62750 4.87977e-03
2.62850 4.83780e-03
2.62950 4.79616e-03
2.63050 4.75484e-03
2.63150 4.71385e-03
2.63250 4.67318e-03
2.63350 4.63283e-03
2.63450 4.59280e-03
2.63550 4.55309e-03
2.63650 4.51368e-03
2.63750 4.47459e-03
2.63850 4.43581e-03
2.63950 4.39733e-03
2.64050 4.35916e-03
2.64150 4.32129e-03
2.64250 4.28372e-03
2.64350 4.24645e-03
2.64450 4.20947e-03
2.64550 4.17279e-03
2.64650 4.13640e-03
2.64750 4.10030e-03
2.64850 4.06448e-03
2.64950 4.02896e-03
2.65050 3.99371e-03
2.65150 3.95875e-03
2.65250 3.92407e-03
2.65350 3.88966e-03
2.65450 3.85553e-03
2.65550 3.82168e-03
2.65650 3.78809e-03
2.65750 3.75478e-03
2.65850 3.72173e-03
2.65950 3.68895e-03
2.66050 3.65644e-03
2.66150 3.62419e-03
2.66250 3.59219e-03
2.66350 3.56046e-03
2.66450 3.52898e-03
2.66550 3.49776e-03
2.66650 3.46679e-03
2.66750 3.43607e-03
2.66850 3.40560e-03
2.66950 3.37537e-03
2.67050 3.34540e-03
2.67150 3.31566e-03
2.67250 3.28617e-03
2.67350 3.25692e-03
2.67450 3.22791e-03
2.67550 3.19914e-03
2.67650 3.17060e-03
2.67750 3.14229e-03
2.67850 3.11422e-03
2.67950 3.08637e-03
2.68050 3.05876e-03
2.68150 3.03137e-03
2.68250 3.00420e-03
2.68350 2.97726e-03
2.68450 2.95054e-03
2.68550 2.92404e-03
2.68650 2.89776e-03
2.68750 2.87170e-03
2.68850 2.84585e-03
2.68950 2.82022e-03
2.69050 2.79479e-03
2.69150 2.76958e-03
2.69250 2.74458e-03
2.69350 2.71978e-03
2.69450 2.69519e-03
2.69550 2.67081e-03
2.69650 2.64663e-03
2.69750 2.62265e-03
2.69850 2.59887e-03
2.69950 2.57528e-03
2.70050 2.55190e-03
2.70150 2.52871e-03
2.70250 2.50571e-03
2.70350 2.48290e-03
2.70450 2.46029e-03
2.70550 2.43787e-03
2.70650 2.41563e-03
2.70750 2.39358e-03
2.70850 2.37172e-03
2.70950 2.35004e-03
2.71050 2.32854e-03
2.71150 2.30723e-03
2.71250 2.28609e-03
2.71350 2.26513e-03
2.71450 2.24435e-03
2.71550 2.22375e-03
2.71650 2.20332e-03
2.71750 2.18306e-03
2.71850 2.16297e-03
2.71950 2.14306e-03
2.72050 2.12331e-03
2.72150 2.10373e-03
2.72250 2.08432e-03
2.72350 2.06507e-03
2.72450 2.04599e-03
2.72550 2.02707e-03
2.72650 2.00831e-03
2.72750 1.98971e-03
2.72850 1.97127e-03
2.72950 1.95299e-03
2.73050 1.93487e-03
2.73150 1.91690e-03
2.73250 1.89908e-03
2.73350 1.88142e-03
2.73450 1.86391e-03
2.73550 1.84655e-03
2.73650 1.82934e-03
2.73750 1.81227e-03
2.73850 1.79536e-03
2.73950 1.77859e-03
2.74050 1.76196e-03
2.74150 1.74548e-03
2.74250 1.72914e-03
2.74350 1.71295e-03
2.74450 1.69689e-03
2.74550 1.68097e-03
2.74650 1.66519e-03
2.74750 1.64955e-03
2.74850 1.63404e-03
2.74950 1.61867e-03
2.75050 1.60343e-03
2.75150 1.58833e-03
2.75250 1.57336e-03
2.75350 1.55851e-03
2.75450 1.54380e-03
2.75550 1.52922e-03
2.75650 1.51476e-03
2.75750 1.50043e-03
2.75850 1.48623e-03
2.75950 1.47215e-03
2.76050 1.45819e-03
2.76150 1.44436e-03
2.76250 1.43064e-03
2.76350 1.41705e-03
2.76450 1.40358e-03
2.76550 1.39023e-03
2.76650 1.37699e-03
2.76750 1.36387e-03
2.76850 1.35087e-03
2.76950 1.33798e-03
2.77050 1.32521e-03
2.77150 1.31255e-03
2.77250 1.30000e-03
2.77350 1.28757e-03
2.77450 1.27524e-03
2.77550 1.26302e-03
2.77650 1.25092e-03
2.77750 1.23892e-03
2.77850 1.22702e-03
2.77950 1.21524e-03
2.78050 1.20355e-03
2.78150 1.19198e-03
2.78250 1.18050e-03
2.78350 1.16913e-03
2.78450 1.15786e-03
2.78550 1.14669e-03
2.78650 1.13562e-03
2.78750 1.12465e-03
2.78850 1.11378e-03
2.78950 1.10301e-03
2.79050 1.09233e-03
2.79150 1.08175e-03
2.79250 1.07126e-03
2.79350 1.06087e-03
2.79450 1.05058e-03
2.79550 1.04037e-03
2.79650 1.03026e-03
2.79750 1.02024e-03
2.79850 1.01031e-03
2.79950 1.00047e-03
2.80050 9.90722e-04
2.80150 9.81060e-04
2.80250 9.71485e-04
2.80350 9.61998e-04
2.80450 9.52597e-04
2.80550 9.43281e-04
2.80650 9.34051e-04
2.80750 9.24904e-04
2.80850 9.15841e-04
2.80950 9.06861e-04
2.81050 8.97962e-04
2.81150 8.89145e-04
2.81250 8.80409e-04
2.81350 8.71753e-04
2.81450 8.63176e-04
2.81550 8.54677e-04
2.81650 8.46257e-04
2.81750 8.37914e-04
2.81850 8.29648e-04
2.81950 8.21458e-04
2.82050 8.13343e-04
2.82150 8.05303e-04
2.82250 7.97337e-04
2.82350 7.89444e-04
2.82450 7.81625e-04
2.82550 7.73878e-04
2.82650 7.66202e-04
2.82750 7.58597e-04
2.82850 7.51063e-04
2.82950 7.43599e-04
2.83050 7.36204e-04
2.83150 7.28878e-04
2.83250 7.21619e-04
2.83350 7.14429e-04
2.83450 7.07305e-04
2.83550 7.00247e-04
2.83650 6.93255e-04
2.83750 6.86329e-04
2.83850 6.79467e-04
2.83950 6.72669e-04
2.84050 6.65935e-04
2.84150 6.59264e-04
2.84250 6.52655e-04
2.84350 6.46108e-04
2.84450 6.39623e-04
2.84550 6.33198e-04
2.84650 6.26834e-04
2.84750 6.20530e-04
2.84850 6.14284e-04
2.84950 6.08098e-04
2.85050 6.01970e-04
2.85150 5.95900e-04
2.85250 5.89887e-04
2.85350 5.83930e-04
2.85450 5.78030e-04
2.85550 5.72186e-04
2.85650 5.66397e-04
2.85750 5.60663e-04
2.85850 5.54983e-04
2.85950 5.49357e-04
2.86050 5.43785e-04
2.86150 5.38265e-04
2.86250 5.32798e-04
2.86350 5.27383e-04
2.86450 5.22019e-04
2.86550 5.16707e-04
2.86650 5.11445e-04
2.86750 5.06233e-04
2.86850 5.01071e-04
2.86950 4.95959e-04
2.87050 4.90895e-04
2.87150 4.85880e-04
2.87250 4.80912e-04
2.87350 4.75993e-04
2.87450 4.71120e-04
2.87550 4.66295e-04
2.87650 4.61515e-04
2.87750 4.56782e-04
2.87850 4.52094e-04
2.87950 4.47451e-04
2.88050 4.42853e-04
2.88150 4.38299e-04
2.88250 4.33789e-04
2.88350 4.29323e-04
2.88450 4.24900e-04
2.88550 4.20520e-04
2.88650 4.16182e-04
2.88750 4.11886e-04
2.88850 4.07631e-04
2.88950 4.03418e-04
2.89050 3.99246e-04
2.89150 3.95114e-04
2.89250 3.91022e-04
2.89350 3.86970e-04
2.89450 3.82958e-04
2.89550 3.78985e-04
2.89650 3.75050e-04
2.89750 3.71154e-04
2.89850 3.67295e-04
2.89950 3.63475e-04
2.90050 3.59692e-04
2.90150 3.55945e-04
2.90250 3.52236e-04
2.90350 3.48563e-04
2.90450 3.44925e-04
2.90550 3.41324e-04
2.90650 3.37758e-04
2.90750 3.34226e-04
2.90850 3.30730e-04
2.90950 3.27268e-04
2.91050 3.23840e-04
2.91150 3.20445e-04
2.91250 3.17085e-04
2.91350 3.13757e-04
2.91450 3.10462e-04
2.91550 3.07200e-04
2.91650 3.03970e-04
2.91750 3.00772e-04
2.91850 2.97605e-04
2.91950 2.94470e-04
2.92050 2.91366e-04
2.92150 2.88293e-04
2.92250 2.85251e-04
2.92350 2.82238e-04
2.92450 2.79256e-04
2.92550 2.76303e-04
2.92650 2.73380e-04
2.92750 2.70485e-04
2.92850 2.67620e-04
2.92950 2.64783e-04
2.93050 2.61974e-04
2.93150 2.59194e-04
2.93250 2.56441e-04
2.93350 2.53716e-04
2.93450 2.51018e-04
2.93550 2.48347e-04
2.93650 2.45703e-04
2.93750 2.43086e-04
2.93850 2.40495e-04
2.93950 2.37929e-04
2.94050 2.35390e-04
2.94150 2.32876e-04
2.94250 2.30388e-04
2.94350 2.27924e-04
2.94450 2.25485e-04
2.94550 2.23071e-04
2.94650 2.20682e-04
2.94750 2.18316e-04
2.94850 2.15975e-04
2.94950 2.13657e-04
2.95050 2.11362e-04
2.95150 2.09091e-04
2.95250 2.06843e-04
2.95350 2.04617e-04
2.95450 2.02415e-04
2.95550 2.00234e-04
2.95650 1.98076e-04
2.95750 1.95940e-04
2.95850 1.93825e-04
2.95950 1.91732e-04
2.96050 1.89660e-04
2.96150 1.87610e-04
2.96250 1.85580e-04
2.96350 1.83571e-04
2.96450 1.81583e-04
2.96550 1.79615e-04
2.96650 1.77667e-04
2.96750 1.75739e-04
2.96850 1.73831e-04
2.96950 1.71942e-04
2.97050 1.70073e-04
2.97150 1.68223e-04
2.97250 1.66392e-04
2.97350 1.64580e-04
2.97450 1.62786e-04
2.97550 1.61011e-04
2.97650 1.59255e-04
2.97750 1.57516e-04
2.97850 1.55795e-04
2.97950 1.54092e-04
2.98050 1.52407e-04
2.98150 1.50739e-04
2.98250 1.49088e-04
2.98350 1.47455e-04
2.98450 1.45838e-04
2.98550 1.44238e-04
2.98650 1.42655e-04
2.98750 1.41088e-04
2.98850 1.39538e-04
2.98950 1.38003e-04
2.99050 1.36485e-04
2.99150 1.34982e-04
2.99250 1.33495e-04
2.99350 1.32024e-04
2.99450 1.30568e-04
2.99550 1.29127e-04
2.99650 1.27701e-04
2.99750 1.26290e-04
2.99850 1.24893e-04
2.99950 1.23512e-04
3.00050 1.22145e-04
3.00150 1.20792e-04
3.00250 1.19453e-04
3.00350 1.18129e-04
3.00450 1.16818e-04
3.00550 1.15521e-04
3.00650 1.14238e-04
3.00750 1.12968e-04
3.00850 1.11711e-04
3.00950 1.10468e-04
3.01050 1.09238e-04
3.01150 1.08021e-04
3.01250 1.06817e-04
3.01350 1.05625e-04
3.01450 1.04446e-04
3.01550 1.03280e-04
3.01650 1.02126e-04
3.01750 1.00984e-04
3.01850 9.98541e-05
3.01950 9.87363e-05
3.02050 9.76304e-05
3.02150 9.65362e-05
3.02250 9.54536e-05
3.02350 9.43825e-05
3.02450 9.33229e-05
3.02550 9.22745e-05
3.02650 9.12373e-05
3.02750 9.02111e-05
3.02850 8.91959e-05
3.02950 8.81915e-05
3.03050 8.71979e-05
3.03150 8.62149e-05
3.03250 8.52424e-05
3.03350 8.42803e-05
3.03450 8.33285e-05
3.03550 8.23869e-05
3.03650 8.14554e-05
3.03750 8.05338e-05
3.03850 7.96222e-05
3.03950 7.87204e-05
3.04050 7.78283e-05
3.04150 7.69458e-05
3.04250 7.60727e-05
3.04350 7.52091e-05
3.04450 7.43548e-05
3.04550 7.35097e-05
3.04650 7.26737e-05
3.04750 7.18468e-05
3.04850 7.10288e-05
3.04950 7.02196e-05
3.05050 6.94192e-05
3.05150 6.86275e-05
3.05250 6.78443e-05
3.05350 6.70696e-05
3.05450 6.63033e-05
3.05550 6.55454e-05
3.05650 6.47957e-05
3.05750 6.40541e-05
3.05850 6.33206e-05
3.05950 6.25951e-05
3.06050 6.18774e-05
3.06150 6.11676e-05
3.06250 6.04656e-05
3.06350 5.97712e-05
3.06450 5.90844e-05
3.06550 5.84050e-05
3.06650 5.77331e-05
3.06750 5.70686e-05
3.06850 5.64113e-05
3.06950 5.57613e-05
3.07050 5.51183e-05
3.07150 5.44824e-05
3.07250 5.38535e-05
3.07350 5.32315e-05
3.07450 5.26163e-05
3.07550 5.20079e-05
3.07650 5.14062e-05
3.07750 5.08111e-05
3.07850 5.02225e-05
3.07950 4.96405e-05
3.08050 4.90648e-05
3.08150 4.84955e-05
3.08250 4.79325e-05
3.08350 4.73757e-05
3.08450 4.68251e-05
3.08550 4.62806e-05
3.08650 4.57421e-05
3.08750 4.52095e-05
3.08850 4.46829e-05
3.08950 4.41621e-05
3.09050 4.36471e-05
3.09150 4.31378e-05
3.09250 4.26341e-05
3.09350 4.21361e-05
3.09450 4.16436e-05
3.09550 4.11566e-05
3.09650 4.06750e-05
3.09750 4.01988e-05
3.09850 3.97279e-05
3.09950 3.92622e-05
3.10050 3.88017e-05
3.10150 3.83464e-05
3.10250 3.78962e-05
3.10350 3.74510e-05
3.10450 3.70108e-05
3.10550 3.65755e-05
3.10650 3.61451e-05
3.10750 3.57196e-05
3.10850 3.52988e-05
3.10950 3.48827e-05
3.11050 3.44713e-05
3.11150 3.40646e-05
3.11250 3.36624e-05
3.11350 3.32647e-05
3.11450 3.28715e-05
3.11550 3.24828e-05
3.11650 3.20984e-05
3.11750 3.17184e-05
3.11850 3.13426e-05
3.11950 3.09711e-05
3.12050 3.06038e-05
3.12150 3.02407e-05
3.12250 2.98817e-05
3.12350 2.95267e-05
3.12450 2.91758e-05
3.12550 2.88288e-05
3.12650 2.84858e-05
3.12750 2.81466e-05
3.12850 2.78114e-05
3.12950 2.74799e-05
3.13050 2.71522e-05
3.13150 2.68282e-05
3.13250 2.65080e-05
3.13350 2.61913e-05
3.13450 2.58783e-05
3.13550 2.55688e-05
3.13650 2.52629e-05
3.13750 2.49605e-05
3.13850 2.46615e-05
3.13950 2.43660e-05
3.14050 2.40738e-05
3.14150 2.37850e-05
3.14250 2.34995e-05
3.14350 2.32173e-05
3.14450 2.29383e-05
3.14550 2.26625e-05
3.14650 2.23898e-05
3.14750 2.21203e-05
3.14850 2.18539e-05
3.14950 2.15906e-05
3.15050 2.13303e-05
3.15150 2.10730e-05
3.15250 2.08186e-05
3.15350 2.05672e-05
3.15450 2.03187e-05
3.15550 2.00731e-05
3.15650 1.98303e-05
3.15750 1.95903e-05
3.15850 1.93531e-05
3.15950 1.91186e-05
3.16050 1.88868e-05
3.16150 1.86578e-05
3.16250 1.84313e-05
3.16350 1.82075e-05
3.16450 1.79864e-05
3.16550 1.77677e-05
3.16650 1.75516e-05
3.16750 1.73381e-05
3.16850 1.71270e-05
3.16950 1.69184e-05
3.17050 1.67122e-05
3.17150 1.65084e-05
3.17250 1.63070e-05
3.17350 1.61079e-05
3.17450 1.59111e-05
3.17550 1.57167e-05
3.17650 1.55245e-05
3.17750 1.53346e-05
3.17850 1.51469e-05
3.17950 1.49614e-05
3.18050 1.47781e-05
3.18150 1.45969e-05
3.18250 1.44178e-05
3.18350 1.42409e-05
3.18450 1.40660e-05
3.18550 1.38932e-05
3.18650 1.37224e-05
3.18750 1.35536e-05
3.18850 1.33868e-05
3.18950 1.32220e-05
3.19050 1.30591e-05
3.19150 1.28982e-05
3.19250 1.27391e-05
3.19350 1.25819e-05
3.19450 1.24266e-05
3.19550 1.22731e-05
3.19650 1.21214e-05
3.19750 1.19715e-05
3.19850 1.18234e-05
3.19950 1.16771e-05
3.20050 1.15325e-05
3.20150 1.13896e-05
3.20250 1.12484e-05
3.20350 1.11088e-05
3.20450 1.09710e-05
3.20550 1.08347e-05
3.20650 1.07001e-05
3.20750 1.05671e-05
3.20850 1.04357e-05
3.20950 1.03058e-05
3.21050 1.01775e-05
3.21150 1.00507e-05
3.21250 9.92547e-06
3.21350 9.80170e-06
3.21450 9.67941e-06
3.21550 9.55858e-06
3.21650 9.43920e-06
3.21750 9.32124e-06
3.21850 9.20470e-06
3.21950 9.08956e-06
3.22050 8.97580e-06
3.22150 8.86340e-06
3.22250 8.75235e-06
3.22350 8.64263e-06
3.22450 8.53424e-06
3.22550 8.42714e-06
3.22650 8.32134e-06
3.22750 8.21681e-06
3.22850 8.11354e-06
3.22950 8.01151e-06
3.23050 7.91071e-06
3.23150 7.81113e-06
3.23250 7.71275e-06
3.23350 7.61557e-06
3.23450 7.51955e-06
3.23550 7.42470e-06
3.23650 7.33099e-06
3.23750 7.23842e-06
3.23850 7.14697e-06
3.23950 7.05663e-06
3.24050 6.96739e-06
3.24150 6.87922e-06
3.24250 6.79213e-06
3.24350 6.70610e-06
3.24450 6.62111e-06
3.24550 6.53716e-06
3.24650 6.45423e-06
3.24750 6.37230e-06
3.24850 6.29138e-06
3.24950 6.21144e-06
3.25050 6.13248e-06
3.25150 6.05448e-06
3.25250 5.97743e-06
3.25350 5.90133e-06
3.25450 5.82615e-06
3.25550 5.75189e-06
3.25650 5.67855e-06
3.25750 5.60610e-06
3.25850 5.53454e-06
3.25950 5.46385e-06
3.26050 5.39403e-06
3.26150 5.32507e-06
3.26250 5.25696e-06
3.26350 5.18968e-06
3.26450 5.12323e-06
3.26550 5.05760e-06
3.26650 4.99278e-06
3.26750 4.92875e-06
3.26850 4.86551e-06
3.26950 4.80305e-06
3.27050 4.74136e-06
3.27150 4.68044e-06
3.27250 4.62026e-06
3.27350 4.56083e-06
3.27450 4.50213e-06
3.27550 4.44416e-06
3.27650 4.38691e-06
3.27750 4.33037e-06
3.27850 4.27452e-06
3.27950 4.21937e-06
3.28050 4.16490e-06
3.28150 4.11111e-06
3.28250 4.05799e-06
3.28350 4.00552e-06
3.28450 3.95371e-06
3.28550 3.90254e-06
3.28650 3.85201e-06
3.28750 3.80211e-06
3.28850 3.75283e-06
3.28950 3.70416e-06
3.29050 3.65610e-06
3.29150 3.60864e-06
3.29250 3.56177e-06
3.29350 3.51549e-06
3.29450 3.46979e-06
3.29550 3.42466e-06
3.29650 3.38009e-06
3.29750 3.33608e-06
3.29850 3.29262e-06
3.29950 3.24971e-06
3.30050 3.20733e-06
3.30150 3.16548e-06
3.30250 3.12417e-06
3.30350 3.08337e-06
3.30450 3.04308e-06
3.30550 3.00330e-06
3.30650 2.96402e-06
3.30750 2.92523e-06
3.30850 2.88693e-06
3.30950 2.84912e-06
3.31050 2.81178e-06
3.31150 2.77491e-06
3.31250 2.73851e-06
3.31350 2.70256e-06
3.31450 2.66707e-06
3.31550 2.63203e-06
3.31650 2.59744e-06
3.31750 2.56328e-06
3.31850 2.52955e-06
3.31950 2.49625e-06
3.32050 2.46337e-06
3.32150 2.43091e-06
3.32250 2.39886e-06
3.32350 2.36722e-06
3.32450 2.33598e-06
3.32550 2.30514e-06
3.32650 2.27469e-06
3.32750 2.24462e-06
3.32850 2.21494e-06
3.32950 2.18564e-06
3.33050 2.15671e-06
3.33150 2.12815e-06
3.33250 2.09995e-06
3.33350 2.07212e-06
3.33450 2.04464e-06
3.33550 2.01750e-06
3.33650 1.99072e-06
3.33750 1.96428e-06
3.33850 1.93818e-06
3.33950 1.91241e-06
3.34050 1.88697e-06
3.34150 1.86186e-06
3.34250 1.83707e-06
3.34350 1.81260e-06
3.34450 1.78844e-06
3.34550 1.76459e-06
3.34650 1.74105e-06
3.34750 1.71781e-06
3.34850 1.69487e-06
3.34950 1.67223e-06
3.35050 1.64988e-06
3.35150 1.62781e-06
3.35250 1.60603e-06
3.35350 1.58453e-06
3.35450 1.56331e-06
3.35550 1.54236e-06
3.35650 1.52168e-06
3.35750 1.50127e-06
3.35850 1.48113e-06
3.35950 1.46124e-06
3.36050 1.44162e-06
3.36150 1.42224e-06
3.36250 1.40312e-06
3.36350 1.38424e-06
3.36450 1.36561e-06
3.36550 1.34723e-06
3.36650 1.32908e-06
3.36750 1.31116e-06
3.36850 1.29348e-06
3.36950 1.27603e-06
3.37050 1.25881e-06
3.37150 1.24181e-06
3.37250 1.22503e-06
3.37350 1.20847e-06
3.37450 1.19213e-06
3.37550 1.17600e-06
3.37650 1.16008e-06
3.37750 1.14437e-06
3.37850 1.12886e-06
3.37950 1.11356e-06
3.38050 1.09846e-06
3.38150 1.08355e-06
3.38250 1.06884e-06
3.38350 1.05432e-06
3.38450 1.03999e-06
3.38550 1.02586e-06
3.38650 1.01190e-06
3.38750 9.98131e-07
3.38850 9.84541e-07
3.38950 9.71129e-07
3.39050 9.57895e-07
3.39150 9.44834e-07
3.39250 9.31945e-07
3.39350 9.19226e-07
3.39450 9.06674e-07
3.39550 8.94288e-07
3.39650 8.82065e-07
3.39750 8.70004e-07
3.39850 8.58102e-07
3.39950 8.46357e-07
3.40050 8.34767e-07
3.40150 8.23330e-07
3.40250 8.12045e-07
3.40350 8.00909e-07
3.40450 7.89921e-07
3.40550 7.79078e-07
3.40650 7.68379e-07
3.40750 7.57822e-07
3.40850 7.47405e-07
3.40950 7.37127e-07
3.41050 7.26985e-07
3.41150 7.16977e-07
3.41250 7.07103e-07
3.41350 6.97360e-07
3.41450 6.87747e-07
3.41550 6.78262e-07
3.41650 6.68903e-07
3.41750 6.59669e-07
3.41850 6.50558e-07
3.41950 6.41569e-07
3.42050 6.32700e-07
3.42150 6.23949e-07
3.42250 6.15315e-07
3.42350 6.06797e-07
3.42450 5.98393e-07
3.42550 5.90101e-07
3.42650 5.81920e-07
3.42750 5.73849e-07
3.42850 5.65886e-07
3.42950 5.58030e-07
3.43050 5.50279e-07
3.43150 5.42632e-07
3.43250 5.35088e-07
3.43350 5.27646e-07
3.43450 5.20303e-07
3.43550 5.13059e-07
3.43650 5.05913e-07
3.43750 4.98863e-07
3.43850 4.91908e-07
3.43950 4.85047e-07
3.44050 4.78278e-07
3.44150 4.71601e-07
3.44250 4.65014e-07
3.44350 4.58515e-07
3.44450 4.52105e-07
3.44550 4.45781e-07
3.44650 4.39543e-07
3.44750 4.33389e-07
3.44850 4.27319e-07
3.44950 4.21330e-07
3.45050 4.15423e-07
3.45150 4.09596e-07
3.45250 4.03849e-07
3.45350 3.98179e-07
3.45450 3.92586e-07
3.45550 3.87069e-07
3.45650 3.81627e-07
3.45750 3.76259e-07
3.45850 3.70964e-07
3.45950 3.65742e-07
3.46050 3.60590e-07
3.46150 3.55509e-07
3.46250 3.50497e-07
3.46350 3.45553e-07
3.46450 3.40677e-07
3.46550 3.35867e-07
3.46650 3.31123e-07
3.46750 3.26444e-07
3.46850 3.21829e-07
3.46950 3.17277e-07
3.47050 3.12788e-07
3.47150 3.08360e-07
3.47250 3.03992e-07
3.47350 2.99685e-07
3.47450 2.95436e-07
3.47550 2.91246e-07
3.47650 2.87113e-07
3.47750 2.83037e-07
3.47850 2.79018e-07
3.47950 2.75053e-07
3.48050 2.71143e-07
3.48150 2.67287e-07
3.48250 2.63484e-07
3.48350 2.59733e-07
3.48450 2.56034e-07
3.48550 2.52386e-07
3.48650 2.48788e-07
3.48750 2.45240e-07
3.48850 2.41741e-07
3.48950 2.38290e-07
3.49050 2.34887e-07
3.49150 2.31531e-07
3.49250 2.28222e-07
3.49350 2.24958e-07
3.49450 2.21740e-07
3.49550 2.18566e-07
3.49650 2.15436e-07
3.49750 2.12350e-07
3.49850 2.09306e-07
3.49950 2.06305e-07
3.50050 2.03345e-07
3.50150 2.00427e-07
3.50250 1.97549e-07
3.50350 1.94711e-07
3.50450 1.91912e-07
3.50550 1.89153e-07
3.50650 1.86432e-07
3.50750 1.83749e-07
3.50850 1.81103e-07
3.50950 1.78495e-07
3.51050 1.75922e-07
3.51150 1.73386e-07
3.51250 1.70885e-07
3.51350 1.68419e-07
3.51450 1.65987e-07
3.51550 1.63590e-07
3.51650 1.61226e-07
3.51750 1.58895e-07
3.51850 1.56597e-07
3.51950 1.54331e-07
3.52050 1.52097e-07
3.52150 1.49894e-07
3.52250 1.47722e-07
3.52350 1.45581e-07
3.52450 1.43470e-07
3.52550 1.41388e-07
3.52650 1.39336e-07
3.52750 1.37313e-07
3.52850 1.35318e-07
3.52950 1.33351e-07
3.53050 1.31412e-07
3.53150 1.29500e-07
3.53250 1.27615e-07
3.53350 1.25757e-07
3.53450 1.23925e-07
3.53550 1.22119e-07
3.53650 1.20338e-07
3.53750 1.18583e-07
3.53850 1.16852e-07
3.53950 1.15146e-07
3.54050 1.13464e-07
3.54150 1.11806e-07
3.54250 1.10172e-07
3.54350 1.08560e-07
3.54450 1.06972e-07
3.54550 1.05406e-07
3.54650 1.03862e-07
3.54750 1.02340e-07
3.54850 1.00840e-07
3.54950 9.93615e-08
3.55050 9.79037e-08
3.55150 9.64666e-08
3.55250 9.50500e-08
3.55350 9.36536e-08
3.55450 9.22772e-08
3.55550 9.09203e-08
3.55650 8.95828e-08
3.55750 8.82644e-08
3.55850 8.69648e-08
3.55950 8.56838e-08
3.56050 8.44211e-08
3.56150 8.31765e-08
3.56250 8.19496e-08
3.56350 8.07404e-08
3.56450 7.95484e-08
3.56550 7.83736e-08
3.56650 7.72155e-08
3.56750 7.60741e-08
3.56850 7.49491e-08
3.56950 7.38402e-08
3.57050 7.27472e-08
3.57150 7.16700e-08
3.57250 7.06082e-08
3.57350 6.95617e-08
3.57450 6.85302e-08
3.57550 6.75136e-08
3.57650 6.65117e-08
3.57750 6.55242e-08
3.57850 6.45509e-08
3.57950 6.35916e-08
3.58050 6.26462e-08
3.58150 6.17145e-08
3.58250 6.07962e-08
3.58350 5.98911e-08
3.58450 5.89992e-08
3.58550 5.81201e-08
3.58650 5.72538e-08
3.58750 5.64000e-08
3.58850 5.55586e-08
3.58950 5.47293e-08
3.59050 5.39121e-08
3.59150 5.31068e-08
3.59250 5.23131e-08
3.59350 5.15309e-08
3.59450 5.07601e-08
3.59550 5.00006e-08
3.59650 4.92520e-08
3.59750 4.85143e-08
3.59850 4.77874e-08
3.59950 4.70710e-08
3.60050 4.63651e-08
3.60150 4.56695e-08
3.60250 4.49840e-08
3.60350 4.43085e-08
3.60450 4.36429e-08
3.60550 4.29869e-08
3.60650 4.23406e-08
3.60750 4.17037e-08
3.60850 4.10761e-08
3.60950 4.04577e-08
3.61050 3.98483e-08
3.61150 3.92478e-08
3.61250 3.86562e-08
3.61350 3.80732e-08
3.61450 3.74987e-08
3.61550 3.69327e-08
3.61650 3.63750e-08
3.61750 3.58255e-08
3.61850 3.52840e-08
3.61950 3.47505e-08
3.62050 3.42248e-08
3.62150 3.37069e-08
3.62250 3.31966e-08
3.62350 3.26937e-08
3.62450 3.21983e-08
3.62550 3.17102e-08
3.62650 3.12293e-08
3.62750 3.07555e-08
3.62850 3.02887e-08
3.62950 2.98287e-08
3.63050 2.93755e-08
3.63150 2.89291e-08
3.63250 2.84892e-08
3.63350 2.80559e-08
3.63450 2.76289e-08
3.63550 2.72083e-08
3.63650 2.67939e-08
3.63750 2.63856e-08
3.63850 2.59834e-08
3.63950 2.55871e-08
3.64050 2.51967e-08
3.64150 2.48121e-08
3.64250 2.44333e-08
3.64350 2.40600e-08
3.64450 2.36923e-08
3.64550 2.33301e-08
3.64650 2.29732e-08
3.64750 2.26217e-08
3.64850 2.22754e-08
3.64950 2.19342e-08
3.65050 2.15981e-08
3.65150 2.12671e-08
3.65250 2.09409e-08
3.65350 2.06197e-08
3.65450 2.03032e-08
3.65550 1.99915e-08
3.65650 1.96844e-08
3.65750 1.93819e-08
3.65850 1.90839e-08
3.65950 1.87904e-08
3.66050 1.85013e-08
3.66150 1.82165e-08
3.66250 1.79359e-08
3.66350 1.76596e-08
3.66450 1.73874e-08
3.66550 1.71193e-08
3.66650 1.68552e-08
3.66750 1.65951e-08
3.66850 1.63389e-08
3.66950 1.60865e-08
3.67050 1.58380e-08
3.67150 1.55932e-08
3.67250 1.53520e-08
3.67350 1.51145e-08
3.67450 1.48806e-08
3.67550 1.46501e-08
3.67650 1.44232e-08
3.67750 1.41997e-08
3.67850 1.39795e-08
3.67950 1.37627e-08
3.68050 1.35491e-08
3.68150 1.33388e-08
3.68250 1.31317e-08
3.68350 1.29277e-08
3.68450 1.27267e-08
3.68550 1.25288e-08
3.68650 1.23339e-08
3.68750 1.21420e-08
3.68850 1.19530e-08
3.68950 1.17668e-08
3.69050 1.15834e-08
3.69150 1.14029e-08
3.69250 1.12251e-08
3.69350 1.10499e-08
3.69450 1.08775e-08
3.69550 1.07076e-08
3.69650 1.05404e-08
3.69750 1.03757e-08
3.69850 1.02134e-08
3.69950 1.00537e-08
3.70050 9.89640e-09
3.70150 9.74149e-09
3.70250 9.58894e-09
3.70350 9.43872e-09
3.70450 9.29079e-09
3.70550 9.14512e-09
3.70650 9.00167e-09
3.70750 8.86042e-09
3.70850 8.72132e-09
3.70950 8.58436e-09
3.71050 8.44948e-09
3.71150 8.31667e-09
3.71250 8.18590e-09
3.71350 8.05713e-09
3.71450 7.93033e-09
3.71550 7.80547e-09
3.71650 7.68253e-09
3.71750 7.56148e-09
3.71850 7.44229e-09
3.71950 7.32492e-09
3.72050 7.20936e-09
3.72150 7.09558e-09
3.72250 6.98354e-09
3.72350 6.87323e-09
3.72450 6.76462e-09
3.72550 6.65768e-09
3.72650 6.55238e-09
3.72750 6.44871e-09
3.72850 6.34664e-09
3.72950 6.24614e-09
3.73050 6.14720e-09
3.73150 6.04978e-09
3.73250 5.95386e-09
3.73350 5.85943e-09
3.73450 5.76646e-09
3.73550 5.67492e-09
3.73650 5.58481e-09
3.73750 5.49608e-09
3.73850 5.40873e-09
3.73950 5.32273e-09
3.74050 5.23807e-09
3.74150 5.15472e-09
3.74250 5.07266e-09
3.74350 4.99188e-09
3.74450 4.91234e-09
3.74550 4.83405e-09
3.74650 4.75697e-09
3.74750 4.68109e-09
3.74850 4.60639e-09
3.74950 4.53285e-09
3.75050 4.46046e-09
3.75150 4.38919e-09
3.75250 4.31903e-09
3.75350 4.24997e-09
3.75450 4.18198e-09
3.75550 4.11506e-09
3.75650 4.04918e-09
3.75750 3.98432e-09
3.75850 3.92048e-09
3.75950 3.85764e-09
3.76050 3.79578e-09
3.76150 3.73489e-09
3.76250 3.67495e-09
3.76350 3.61594e-09
3.76450 3.55787e-09
3.76550 3.50070e-09
3.76650 3.44442e-09
3.76750 3.38903e-09
3.76850 3.33451e-09
3.76950 3.28085e-09
3.77050 3.22802e-09
3.77150 3.17603e-09
3.77250 3.12485e-09
3.77350 3.07448e-09
3.77450 3.02490e-09
3.77550 2.97610e-09
3.77650 2.92806e-09
3.77750 2.88079e-09
3.77850 2.83426e-09
3.77950 2.78846e-09
3.78050 2.74338e-09
3.78150 2.69901e-09
3.78250 2.65535e-09
3.78350 2.61237e-09
3.78450 2.57007e-09
3.78550 2.52844e-09
3.78650 2.48747e-09
3.78750 2.44715e-09
3.78850 2.40746e-09
3.78950 2.36840e-09
3.79050 2.32996e-09
3.79150 2.29213e-09
3.79250 2.25490e-09
3.79350 2.21826e-09
3.79450 2.18220e-09
3.79550 2.14671e-09
3.79650 2.11179e-09
3.79750 2.07742e-09
3.79850 2.04359e-09
3.79950 2.01030e-09
3.80050 1.97755e-09
3.80150 1.94531e-09
3.80250 1.91358e-09
3.80350 1.88237e-09
3.80450 1.85164e-09
3.80550 1.82141e-09
3.80650 1.79166e-09
3.80750 1.76238e-09
3.80850 1.73357e-09
3.80950 1.70522e-09
3.81050 1.67733e-09
3.81150 1.64988e-09
3.81250 1.62286e-09
3.81350 1.59628e-09
3.81450 1.57013e-09
3.81550 1.54439e-09
3.81650 1.51906e-09
3.81750 1.49414e-09
3.81850 1.46962e-09
3.81950 1.44549e-09
3.82050 1.42175e-09
3.82150 1.39839e-09
3.82250 1.37540e-09
3.82350 1.35279e-09
3.82450 1.33053e-09
3.82550 1.30863e-09
3.82650 1.28709e-09
3.82750 1.26589e-09
3.82850 1.24503e-09
3.82950 1.22451e-09
3.83050 1.20432e-09
3.83150 1.18445e-09
3.83250 1.16491e-09
3.83350 1.14568e-09
3.83450 1.12676e-09
3.83550 1.10814e-09
3.83650 1.08982e-09
3.83750 1.07180e-09
3.83850 1.05408e-09
3.83950 1.03663e-09
3.84050 1.01947e-09
3.84150 1.00259e-09
3.84250 9.85980e-10
3.84350 9.69639e-10
3.84450 9.53562e-10
3.84550 9.37746e-10
3.84650 9.22186e-10
3.84750 9.06878e-10
3.84850 8.91819e-10
3.84950 8.77003e-10
3.85050 8.62429e-10
3.85150 8.48090e-10
3.85250 8.33985e-10
3.85350 8.20109e-10
3.85450 8.06459e-10
3.85550 7.93030e-10
3.85650 7.79820e-10
3.85750 7.66825e-10
3.85850 7.54041e-10
3.85950 7.41466e-10
3.86050 7.29096e-10
3.86150 7.16927e-10
3.86250 7.04957e-10
3.86350 6.93182e-10
3.86450 6.81600e-10
3.86550 6.70206e-10
3.86650 6.58998e-10
3.86750 6.47974e-10
3.86850 6.37130e-10
3.86950 6.26463e-10
3.87050 6.15971e-10
3.87150 6.05651e-10
3.87250 5.95499e-10
3.87350 5.85514e-10
3.87450 5.75693e-10
3.87550 5.66032e-10
3.87650 5.56530e-10
3.87750 5.47184e-10
3.87850 5.37991e-10
3.87950 5.28949e-10
3.88050 5.20056e-10
3.88150 5.11309e-10
3.88250 5.02706e-10
3.88350 4.94244e-10
3.88450 4.85922e-10
3.88550 4.77736e-10
3.88650 4.69685e-10
3.88750 4.61767e-10
3.88850 4.53980e-10
3.88950 4.46321e-10
3.89050 4.38788e-10
3.89150 4.31379e-10
3.89250 4.24093e-10
3.89350 4.16927e-10
3.89450 4.09879e-10
3.89550 4.02948e-10
3.89650 3.96132e-10
3.89750 3.89428e-10
3.89850 3.82835e-10
3.89950 3.76352e-10
3.90050 3.69975e-10
3.90150 3.63705e-10
3.90250 3.57538e-10
3.90350 3.51473e-10
3.90450 3.45510e-10
3.90550 3.39645e-10
3.90650 3.33877e-10
3.90750 3.28205e-10
3.90850 3.22628e-10
3.90950 3.17143e-10
3.91050 3.11749e-10
3.91150 3.06445e-10
3.91250 3.01230e-10
3.91350 2.96101e-10
3.91450 2.91057e-10
3.91550 2.86098e-10
3.91650 2.81221e-10
3.91750 2.76426e-10
3.91850 2.71710e-10
3.91950 2.67073e-10
3.92050 2.62514e-10
3.92150 2.58031e-10
3.92250 2.53622e-10
3.92350 2.49288e-10
3.92450 2.45025e-10
3.92550 2.40834e-10
3.92650 2.36714e-10
3.92750 2.32662e-10
3.92850 2.28678e-10
3.92950 2.24761e-10
3.93050 2.20909e-10
3.93150 2.17122e-10
3.93250 2.13399e-10
3.93350 2.09738e-10
3.93450 2.06138e-10
3.93550 2.02599e-10
3.93650 1.99119e-10
3.93750 1.95698e-10
3.93850 1.92334e-10
3.93950 1.89027e-10
3.94050 1.85776e-10
3.94150 1.82579e-10
3.94250 1.79436e-10
3.94350 1.76346e-10
3.94450 1.73308e-10
3.94550 1.70322e-10
3.94650 1.67385e-10
3.94750 1.64499e-10
3.94850 1.61661e-10
3.94950 1.58870e-10
3.95050 1.56127e-10
3.95150 1.53431e-10
3.95250 1.50780e-10
3.95350 1.48174e-10
3.95450 1.45611e-10
3.95550 1.43093e-10
3.95650 1.40616e-10
3.95750 1.38182e-10
3.95850 1.35789e-10
3.95950 1.33437e-10
3.96050 1.31124e-10
3.96150 1.28851e-10
3.96250 1.26616e-10
3.96350 1.24420e-10
3.96450 1.22260e-10
3.96550 1.20138e-10
3.96650 1.18051e-10
3.96750 1.16000e-10
3.96850 1.13983e-10
3.96950 1.12001e-10
3.97050 1.10053e-10
3.97150 1.08138e-10
3.97250 1.06256e-10
3.97350 1.04405e-10
3.97450 1.02586e-10
3.97550 1.00799e-10
3.97650 9.90414e-11
3.97750 9.73141e-11
3.97850 9.56163e-11
3.97950 9.39475e-11
3.98050 9.23073e-11
3.98150 9.06950e-11
3.98250 8.91104e-11
3.98350 8.75528e-11
3.98450 8.60220e-11
3.98550 8.45173e-11
3.98650 8.30384e-11
3.98750 8.15848e-11
3.98850 8.01562e-11
3.98950 7.87520e-11
3.99050 7.73720e-11
3.99150 7.60156e-11
3.99250 7.46825e-11
3.99350 7.33724e-11
3.99450 7.20847e-11
3.99550 7.08191e-11
3.99650 6.95754e-11
3.99750 6.83530e-11
3.99850 6.71516e-11
3.99950 6.59710e-11
4.00050 6.48106e-11


==> data/dndz/green/dndz_alpha1.00.txt <==
# Gauss * (B*z + C*z^2) fit to \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.0))^\alpha,
# and normalized
0.00050 4.23577e-09
0.00150 3.83851e-08
0.00250 1.07360e-07
0.00350 2.11876e-07
0.00450 3.52654e-07
0.00550 5.30427e-07
0.00650 7.45934e-07
0.00750 9.99924e-07
0.00850 1.29315e-06
0.00950 1.62639e-06
0.01050 2.00041e-06
0.01150 2.41599e-06
0.01250 2.87393e-06
0.01350 3.37504e-06
0.01450 3.92011e-06
0.01550 4.50998e-06
0.01650 5.14547e-06
0.01750 5.82743e-06
0.01850 6.55669e-06
0.01950 7.33413e-06
0.02050 8.16060e-06
0.02150 9.03699e-06
0.02250 9.96418e-06
0.02350 1.09431e-05
0.02450 1.19746e-05
0.02550 1.30596e-05
0.02650 1.41991e-05
0.02750 1.53939e-05
0.02850 1.66451e-05
0.02950 1.79536e-05
0.03050 1.93204e-05
0.03150 2.07464e-05
0.03250 2.22326e-05
0.03350 2.37801e-05
0.03450 2.53898e-05
0.03550 2.70627e-05
0.03650 2.88000e-05
0.03750 3.06026e-05
0.03850 3.24715e-05
0.03950 3.44080e-05
0.04050 3.64129e-05
0.04150 3.84875e-05
0.04250 4.06328e-05
0.04350 4.28499e-05
0.04450 4.51399e-05
0.04550 4.75040e-05
0.04650 4.99434e-05
0.04750 5.24591e-05
0.04850 5.50524e-05
0.04950 5.77243e-05
0.05050 6.04762e-05
0.05150 6.33092e-05
0.05250 6.62245e-05
0.05350 6.92234e-05
0.05450 7.23071e-05
0.05550 7.54768e-05
0.05650 7.87339e-05
0.05750 8.20795e-05
0.05850 8.55150e-05
0.05950 8.90417e-05
0.06050 9.26608e-05
0.06150 9.63738e-05
0.06250 1.00182e-04
0.06350 1.04087e-04
0.06450 1.08089e-04
0.06550 1.12191e-04
0.06650 1.16393e-04
0.06750 1.20698e-04
0.06850 1.25106e-04
0.06950 1.29619e-04
0.07050 1.34238e-04
0.07150 1.38965e-04
0.07250 1.43801e-04
0.07350 1.48748e-04
0.07450 1.53807e-04
0.07550 1.58980e-04
0.07650 1.64269e-04
0.07750 1.69674e-04
0.07850 1.75198e-04
0.07950 1.80841e-04
0.08050 1.86606e-04
0.08150 1.92495e-04
0.08250 1.98508e-04
0.08350 2.04647e-04
0.08450 2.10915e-04
0.08550 2.17312e-04
0.08650 2.23840e-04
0.08750 2.30502e-04
0.08850 2.37299e-04
0.08950 2.44231e-04
0.09050 2.51303e-04
0.09150 2.58514e-04
0.09250 2.65867e-04
0.09350 2.73363e-04
0.09450 2.81004e-04
0.09550 2.88793e-04
0.09650 2.96731e-04
0.09750 3.04819e-04
0.09850 3.13060e-04
0.09950 3.21456e-04
0.10050 3.30008e-04
0.10150 3.38718e-04
0.10250 3.47589e-04
0.10350 3.56622e-04
0.10450 3.65819e-04
0.10550 3.75182e-04
0.10650 3.84713e-04
0.10750 3.94414e-04
0.10850 4.04287e-04
0.10950 4.14334e-04
0.11050 4.24558e-04
0.11150 4.34960e-04
0.11250 4.45542e-04
0.11350 4.56307e-04
0.11450 4.67256e-04
0.11550 4.78392e-04
0.11650 4.89717e-04
0.11750 5.01233e-04
0.11850 5.12942e-04
0.11950 5.24847e-04
0.12050 5.36950e-04
0.12150 5.49252e-04
0.12250 5.61757e-04
0.12350 5.74466e-04
0.12450 5.87382e-04
0.12550 6.00507e-04
0.12650 6.13844e-04
0.12750 6.27394e-04
0.12850 6.41161e-04
0.12950 6.55146e-04
0.13050 6.69353e-04
0.13150 6.83782e-04
0.13250 6.98438e-04
0.13350 7.13322e-04
0.13450 7.28437e-04
0.13550 7.43785e-04
0.13650 7.59369e-04
0.13750 7.75192e-04
0.13850 7.91255e-04
0.13950 8.07562e-04
0.14050 8.24116e-04
0.14150 8.40918e-04
0.14250 8.57972e-04
0.14350 8.75279e-04
0.14450 8.92844e-04
0.14550 9.10668e-04
0.14650 9.28754e-04
0.14750 9.47106e-04
0.14850 9.65725e-04
0.14950 9.84615e-04
0.15050 1.00378e-03
0.15150 1.02322e-03
0.15250 1.04293e-03
0.15350 1.06294e-03
0.15450 1.08322e-03
0.15550 1.10379e-03
0.15650 1.12466e-03
0.15750 1.14581e-03
0.15850 1.16727e-03
0.15950 1.18902e-03
0.16050 1.21107e-03
0.16150 1.23344e-03
0.16250 1.25610e-03
0.16350 1.27909e-03
0.16450 1.30238e-03
0.16550 1.32600e-03
0.16650 1.34993e-03
0.16750 1.37419e-03
0.16850 1.39878e-03
0.16950 1.42370e-03
0.17050 1.44895e-03
0.17150 1.47454e-03
0.17250 1.50047e-03
0.17350 1.52674e-03
0.17450 1.55336e-03
0.17550 1.58033e-03
0.17650 1.60765e-03
0.17750 1.63534e-03
0.17850 1.66338e-03
0.17950 1.69178e-03
0.18050 1.72056e-03
0.18150 1.74970e-03
0.18250 1.77922e-03
0.18350 1.80912e-03
0.18450 1.83940e-03
0.18550 1.87006e-03
0.18650 1.90111e-03
0.18750 1.93256e-03
0.18850 1.96440e-03
0.18950 1.99664e-03
0.19050 2.02928e-03
0.19150 2.06233e-03
0.19250 2.09580e-03
0.19350 2.12967e-03
0.19450 2.16397e-03
0.19550 2.19868e-03
0.19650 2.23383e-03
0.19750 2.26940e-03
0.19850 2.30541e-03
0.19950 2.34185e-03
0.20050 2.37874e-03
0.20150 2.41607e-03
0.20250 2.45385e-03
0.20350 2.49209e-03
0.20450 2.53078e-03
0.20550 2.56993e-03
0.20650 2.60955e-03
0.20750 2.64964e-03
0.20850 2.69021e-03
0.20950 2.73125e-03
0.21050 2.77277e-03
0.21150 2.81479e-03
0.21250 2.85729e-03
0.21350 2.90028e-03
0.21450 2.94378e-03
0.21550 2.98778e-03
0.21650 3.03229e-03
0.21750 3.07731e-03
0.21850 3.12285e-03
0.21950 3.16891e-03
0.22050 3.21549e-03
0.22150 3.26260e-03
0.22250 3.31025e-03
0.22350 3.35844e-03
0.22450 3.40717e-03
0.22550 3.45645e-03
0.22650 3.50629e-03
0.22750 3.55668e-03
0.22850 3.60763e-03
0.22950 3.65915e-03
0.23050 3.71124e-03
0.23150 3.76391e-03
0.23250 3.81715e-03
0.23350 3.87099e-03
0.23450 3.92541e-03
0.23550 3.98043e-03
0.23650 4.03605e-03
0.23750 4.09227e-03
0.23850 4.14911e-03
0.23950 4.20656e-03
0.24050 4.26463e-03
0.24150 4.32333e-03
0.24250 4.38265e-03
0.24350 4.44261e-03
0.24450 4.50321e-03
0.24550 4.56446e-03
0.24650 4.62635e-03
0.24750 4.68890e-03
0.24850 4.75212e-03
0.24950 4.81599e-03
0.25050 4.88054e-03
0.25150 4.94577e-03
0.25250 5.01168e-03
0.25350 5.07827e-03
0.25450 5.14556e-03
0.25550 5.21354e-03
0.25650 5.28223e-03
0.25750 5.35163e-03
0.25850 5.42174e-03
0.25950 5.49257e-03
0.26050 5.56412e-03
0.26150 5.63641e-03
0.26250 5.70943e-03
0.26350 5.78320e-03
0.26450 5.85771e-03
0.26550 5.93298e-03
0.26650 6.00900e-03
0.26750 6.08579e-03
0.26850 6.16335e-03
0.26950 6.24168e-03
0.27050 6.32080e-03
0.27150 6.40070e-03
0.27250 6.48140e-03
0.27350 6.56290e-03
0.27450 6.64520e-03
0.27550 6.72831e-03
0.27650 6.81225e-03
0.27750 6.89700e-03
0.27850 6.98258e-03
0.27950 7.06900e-03
0.28050 7.15626e-03
0.28150 7.24437e-03
0.28250 7.33333e-03
0.28350 7.42316e-03
0.28450 7.51384e-03
0.28550 7.60540e-03
0.28650 7.69784e-03
0.28750 7.79116e-03
0.28850 7.88538e-03
0.28950 7.98049e-03
0.29050 8.07650e-03
0.29150 8.17343e-03
0.29250 8.27127e-03
0.29350 8.37004e-03
0.29450 8.46973e-03
0.29550 8.57036e-03
0.29650 8.67193e-03
0.29750 8.77445e-03
0.29850 8.87793e-03
0.29950 8.98237e-03
0.30050 9.08778e-03
0.30150 9.19416e-03
0.30250 9.30153e-03
0.30350 9.40989e-03
0.30450 9.51924e-03
0.30550 9.62959e-03
0.30650 9.74096e-03
0.30750 9.85333e-03
0.30850 9.96674e-03
0.30950 1.00812e-02
0.31050 1.01966e-02
0.31150 1.03132e-02
0.31250 1.04307e-02
0.31350 1.05493e-02
0.31450 1.06690e-02
0.31550 1.07898e-02
0.31650 1.09116e-02
0.31750 1.10345e-02
0.31850 1.11586e-02
0.31950 1.12837e-02
0.32050 1.14099e-02
0.32150 1.15373e-02
0.32250 1.16657e-02
0.32350 1.17953e-02
0.32450 1.19260e-02
0.32550 1.20579e-02
0.32650 1.21909e-02
0.32750 1.23251e-02
0.32850 1.24605e-02
0.32950 1.25970e-02
0.33050 1.27347e-02
0.33150 1.28736e-02
0.33250 1.30137e-02
0.33350 1.31550e-02
0.33450 1.32975e-02
0.33550 1.34412e-02
0.33650 1.35862e-02
0.33750 1.37323e-02
0.33850 1.38798e-02
0.33950 1.40284e-02
0.34050 1.41784e-02
0.34150 1.43296e-02
0.34250 1.44821e-02
0.34350 1.46358e-02
0.34450 1.47909e-02
0.34550 1.49472e-02
0.34650 1.51048e-02
0.34750 1.52638e-02
0.34850 1.54241e-02
0.34950 1.55857e-02
0.35050 1.57486e-02
0.35150 1.59129e-02
0.35250 1.60785e-02
0.35350 1.62455e-02
0.35450 1.64139e-02
0.35550 1.65837e-02
0.35650 1.67548e-02
0.35750 1.69273e-02
0.35850 1.71012e-02
0.35950 1.72766e-02
0.36050 1.74533e-02
0.36150 1.76315e-02
0.36250 1.78111e-02
0.36350 1.79922e-02
0.36450 1.81747e-02
0.36550 1.83587e-02
0.36650 1.85441e-02
0.36750 1.87310e-02
0.36850 1.89194e-02
0.36950 1.91093e-02
0.37050 1.93007e-02
0.37150 1.94936e-02
0.37250 1.96880e-02
0.37350 1.98840e-02
0.37450 2.00814e-02
0.37550 2.02805e-02
0.37650 2.04811e-02
0.37750 2.06832e-02
0.37850 2.08869e-02
0.37950 2.10922e-02
0.38050 2.12991e-02
0.38150 2.15076e-02
0.38250 2.17177e-02
0.38350 2.19294e-02
0.38450 2.21427e-02
0.38550 2.23577e-02
0.38650 2.25743e-02
0.38750 2.27925e-02
0.38850 2.30124e-02
0.38950 2.32340e-02
0.39050 2.34573e-02
0.39150 2.36822e-02
0.39250 2.39088e-02
0.39350 2.41372e-02
0.39450 2.43672e-02
0.39550 2.45990e-02
0.39650 2.48325e-02
0.39750 2.50677e-02
0.39850 2.53047e-02
0.39950 2.55435e-02
0.40050 2.57840e-02
0.40150 2.60263e-02
0.40250 2.62704e-02
0.40350 2.65163e-02
0.40450 2.67640e-02
0.40550 2.70134e-02
0.40650 2.72648e-02
0.40750 2.75179e-02
0.40850 2.77729e-02
0.40950 2.80298e-02
0.41050 2.82885e-02
0.41150 2.85490e-02
0.41250 2.88115e-02
0.41350 2.90758e-02
0.41450 2.93421e-02
0.41550 2.96102e-02
0.41650 2.98803e-02
0.41750 3.01523e-02
0.41850 3.04262e-02
0.41950 3.07021e-02
0.42050 3.09799e-02
0.42150 3.12597e-02
0.42250 3.15414e-02
0.42350 3.18252e-02
0.42450 3.21109e-02
0.42550 3.23987e-02
0.42650 3.26884e-02
0.42750 3.29802e-02
0.42850 3.32740e-02
0.42950 3.35698e-02
0.43050 3.38677e-02
0.43150 3.41677e-02
0.43250 3.44697e-02
0.43350 3.47738e-02
0.43450 3.50800e-02
0.43550 3.53883e-02
0.43650 3.56987e-02
0.43750 3.60112e-02
0.43850 3.63259e-02
0.43950 3.66427e-02
0.44050 3.69616e-02
0.44150 3.72827e-02
0.44250 3.76060e-02
0.44350 3.79314e-02
0.44450 3.82590e-02
0.44550 3.85889e-02
0.44650 3.89209e-02
0.44750 3.92551e-02
0.44850 3.95916e-02
0.44950 3.99303e-02
0.45050 4.02713e-02
0.45150 4.06145e-02
0.45250 4.09600e-02
0.45350 4.13077e-02
0.45450 4.16578e-02
0.45550 4.20101e-02
0.45650 4.23647e-02
0.45750 4.27217e-02
0.45850 4.30810e-02
0.45950 4.34426e-02
0.46050 4.38065e-02
0.46150 4.41728e-02
0.46250 4.45415e-02
0.46350 4.49126e-02
0.46450 4.52860e-02
0.46550 4.56619e-02
0.46650 4.60401e-02
0.46750 4.64208e-02
0.46850 4.68038e-02
0.46950 4.71894e-02
0.47050 4.75773e-02
0.47150 4.79677e-02
0.47250 4.83606e-02
0.47350 4.87560e-02
0.47450 4.91538e-02
0.47550 4.95541e-02
0.47650 4.99570e-02
0.47750 5.03623e-02
0.47850 5.07702e-02
0.47950 5.11806e-02
0.48050 5.15936e-02
0.48150 5.20091e-02
0.48250 5.24272e-02
0.48350 5.28479e-02
0.48450 5.32711e-02
0.48550 5.36969e-02
0.48650 5.41254e-02
0.48750 5.45564e-02
0.48850 5.49901e-02
0.48950 5.54264e-02
0.49050 5.58654e-02
0.49150 5.63070e-02
0.49250 5.67513e-02
0.49350 5.71982e-02
0.49450 5.76479e-02
0.49550 5.81002e-02
0.49650 5.85552e-02
0.49750 5.90130e-02
0.49850 5.94734e-02
0.49950 5.99367e-02
0.50050 6.04026e-02
0.50150 6.08713e-02
0.50250 6.13428e-02
0.50350 6.18170e-02
0.50450 6.22941e-02
0.50550 6.27739e-02
0.50650 6.32565e-02
0.50750 6.37420e-02
0.50850 6.42302e-02
0.50950 6.47213e-02
0.51050 6.52152e-02
0.51150 6.57120e-02
0.51250 6.62117e-02
0.51350 6.67142e-02
0.51450 6.72196e-02
0.51550 6.77279e-02
0.51650 6.82391e-02
0.51750 6.87532e-02
0.51850 6.92703e-02
0.51950 6.97902e-02
0.52050 7.03131e-02
0.52150 7.08390e-02
0.52250 7.13678e-02
0.52350 7.18996e-02
0.52450 7.24344e-02
0.52550 7.29721e-02
0.52650 7.35129e-02
0.52750 7.40566e-02
0.52850 7.46034e-02
0.52950 7.51532e-02
0.53050 7.57060e-02
0.53150 7.62619e-02
0.53250 7.68208e-02
0.53350 7.73828e-02
0.53450 7.79479e-02
0.53550 7.85161e-02
0.53650 7.90873e-02
0.53750 7.96617e-02
0.53850 8.02392e-02
0.53950 8.08198e-02
0.54050 8.14035e-02
0.54150 8.19903e-02
0.54250 8.25803e-02
0.54350 8.31735e-02
0.54450 8.37698e-02
0.54550 8.43694e-02
0.54650 8.49720e-02
0.54750 8.55779e-02
0.54850 8.61870e-02
0.54950 8.67993e-02
0.55050 8.74149e-02
0.55150 8.80336e-02
0.55250 8.86556e-02
0.55350 8.92809e-02
0.55450 8.99094e-02
0.55550 9.05412e-02
0.55650 9.11762e-02
0.55750 9.18146e-02
0.55850 9.24562e-02
0.55950 9.31011e-02
0.56050 9.37494e-02
0.56150 9.44009e-02
0.56250 9.50558e-02
0.56350 9.57140e-02
0.56450 9.63756e-02
0.56550 9.70405e-02
0.56650 9.77088e-02
0.56750 9.83805e-02
0.56850 9.90555e-02
0.56950 9.97340e-02
0.57050 1.00416e-01
0.57150 1.01101e-01
0.57250 1.01790e-01
0.57350 1.02482e-01
0.57450 1.03177e-01
0.57550 1.03876e-01
0.57650 1.04579e-01
0.57750 1.05284e-01
0.57850 1.05994e-01
0.57950 1.06706e-01
0.58050 1.07423e-01
0.58150 1.08142e-01
0.58250 1.08866e-01
0.58350 1.09592e-01
0.58450 1.10323e-01
0.58550 1.11056e-01
0.58650 1.11794e-01
0.58750 1.12535e-01
0.58850 1.13279e-01
0.58950 1.14027e-01
0.59050 1.14778e-01
0.59150 1.15533e-01
0.59250 1.16292e-01
0.59350 1.17054e-01
0.59450 1.17820e-01
0.59550 1.18589e-01
0.59650 1.19362e-01
0.59750 1.20139e-01
0.59850 1.20919e-01
0.59950 1.21703e-01
0.60050 1.22490e-01
0.60150 1.23281e-01
0.60250 1.24076e-01
0.60350 1.24874e-01
0.60450 1.25676e-01
0.60550 1.26482e-01
0.60650 1.27291e-01
0.60750 1.28104e-01
0.60850 1.28921e-01
0.60950 1.29742e-01
0.61050 1.30566e-01
0.61150 1.31394e-01
0.61250 1.32225e-01
0.61350 1.33060e-01
0.61450 1.33899e-01
0.61550 1.34742e-01
0.61650 1.35588e-01
0.61750 1.36439e-01
0.61850 1.37293e-01
0.61950 1.38150e-01
0.62050 1.39012e-01
0.62150 1.39877e-01
0.62250 1.40746e-01
0.62350 1.41619e-01
0.62450 1.42495e-01
0.62550 1.43376e-01
0.62650 1.44260e-01
0.62750 1.45148e-01
0.62850 1.46039e-01
0.62950 1.46935e-01
0.63050 1.47834e-01
0.63150 1.48737e-01
0.63250 1.49645e-01
0.63350 1.50555e-01
0.63450 1.51470e-01
0.63550 1.52389e-01
0.63650 1.53311e-01
0.63750 1.54237e-01
0.63850 1.55167e-01
0.63950 1.56101e-01
0.64050 1.57039e-01
0.64150 1.57981e-01
0.64250 1.58926e-01
0.64350 1.59876e-01
0.64450 1.60829e-01
0.64550 1.61786e-01
0.64650 1.62747e-01
0.64750 1.63712e-01
0.64850 1.64681e-01
0.64950 1.65654e-01
0.65050 1.66631e-01
0.65150 1.67612e-01
0.65250 1.68596e-01
0.65350 1.69585e-01
0.65450 1.70577e-01
0.65550 1.71573e-01
0.65650 1.72574e-01
0.65750 1.73578e-01
0.65850 1.74586e-01
0.65950 1.75598e-01
0.66050 1.76614e-01
0.66150 1.77634e-01
0.66250 1.78658e-01
0.66350 1.79686e-01
0.66450 1.80718e-01
0.66550 1.81754e-01
0.66650 1.82794e-01
0.66750 1.83837e-01
0.66850 1.84885e-01
0.66950 1.85937e-01
0.67050 1.86992e-01
0.67150 1.88052e-01
0.67250 1.89116e-01
0.67350 1.90183e-01
0.67450 1.91255e-01
0.67550 1.92330e-01
0.67650 1.93410e-01
0.67750 1.94493e-01
0.67850 1.95581e-01
0.67950 1.96673e-01
0.68050 1.97768e-01
0.68150 1.98868e-01
0.68250 1.99971e-01
0.68350 2.01079e-01
0.68450 2.02190e-01
0.68550 2.03306e-01
0.68650 2.04425e-01
0.68750 2.05549e-01
0.68850 2.06676e-01
0.68950 2.07808e-01
0.69050 2.08943e-01
0.69150 2.10083e-01
0.69250 2.11226e-01
0.69350 2.12374e-01
0.69450 2.13525e-01
0.69550 2.14681e-01
0.69650 2.15840e-01
0.69750 2.17004e-01
0.69850 2.18171e-01
0.69950 2.19343e-01
0.70050 2.20518e-01
0.70150 2.21698e-01
0.70250 2.22881e-01
0.70350 2.24069e-01
0.70450 2.25261e-01
0.70550 2.26456e-01
0.70650 2.27656e-01
0.70750 2.28859e-01
0.70850 2.30067e-01
0.70950 2.31279e-01
0.71050 2.32494e-01
0.71150 2.33714e-01
0.71250 2.34937e-01
0.71350 2.36165e-01
0.71450 2.37396e-01
0.71550 2.38632e-01
0.71650 2.39871e-01
0.71750 2.41115e-01
0.71850 2.42362e-01
0.71950 2.43614e-01
0.72050 2.44869e-01
0.72150 2.46129e-01
0.72250 2.47392e-01
0.72350 2.48659e-01
0.72450 2.49931e-01
0.72550 2.51206e-01
0.72650 2.52485e-01
0.72750 2.53768e-01
0.72850 2.55056e-01
0.72950 2.56347e-01
0.73050 2.57642e-01
0.73150 2.58941e-01
0.73250 2.60244e-01
0.73350 2.61551e-01
0.73450 2.62862e-01
0.73550 2.64176e-01
0.73650 2.65495e-01
0.73750 2.66818e-01
0.73850 2.68144e-01
0.73950 2.69475e-01
0.74050 2.70809e-01
0.74150 2.72147e-01
0.74250 2.73489e-01
0.74350 2.74835e-01
0.74450 2.76185e-01
0.74550 2.77539e-01
0.74650 2.78897e-01
0.74750 2.80259e-01
0.74850 2.81624e-01
0.74950 2.82993e-01
0.75050 2.84367e-01
0.75150 2.85744e-01
0.75250 2.87125e-01
0.75350 2.88509e-01
0.75450 2.89898e-01
0.75550 2.91290e-01
0.75650 2.92687e-01
0.75750 2.94087e-01
0.75850 2.95490e-01
0.75950 2.96898e-01
0.76050 2.98310e-01
0.76150 2.99725e-01
0.76250 3.01144e-01
0.76350 3.02567e-01
0.76450 3.03993e-01
0.76550 3.05424e-01
0.76650 3.06858e-01
0.76750 3.08296e-01
0.76850 3.09737e-01
0.76950 3.11182e-01
0.77050 3.12632e-01
0.77150 3.14084e-01
0.77250 3.15541e-01
0.77350 3.17001e-01
0.77450 3.18465e-01
0.77550 3.19932e-01
0.77650 3.21404e-01
0.77750 3.22879e-01
0.77850 3.24357e-01
0.77950 3.25839e-01
0.78050 3.27325e-01
0.78150 3.28815e-01
0.78250 3.30308e-01
0.78350 3.31804e-01
0.78450 3.33305e-01
0.78550 3.34809e-01
0.78650 3.36316e-01
0.78750 3.37827e-01
0.78850 3.39342e-01
0.78950 3.40860e-01
0.79050 3.42382e-01
0.79150 3.43907e-01
0.79250 3.45436e-01
0.79350 3.46968e-01
0.79450 3.48504e-01
0.79550 3.50043e-01
0.79650 3.51586e-01
0.79750 3.53132e-01
0.79850 3.54682e-01
0.79950 3.56235e-01
0.80050 3.57791e-01
0.80150 3.59351e-01
0.80250 3.60915e-01
0.80350 3.62482e-01
0.80450 3.64052e-01
0.80550 3.65625e-01
0.80650 3.67202e-01
0.80750 3.68783e-01
0.80850 3.70366e-01
0.80950 3.71953e-01
0.81050 3.73543e-01
0.81150 3.75137e-01
0.81250 3.76734e-01
0.81350 3.78334e-01
0.81450 3.79937e-01
0.81550 3.81544e-01
0.81650 3.83154e-01
0.81750 3.84767e-01
0.81850 3.86383e-01
0.81950 3.88003e-01
0.82050 3.89625e-01
0.82150 3.91251e-01
0.82250 3.92880e-01
0.82350 3.94512e-01
0.82450 3.96148e-01
0.82550 3.97786e-01
0.82650 3.99428e-01
0.82750 4.01072e-01
0.82850 4.02720e-01
0.82950 4.04370e-01
0.83050 4.06024e-01
0.83150 4.07681e-01
0.83250 4.09340e-01
0.83350 4.11003e-01
0.83450 4.12669e-01
0.83550 4.14337e-01
0.83650 4.16009e-01
0.83750 4.17684e-01
0.83850 4.19361e-01
0.83950 4.21041e-01
0.84050 4.22725e-01
0.84150 4.24411e-01
0.84250 4.26099e-01
0.84350 4.27791e-01
0.84450 4.29486e-01
0.84550 4.31183e-01
0.84650 4.32883e-01
0.84750 4.34586e-01
0.84850 4.36292e-01
0.84950 4.38000e-01
0.85050 4.39711e-01
0.85150 4.41425e-01
0.85250 4.43141e-01
0.85350 4.44860e-01
0.85450 4.46582e-01
0.85550 4.48306e-01
0.85650 4.50033e-01
0.85750 4.51763e-01
0.85850 4.53495e-01
0.85950 4.55230e-01
0.86050 4.56967e-01
0.86150 4.58706e-01
0.86250 4.60449e-01
0.86350 4.62193e-01
0.86450 4.63940e-01
0.86550 4.65690e-01
0.86650 4.67442e-01
0.86750 4.69196e-01
0.86850 4.70953e-01
0.86950 4.72712e-01
0.87050 4.74473e-01
0.87150 4.76237e-01
0.87250 4.78003e-01
0.87350 4.79771e-01
0.87450 4.81542e-01
0.87550 4.83315e-01
0.87650 4.85090e-01
0.87750 4.86867e-01
0.87850 4.88646e-01
0.87950 4.90428e-01
0.88050 4.92211e-01
0.88150 4.93997e-01
0.88250 4.95785e-01
0.88350 4.97575e-01
0.88450 4.99367e-01
0.88550 5.01161e-01
0.88650 5.02957e-01
0.88750 5.04755e-01
0.88850 5.06554e-01
0.88950 5.08356e-01
0.89050 5.10160e-01
0.89150 5.11966e-01
0.89250 5.13773e-01
0.89350 5.15583e-01
0.89450 5.17394e-01
0.89550 5.19207e-01
0.89650 5.21022e-01
0.89750 5.22838e-01
0.89850 5.24657e-01
0.89950 5.26477e-01
0.90050 5.28298e-01
0.90150 5.30122e-01
0.90250 5.31947e-01
0.90350 5.33773e-01
0.90450 5.35601e-01
0.90550 5.37431e-01
0.90650 5.39263e-01
0.90750 5.41095e-01
0.90850 5.42930e-01
0.90950 5.44766e-01
0.91050 5.46603e-01
0.91150 5.48442e-01
0.91250 5.50282e-01
0.91350 5.52123e-01
0.91450 5.53966e-01
0.91550 5.55810e-01
0.91650 5.57656e-01
0.91750 5.59503e-01
0.91850 5.61351e-01
0.91950 5.63200e-01
0.92050 5.65051e-01
0.92150 5.66902e-01
0.92250 5.68755e-01
0.92350 5.70609e-01
0.92450 5.72464e-01
0.92550 5.74320e-01
0.92650 5.76177e-01
0.92750 5.78036e-01
0.92850 5.79895e-01
0.92950 5.81755e-01
0.93050 5.83616e-01
0.93150 5.85478e-01
0.93250 5.87341e-01
0.93350 5.89205e-01
0.93450 5.91070e-01
0.93550 5.92935e-01
0.93650 5.94802e-01
0.93750 5.96669e-01
0.93850 5.98536e-01
0.93950 6.00405e-01
0.94050 6.02274e-01
0.94150 6.04144e-01
0.94250 6.06015e-01
0.94350 6.07886e-01
0.94450 6.09757e-01
0.94550 6.11630e-01
0.94650 6.13502e-01
0.94750 6.15376e-01
0.94850 6.17249e-01
0.94950 6.19124e-01
0.95050 6.20998e-01
0.95150 6.22873e-01
0.95250 6.24748e-01
0.95350 6.26624e-01
0.95450 6.28500e-01
0.95550 6.30376e-01
0.95650 6.32253e-01
0.95750 6.34129e-01
0.95850 6.36006e-01
0.95950 6.37883e-01
0.96050 6.39760e-01
0.96150 6.41638e-01
0.96250 6.43515e-01
0.96350 6.45392e-01
0.96450 6.47270e-01
0.96550 6.49147e-01
0.96650 6.51025e-01
0.96750 6.52902e-01
0.96850 6.54779e-01
0.96950 6.56656e-01
0.97050 6.58533e-01
0.97150 6.60410e-01
0.97250 6.62286e-01
0.97350 6.64163e-01
0.97450 6.66039e-01
0.97550 6.67914e-01
0.97650 6.69790e-01
0.97750 6.71665e-01
0.97850 6.73539e-01
0.97950 6.75413e-01
0.98050 6.77287e-01
0.98150 6.79160e-01
0.98250 6.81033e-01
0.98350 6.82905e-01
0.98450 6.84777e-01
0.98550 6.86648e-01
0.98650 6.88518e-01
0.98750 6.90388e-01
0.98850 6.92257e-01
0.98950 6.94126e-01
0.99050 6.95993e-01
0.99150 6.97860e-01
0.99250 6.99726e-01
0.99350 7.01591e-01
0.99450 7.03455e-01
0.99550 7.05319e-01
0.99650 7.07181e-01
0.99750 7.09043e-01
0.99850 7.10903e-01
0.99950 7.12763e-01
1.00050 7.14621e-01
1.00150 7.16479e-01
1.00250 7.18335e-01
1.00350 7.20190e-01
1.00450 7.22044e-01
1.00550 7.23896e-01
1.00650 7.25748e-01
1.00750 7.27598e-01
1.00850 7.29447e-01
1.00950 7.31294e-01
1.01050 7.33141e-01
1.01150 7.34985e-01
1.01250 7.36829e-01
1.01350 7.38671e-01
1.01450 7.40511e-01
1.01550 7.42350e-01
1.01650 7.44187e-01
1.01750 7.46023e-01
1.01850 7.47857e-01
1.01950 7.49690e-01
1.02050 7.51520e-01
1.02150 7.53350e-01
1.02250 7.55177e-01
1.02350 7.57003e-01
1.02450 7.58826e-01
1.02550 7.60648e-01
1.02650 7.62468e-01
1.02750 7.64287e-01
1.02850 7.66103e-01
1.02950 7.67917e-01
1.03050 7.69730e-01
1.03150 7.71540e-01
1.03250 7.73348e-01
1.03350 7.75154e-01
1.03450 7.76958e-01
1.03550 7.78760e-01
1.03650 7.80560e-01
1.03750 7.82358e-01
1.03850 7.84153e-01
1.03950 7.85946e-01
1.04050 7.87737e-01
1.04150 7.89525e-01
1.04250 7.91311e-01
1.04350 7.93095e-01
1.04450 7.94876e-01
1.04550 7.96654e-01
1.04650 7.98431e-01
1.04750 8.00204e-01
1.04850 8.01975e-01
1.04950 8.03744e-01
1.05050 8.05510e-01
1.05150 8.07273e-01
1.05250 8.09034e-01
1.05350 8.10792e-01
1.05450 8.12547e-01
1.05550 8.14299e-01
1.05650 8.16049e-01
1.05750 8.17795e-01
1.05850 8.19539e-01
1.05950 8.21280e-01
1.06050 8.23018e-01
1.06150 8.24753e-01
1.06250 8.26485e-01
1.06350 8.28214e-01
1.06450 8.29940e-01
1.06550 8.31663e-01
1.06650 8.33382e-01
1.06750 8.35099e-01
1.06850 8.36812e-01
1.06950 8.38522e-01
1.07050 8.40229e-01
1.07150 8.41933e-01
1.07250 8.43633e-01
1.07350 8.45330e-01
1.07450 8.47023e-01
1.07550 8.48714e-01
1.07650 8.50400e-01
1.07750 8.52084e-01
1.07850 8.53763e-01
1.07950 8.55439e-01
1.08050 8.57112e-01
1.08150 8.58781e-01
1.08250 8.60447e-01
1.08350 8.62108e-01
1.08450 8.63766e-01
1.08550 8.65421e-01
1.08650 8.67071e-01
1.08750 8.68718e-01
1.08850 8.70361e-01
1.08950 8.72000e-01
1.09050 8.73636e-01
1.09150 8.75267e-01
1.09250 8.76895e-01
1.09350 8.78518e-01
1.09450 8.80138e-01
1.09550 8.81753e-01
1.09650 8.83365e-01
1.09750 8.84972e-01
1.09850 8.86575e-01
1.09950 8.88174e-01
1.10050 8.89769e-01
1.10150 8.91360e-01
1.10250 8.92946e-01
1.10350 8.94529e-01
1.10450 8.96106e-01
1.10550 8.97680e-01
1.10650 8.99249e-01
1.10750 9.00814e-01
1.10850 9.02375e-01
1.10950 9.03931e-01
1.11050 9.05482e-01
1.11150 9.07029e-01
1.11250 9.08572e-01
1.11350 9.10109e-01
1.11450 9.11643e-01
1.11550 9.13171e-01
1.11650 9.14695e-01
1.11750 9.16215e-01
1.11850 9.17729e-01
1.11950 9.19239e-01
1.12050 9.20745e-01
1.12150 9.22245e-01
1.12250 9.23740e-01
1.12350 9.25231e-01
1.12450 9.26717e-01
1.12550 9.28198e-01
1.12650 9.29674e-01
1.12750 9.31145e-01
1.12850 9.32611e-01
1.12950 9.34072e-01
1.13050 9.35527e-01
1.13150 9.36978e-01
1.13250 9.38424e-01
1.13350 9.39865e-01
1.13450 9.41300e-01
1.13550 9.42730e-01
1.13650 9.44155e-01
1.13750 9.45575e-01
1.13850 9.46989e-01
1.13950 9.48398e-01
1.14050 9.49802e-01
1.14150 9.51201e-01
1.14250 9.52594e-01
1.14350 9.53981e-01
1.14450 9.55364e-01
1.14550 9.56740e-01
1.14650 9.58112e-01
1.14750 9.59477e-01
1.14850 9.60838e-01
1.14950 9.62192e-01
1.15050 9.63541e-01
1.15150 9.64885e-01
1.15250 9.66222e-01
1.15350 9.67555e-01
1.15450 9.68881e-01
1.15550 9.70202e-01
1.15650 9.71516e-01
1.15750 9.72826e-01
1.15850 9.74129e-01
1.15950 9.75426e-01
1.16050 9.76718e-01
1.16150 9.78004e-01
1.16250 9.79283e-01
1.16350 9.80557e-01
1.16450 9.81825e-01
1.16550 9.83087e-01
1.16650 9.84343e-01
1.16750 9.85593e-01
1.16850 9.86837e-01
1.16950 9.88074e-01
1.17050 9.89306e-01
1.17150 9.90532e-01
1.17250 9.91751e-01
1.17350 9.92964e-01
1.17450 9.94171e-01
1.17550 9.95372e-01
1.17650 9.96566e-01
1.17750 9.97754e-01
1.17850 9.98936e-01
1.17950 1.00011e+00
1.18050 1.00128e+00
1.18150 1.00244e+00
1.18250 1.00360e+00
1.18350 1.00475e+00
1.18450 1.00589e+00
1.18550 1.00703e+00
1.18650 1.00816e+00
1.18750 1.00929e+00
1.18850 1.01040e+00
1.18950 1.01152e+00
1.19050 1.01262e+00
1.19150 1.01372e+00
1.19250 1.01481e+00
1.19350 1.01589e+00
1.19450 1.01697e+00
1.19550 1.01804e+00
1.19650 1.01911e+00
1.19750 1.02017e+00
1.19850 1.02122e+00
1.19950 1.02226e+00
1.20050 1.02330e+00
1.20150 1.02433e+00
1.20250 1.02535e+00
1.20350 1.02637e+00
1.20450 1.02738e+00
1.20550 1.02839e+00
1.20650 1.02938e+00
1.20750 1.03037e+00
1.20850 1.03135e+00
1.20950 1.03233e+00
1.21050 1.03330e+00
1.21150 1.03426e+00
1.21250 1.03522e+00
1.21350 1.03616e+00
1.21450 1.03710e+00
1.21550 1.03804e+00
1.21650 1.03896e+00
1.21750 1.03988e+00
1.21850 1.04080e+00
1.21950 1.04170e+00
1.22050 1.04260e+00
1.22150 1.04349e+00
1.22250 1.04437e+00
1.22350 1.04525e+00
1.22450 1.04612e+00
1.22550 1.04698e+00
1.22650 1.04784e+00
1.22750 1.04868e+00
1.22850 1.04952e+00
1.22950 1.05036e+00
1.23050 1.05118e+00
1.23150 1.05200e+00
1.23250 1.05281e+00
1.23350 1.05361e+00
1.23450 1.05441e+00
1.23550 1.05520e+00
1.23650 1.05598e+00
1.23750 1.05675e+00
1.23850 1.05752e+00
1.23950 1.05828e+00
1.24050 1.05903e+00
1.24150 1.05977e+00
1.24250 1.06051e+00
1.24350 1.06124e+00
1.24450 1.06196e+00
1.24550 1.06267e+00
1.24650 1.06338e+00
1.24750 1.06408e+00
1.24850 1.06477e+00
1.24950 1.06545e+00
1.25050 1.06613e+00
1.25150 1.06679e+00
1.25250 1.06745e+00
1.25350 1.06811e+00
1.25450 1.06875e+00
1.25550 1.06939e+00
1.25650 1.07002e+00
1.25750 1.07064e+00
1.25850 1.07125e+00
1.25950 1.07186e+00
1.26050 1.07246e+00
1.26150 1.07305e+00
1.26250 1.07363e+00
1.26350 1.07421e+00
1.26450 1.07478e+00
1.26550 1.07534e+00
1.26650 1.07589e+00
1.26750 1.07643e+00
1.26850 1.07697e+00
1.26950 1.07750e+00
1.27050 1.07802e+00
1.27150 1.07853e+00
1.27250 1.07904e+00
1.27350 1.07953e+00
1.27450 1.08002e+00
1.27550 1.08050e+00
1.27650 1.08098e+00
1.27750 1.08144e+00
1.27850 1.08190e+00
1.27950 1.08235e+00
1.28050 1.08279e+00
1.28150 1.08323e+00
1.28250 1.08365e+00
1.28350 1.08407e+00
1.28450 1.08448e+00
1.28550 1.08488e+00
1.28650 1.08527e+00
1.28750 1.08566e+00
1.28850 1.08604e+00
1.28950 1.08641e+00
1.29050 1.08677e+00
1.29150 1.08712e+00
1.29250 1.08747e+00
1.29350 1.08781e+00
1.29450 1.08814e+00
1.29550 1.08846e+00
1.29650 1.08877e+00
1.29750 1.08908e+00
1.29850 1.08938e+00
1.29950 1.08967e+00
1.30050 1.08995e+00
1.30150 1.09022e+00
1.30250 1.09049e+00
1.30350 1.09074e+00
1.30450 1.09099e+00
1.30550 1.09123e+00
1.30650 1.09147e+00
1.30750 1.09169e+00
1.30850 1.09191e+00
1.30950 1.09212e+00
1.31050 1.09232e+00
1.31150 1.09251e+00
1.31250 1.09270e+00
1.31350 1.09287e+00
1.31450 1.09304e+00
1.31550 1.09320e+00
1.31650 1.09335e+00
1.31750 1.09350e+00
1.31850 1.09363e+00
1.31950 1.09376e+00
1.32050 1.09388e+00
1.32150 1.09399e+00
1.32250 1.09410e+00
1.32350 1.09419e+00
1.32450 1.09428e+00
1.32550 1.09436e+00
1.32650 1.09443e+00
1.32750 1.09449e+00
1.32850 1.09455e+00
1.32950 1.09459e+00
1.33050 1.09463e+00
1.33150 1.09466e+00
1.33250 1.09469e+00
1.33350 1.09470e+00
1.33450 1.09471e+00
1.33550 1.09470e+00
1.33650 1.09469e+00
1.33750 1.09468e+00
1.33850 1.09465e+00
1.33950 1.09461e+00
1.34050 1.09457e+00
1.34150 1.09452e+00
1.34250 1.09446e+00
1.34350 1.09440e+00
1.34450 1.09432e+00
1.34550 1.09424e+00
1.34650 1.09415e+00
1.34750 1.09405e+00
1.34850 1.09394e+00
1.34950 1.09383e+00
1.35050 1.09370e+00
1.35150 1.09357e+00
1.35250 1.09343e+00
1.35350 1.09329e+00
1.35450 1.09313e+00
1.35550 1.09297e+00
1.35650 1.09280e+00
1.35750 1.09262e+00
1.35850 1.09243e+00
1.35950 1.09223e+00
1.36050 1.09203e+00
1.36150 1.09182e+00
1.36250 1.09160e+00
1.36350 1.09137e+00
1.36450 1.09114e+00
1.36550 1.09089e+00
1.36650 1.09064e+00
1.36750 1.09038e+00
1.36850 1.09011e+00
1.36950 1.08984e+00
1.37050 1.08956e+00
1.37150 1.08926e+00
1.37250 1.08897e+00
1.37350 1.08866e+00
1.37450 1.08834e+00
1.37550 1.08802e+00
1.37650 1.08769e+00
1.37750 1.08735e+00
1.37850 1.08701e+00
1.37950 1.08665e+00
1.38050 1.08629e+00
1.38150 1.08592e+00
1.38250 1.08554e+00
1.38350 1.08516e+00
1.38450 1.08476e+00
1.38550 1.08436e+00
1.38650 1.08395e+00
1.38750 1.08354e+00
1.38850 1.08311e+00
1.38950 1.08268e+00
1.39050 1.08224e+00
1.39150 1.08179e+00
1.39250 1.08134e+00
1.39350 1.08087e+00
1.39450 1.08040e+00
1.39550 1.07992e+00
1.39650 1.07944e+00
1.39750 1.07894e+00
1.39850 1.07844e+00
1.39950 1.07793e+00
1.40050 1.07742e+00
1.40150 1.07689e+00
1.40250 1.07636e+00
1.40350 1.07582e+00
1.40450 1.07527e+00
1.40550 1.07472e+00
1.40650 1.07416e+00
1.40750 1.07359e+00
1.40850 1.07301e+00
1.40950 1.07242e+00
1.41050 1.07183e+00
1.41150 1.07123e+00
1.41250 1.07062e+00
1.41350 1.07001e+00
1.41450 1.06939e+00
1.41550 1.06876e+00
1.41650 1.06812e+00
1.41750 1.06748e+00
1.41850 1.06683e+00
1.41950 1.06617e+00
1.42050 1.06550e+00
1.42150 1.06483e+00
1.42250 1.06414e+00
1.42350 1.06346e+00
1.42450 1.06276e+00
1.42550 1.06206e+00
1.42650 1.06135e+00
1.42750 1.06063e+00
1.42850 1.05991e+00
1.42950 1.05917e+00
1.43050 1.05844e+00
1.43150 1.05769e+00
1.43250 1.05694e+00
1.43350 1.05618e+00
1.43450 1.05541e+00
1.43550 1.05463e+00
1.43650 1.05385e+00
1.43750 1.05306e+00
1.43850 1.05227e+00
1.43950 1.05146e+00
1.44050 1.05065e+00
1.44150 1.04984e+00
1.44250 1.04901e+00
1.44350 1.04818e+00
1.44450 1.04735e+00
1.44550 1.04650e+00
1.44650 1.04565e+00
1.44750 1.04479e+00
1.44850 1.04393e+00
1.44950 1.04305e+00
1.45050 1.04218e+00
1.45150 1.04129e+00
1.45250 1.04040e+00
1.45350 1.03950e+00
1.45450 1.03859e+00
1.45550 1.03768e+00
1.45650 1.03676e+00
1.45750 1.03584e+00
1.45850 1.03490e+00
1.45950 1.03396e+00
1.46050 1.03302e+00
1.46150 1.03207e+00
1.46250 1.03111e+00
1.46350 1.03014e+00
1.46450 1.02917e+00
1.46550 1.02819e+00
1.46650 1.02721e+00
1.46750 1.02622e+00
1.46850 1.02522e+00
1.46950 1.02421e+00
1.47050 1.02320e+00
1.47150 1.02219e+00
1.47250 1.02116e+00
1.47350 1.02013e+00
1.47450 1.01910e+00
1.47550 1.01805e+00
1.47650 1.01701e+00
1.47750 1.01595e+00
1.47850 1.01489e+00
1.47950 1.01382e+00
1.48050 1.01275e+00
1.48150 1.01167e+00
1.48250 1.01059e+00
1.48350 1.00949e+00
1.48450 1.00840e+00
1.48550 1.00729e+00
1.48650 1.00618e+00
1.48750 1.00507e+00
1.48850 1.00395e+00
1.48950 1.00282e+00
1.49050 1.00168e+00
1.49150 1.00054e+00
1.49250 9.99399e-01
1.49350 9.98248e-01
1.49450 9.97091e-01
1.49550 9.95928e-01
1.49650 9.94759e-01
1.49750 9.93585e-01
1.49850 9.92405e-01
1.49950 9.91219e-01
1.50050 9.90027e-01
1.50150 9.88830e-01
1.50250 9.87627e-01
1.50350 9.86419e-01
1.50450 9.85205e-01
1.50550 9.83985e-01
1.50650 9.82760e-01
1.50750 9.81530e-01
1.50850 9.80294e-01
1.50950 9.79052e-01
1.51050 9.77805e-01
1.51150 9.76553e-01
1.51250 9.75295e-01
1.51350 9.74032e-01
1.51450 9.72764e-01
1.51550 9.71490e-01
1.51650 9.70211e-01
1.51750 9.68927e-01
1.51850 9.67637e-01
1.51950 9.66343e-01
1.52050 9.65043e-01
1.52150 9.63738e-01
1.52250 9.62428e-01
1.52350 9.61113e-01
1.52450 9.59793e-01
1.52550 9.58467e-01
1.52650 9.57137e-01
1.52750 9.55802e-01
1.52850 9.54462e-01
1.52950 9.53117e-01
1.53050 9.51767e-01
1.53150 9.50412e-01
1.53250 9.49053e-01
1.53350 9.47688e-01
1.53450 9.46319e-01
1.53550 9.44945e-01
1.53650 9.43566e-01
1.53750 9.42183e-01
1.53850 9.40794e-01
1.53950 9.39402e-01
1.54050 9.38004e-01
1.54150 9.36602e-01
1.54250 9.35196e-01
1.54350 9.33785e-01
1.54450 9.32369e-01
1.54550 9.30949e-01
1.54650 9.29524e-01
1.54750 9.28096e-01
1.54850 9.26662e-01
1.54950 9.25224e-01
1.55050 9.23782e-01
1.55150 9.22336e-01
1.55250 9.20885e-01
1.55350 9.19430e-01
1.55450 9.17971e-01
1.55550 9.16508e-01
1.55650 9.15040e-01
1.55750 9.13569e-01
1.55850 9.12093e-01
1.55950 9.10613e-01
1.56050 9.09129e-01
1.56150 9.07641e-01
1.56250 9.06149e-01
1.56350 9.04654e-01
1.56450 9.03154e-01
1.56550 9.01650e-01
1.56650 9.00142e-01
1.56750 8.98631e-01
1.56850 8.97115e-01
1.56950 8.95596e-01
1.57050 8.94073e-01
1.57150 8.92547e-01
1.57250 8.91017e-01
1.57350 8.89482e-01
1.57450 8.87945e-01
1.57550 8.86404e-01
1.57650 8.84859e-01
1.57750 8.83310e-01
1.57850 8.81758e-01
1.57950 8.80203e-01
1.58050 8.78644e-01
1.58150 8.77081e-01
1.58250 8.75515e-01
1.58350 8.73946e-01
1.58450 8.72374e-01
1.58550 8.70798e-01
1.58650 8.69218e-01
1.58750 8.67636e-01
1.58850 8.66050e-01
1.58950 8.64461e-01
1.59050 8.62869e-01
1.59150 8.61274e-01
1.59250 8.59675e-01
1.59350 8.58074e-01
1.59450 8.56469e-01
1.59550 8.54861e-01
1.59650 8.53251e-01
1.59750 8.51637e-01
1.59850 8.50021e-01
1.59950 8.48401e-01
1.60050 8.46779e-01
1.60150 8.45153e-01
1.60250 8.43525e-01
1.60350 8.41894e-01
1.60450 8.40261e-01
1.60550 8.38624e-01
1.60650 8.36985e-01
1.60750 8.35343e-01
1.60850 8.33699e-01
1.60950 8.32051e-01
1.61050 8.30402e-01
1.61150 8.28749e-01
1.61250 8.27095e-01
1.61350 8.25437e-01
1.61450 8.23777e-01
1.61550 8.22115e-01
1.61650 8.20450e-01
1.61750 8.18783e-01
1.61850 8.17114e-01
1.61950 8.15442e-01
1.62050 8.13768e-01
1.62150 8.12091e-01
1.62250 8.10412e-01
1.62350 8.08731e-01
1.62450 8.07048e-01
1.62550 8.05363e-01
1.62650 8.03676e-01
1.62750 8.01986e-01
1.62850 8.00295e-01
1.62950 7.98601e-01
1.63050 7.96905e-01
1.63150 7.95208e-01
1.63250 7.93508e-01
1.63350 7.91806e-01
1.63450 7.90103e-01
1.63550 7.88397e-01
1.63650 7.86690e-01
1.63750 7.84981e-01
1.63850 7.83270e-01
1.63950 7.81558e-01
1.64050 7.79844e-01
1.64150 7.78128e-01
1.64250 7.76410e-01
1.64350 7.74691e-01
1.64450 7.72970e-01
1.64550 7.71247e-01
1.64650 7.69523e-01
1.64750 7.67797e-01
1.64850 7.66070e-01
1.64950 7.64342e-01
1.65050 7.62612e-01
1.65150 7.60880e-01
1.65250 7.59147e-01
1.65350 7.57413e-01
1.65450 7.55677e-01
1.65550 7.53940e-01
1.65650 7.52202e-01
1.65750 7.50463e-01
1.65850 7.48722e-01
1.65950 7.46980e-01
1.66050 7.45237e-01
1.66150 7.43493e-01
1.66250 7.41748e-01
1.66350 7.40002e-01
1.66450 7.38254e-01
1.66550 7.36506e-01
1.66650 7.34756e-01
1.66750 7.33006e-01
1.66850 7.31254e-01
1.66950 7.29502e-01
1.67050 7.27749e-01
1.67150 7.25995e-01
1.67250 7.24240e-01
1.67350 7.22484e-01
1.67450 7.20728e-01
1.67550 7.18971e-01
1.67650 7.17213e-01
1.67750 7.15454e-01
1.67850 7.13695e-01
1.67950 7.11935e-01
1.68050 7.10174e-01
1.68150 7.08413e-01
1.68250 7.06651e-01
1.68350 7.04889e-01
1.68450 7.03126e-01
1.68550 7.01362e-01
1.68650 6.99598e-01
1.68750 6.97834e-01
1.68850 6.96070e-01
1.68950 6.94305e-01
1.69050 6.92539e-01
1.69150 6.90773e-01
1.69250 6.89007e-01
1.69350 6.87241e-01
1.69450 6.85474e-01
1.69550 6.83708e-01
1.69650 6.81941e-01
1.69750 6.80173e-01
1.69850 6.78406e-01
1.69950 6.76639e-01
1.70050 6.74871e-01
1.70150 6.73103e-01
1.70250 6.71336e-01
1.70350 6.69568e-01
1.70450 6.67800e-01
1.70550 6.66033e-01
1.70650 6.64265e-01
1.70750 6.62497e-01
1.70850 6.60730e-01
1.70950 6.58963e-01
1.71050 6.57195e-01
1.71150 6.55428e-01
1.71250 6.53661e-01
1.71350 6.51895e-01
1.71450 6.50129e-01
1.71550 6.48362e-01
1.71650 6.46597e-01
1.71750 6.44831e-01
1.71850 6.43066e-01
1.71950 6.41301e-01
1.72050 6.39537e-01
1.72150 6.37773e-01
1.72250 6.36010e-01
1.72350 6.34247e-01
1.72450 6.32484e-01
1.72550 6.30722e-01
1.72650 6.28961e-01
1.72750 6.27200e-01
1.72850 6.25439e-01
1.72950 6.23680e-01
1.73050 6.21921e-01
1.73150 6.20162e-01
1.73250 6.18404e-01
1.73350 6.16647e-01
1.73450 6.14891e-01
1.73550 6.13135e-01
1.73650 6.11380e-01
1.73750 6.09626e-01
1.73850 6.07873e-01
1.73950 6.06121e-01
1.74050 6.04369e-01
1.74150 6.02619e-01
1.74250 6.00869e-01
1.74350 5.99120e-01
1.74450 5.97372e-01
1.74550 5.95625e-01
1.74650 5.93879e-01
1.74750 5.92134e-01
1.74850 5.90390e-01
1.74950 5.88647e-01
1.75050 5.86906e-01
1.75150 5.85165e-01
1.75250 5.83425e-01
1.75350 5.81687e-01
1.75450 5.79950e-01
1.75550 5.78214e-01
1.75650 5.76479e-01
1.75750 5.74745e-01
1.75850 5.73013e-01
1.75950 5.71282e-01
1.76050 5.69552e-01
1.76150 5.67823e-01
1.76250 5.66096e-01
1.76350 5.64370e-01
1.76450 5.62646e-01
1.76550 5.60923e-01
1.76650 5.59201e-01
1.76750 5.57480e-01
1.76850 5.55762e-01
1.76950 5.54044e-01
1.77050 5.52328e-01
1.77150 5.50614e-01
1.77250 5.48901e-01
1.77350 5.47190e-01
1.77450 5.45480e-01
1.77550 5.43772e-01
1.77650 5.42065e-01
1.77750 5.40360e-01
1.77850 5.38657e-01
1.77950 5.36955e-01
1.78050 5.35255e-01
1.78150 5.33557e-01
1.78250 5.31861e-01
1.78350 5.30166e-01
1.78450 5.28473e-01
1.78550 5.26781e-01
1.78650 5.25092e-01
1.78750 5.23404e-01
1.78850 5.21718e-01
1.78950 5.20034e-01
1.79050 5.18352e-01
1.79150 5.16671e-01
1.79250 5.14993e-01
1.79350 5.13316e-01
1.79450 5.11642e-01
1.79550 5.09969e-01
1.79650 5.08298e-01
1.79750 5.06630e-01
1.79850 5.04963e-01
1.79950 5.03298e-01
1.80050 5.01636e-01
1.80150 4.99975e-01
1.80250 4.98316e-01
1.80350 4.96660e-01
1.80450 4.95005e-01
1.80550 4.93353e-01
1.80650 4.91703e-01
1.80750 4.90055e-01
1.80850 4.88409e-01
1.80950 4.86765e-01
1.81050 4.85124e-01
1.81150 4.83484e-01
1.81250 4.81847e-01
1.81350 4.80212e-01
1.81450 4.78580e-01
1.81550 4.76949e-01
1.81650 4.75321e-01
1.81750 4.73696e-01
1.81850 4.72072e-01
1.81950 4.70451e-01
1.82050 4.68832e-01
1.82150 4.67216e-01
1.82250 4.65602e-01
1.82350 4.63990e-01
1.82450 4.62381e-01
1.82550 4.60774e-01
1.82650 4.59169e-01
1.82750 4.57567e-01
1.82850 4.55968e-01
1.82950 4.54371e-01
1.83050 4.52776e-01
1.83150 4.51184e-01
1.83250 4.49594e-01
1.83350 4.48007e-01
1.83450 4.46423e-01
1.83550 4.44841e-01
1.83650 4.43261e-01
1.83750 4.41684e-01
1.83850 4.40110e-01
1.83950 4.38538e-01
1.84050 4.36969e-01
1.84150 4.35403e-01
1.84250 4.33839e-01
1.84350 4.32278e-01
1.84450 4.30719e-01
1.84550 4.29163e-01
1.84650 4.27610e-01
1.84750 4.26059e-01
1.84850 4.24512e-01
1.84950 4.22967e-01
1.85050 4.21424e-01
1.85150 4.19885e-01
1.85250 4.18348e-01
1.85350 4.16814e-01
1.85450 4.15283e-01
1.85550 4.13754e-01
1.85650 4.12228e-01
1.85750 4.10705e-01
1.85850 4.09185e-01
1.85950 4.07668e-01
1.86050 4.06154e-01
1.86150 4.04642e-01
1.86250 4.03133e-01
1.86350 4.01628e-01
1.86450 4.00125e-01
1.86550 3.98625e-01
1.86650 3.97127e-01
1.86750 3.95633e-01
1.86850 3.94142e-01
1.86950 3.92653e-01
1.87050 3.91168e-01
1.87150 3.89686e-01
1.87250 3.88206e-01
1.87350 3.86729e-01
1.87450 3.85256e-01
1.87550 3.83785e-01
1.87650 3.82318e-01
1.87750 3.80853e-01
1.87850 3.79391e-01
1.87950 3.77933e-01
1.88050 3.76477e-01
1.88150 3.75025e-01
1.88250 3.73575e-01
1.88350 3.72129e-01
1.88450 3.70686e-01
1.88550 3.69245e-01
1.88650 3.67808e-01
1.88750 3.66374e-01
1.88850 3.64943e-01
1.88950 3.63515e-01
1.89050 3.62090e-01
1.89150 3.60669e-01
1.89250 3.59250e-01
1.89350 3.57835e-01
1.89450 3.56422e-01
1.89550 3.55013e-01
1.89650 3.53607e-01
1.89750 3.52204e-01
1.89850 3.50805e-01
1.89950 3.49408e-01
1.90050 3.48015e-01
1.90150 3.46625e-01
1.90250 3.45238e-01
1.90350 3.43854e-01
1.90450 3.42474e-01
1.90550 3.41096e-01
1.90650 3.39722e-01
1.90750 3.38351e-01
1.90850 3.36984e-01
1.90950 3.35619e-01
1.91050 3.34258e-01
1.91150 3.32900e-01
1.91250 3.31546e-01
1.91350 3.30194e-01
1.91450 3.28846e-01
1.91550 3.27501e-01
1.91650 3.26160e-01
1.91750 3.24821e-01
1.91850 3.23486e-01
1.91950 3.22155e-01
1.92050 3.20826e-01
1.92150 3.19501e-01
1.92250 3.18179e-01
1.92350 3.16861e-01
1.92450 3.15545e-01
1.92550 3.14234e-01
1.92650 3.12925e-01
1.92750 3.11620e-01
1.92850 3.10318e-01
1.92950 3.09019e-01
1.93050 3.07724e-01
1.93150 3.06432e-01
1.93250 3.05143e-01
1.93350 3.03858e-01
1.93450 3.02576e-01
1.93550 3.01298e-01
1.93650 3.00023e-01
1.93750 2.98751e-01
1.93850 2.97482e-01
1.93950 2.96217e-01
1.94050 2.94956e-01
1.94150 2.93697e-01
1.94250 2.92442e-01
1.94350 2.91191e-01
1.94450 2.89943e-01
1.94550 2.88698e-01
1.94650 2.87456e-01
1.94750 2.86218e-01
1.94850 2.84984e-01
1.94950 2.83752e-01
1.95050 2.82525e-01
1.95150 2.81300e-01
1.95250 2.80079e-01
1.95350 2.78861e-01
1.95450 2.77647e-01
1.95550 2.76436e-01
1.95650 2.75229e-01
1.95750 2.74025e-01
1.95850 2.72824e-01
1.95950 2.71627e-01
1.96050 2.70433e-01
1.96150 2.69243e-01
1.96250 2.68056e-01
1.96350 2.66872e-01
1.96450 2.65692e-01
1.96550 2.64516e-01
1.96650 2.63342e-01
1.96750 2.62173e-01
1.96850 2.61006e-01
1.96950 2.59843e-01
1.97050 2.58684e-01
1.97150 2.57527e-01
1.97250 2.56375e-01
1.97350 2.55225e-01
1.97450 2.54080e-01
1.97550 2.52937e-01
1.97650 2.51798e-01
1.97750 2.50662e-01
1.97850 2.49530e-01
1.97950 2.48402e-01
1.98050 2.47276e-01
1.98150 2.46154e-01
1.98250 2.45036e-01
1.98350 2.43921e-01
1.98450 2.42809e-01
1.98550 2.41701e-01
1.98650 2.40596e-01
1.98750 2.39495e-01
1.98850 2.38397e-01
1.98950 2.37303e-01
1.99050 2.36211e-01
1.99150 2.35124e-01
1.99250 2.34040e-01
1.99350 2.32959e-01
1.99450 2.31881e-01
1.99550 2.30807e-01
1.99650 2.29737e-01
1.99750 2.28670e-01
1.99850 2.27606e-01
1.99950 2.26546e-01
2.00050 2.25489e-01
2.00150 2.24435e-01
2.00250 2.23385e-01
2.00350 2.22339e-01
2.00450 2.21295e-01
2.00550 2.20255e-01
2.00650 2.19219e-01
2.00750 2.18186e-01
2.00850 2.17156e-01
2.00950 2.16130e-01
2.01050 2.15107e-01
2.01150 2.14087e-01
2.01250 2.13071e-01
2.01350 2.12059e-01
2.01450 2.11049e-01
2.01550 2.10043e-01
2.01650 2.09041e-01
2.01750 2.08042e-01
2.01850 2.07046e-01
2.01950 2.06053e-01
2.02050 2.05064e-01
2.02150 2.04078e-01
2.02250 2.03096e-01
2.02350 2.02117e-01
2.02450 2.01141e-01
2.02550 2.00169e-01
2.02650 1.99200e-01
2.02750 1.98235e-01
2.02850 1.97272e-01
2.02950 1.96313e-01
2.03050 1.95358e-01
2.03150 1.94406e-01
2.03250 1.93457e-01
2.03350 1.92511e-01
2.03450 1.91569e-01
2.03550 1.90630e-01
2.03650 1.89694e-01
2.03750 1.88762e-01
2.03850 1.87833e-01
2.03950 1.86908e-01
2.04050 1.85985e-01
2.04150 1.85066e-01
2.04250 1.84150e-01
2.04350 1.83238e-01
2.04450 1.82329e-01
2.04550 1.81423e-01
2.04650 1.80520e-01
2.04750 1.79621e-01
2.04850 1.78725e-01
2.04950 1.77832e-01
2.05050 1.76943e-01
2.05150 1.76056e-01
2.05250 1.75173e-01
2.05350 1.74294e-01
2.05450 1.73417e-01
2.05550 1.72544e-01
2.05650 1.71674e-01
2.05750 1.70807e-01
2.05850 1.69943e-01
2.05950 1.69083e-01
2.06050 1.68226e-01
2.06150 1.67372e-01
2.06250 1.66521e-01
2.06350 1.65674e-01
2.06450 1.64829e-01
2.06550 1.63988e-01
2.06650 1.63150e-01
2.06750 1.62316e-01
2.06850 1.61484e-01
2.06950 1.60656e-01
2.07050 1.59831e-01
2.07150 1.59009e-01
2.07250 1.58190e-01
2.07350 1.57374e-01
2.07450 1.56561e-01
2.07550 1.55752e-01
2.07650 1.54946e-01
2.07750 1.54143e-01
2.07850 1.53343e-01
2.07950 1.52546e-01
2.08050 1.51752e-01
2.08150 1.50961e-01
2.08250 1.50174e-01
2.08350 1.49389e-01
2.08450 1.48608e-01
2.08550 1.47830e-01
2.08650 1.47054e-01
2.08750 1.46282e-01
2.08850 1.45513e-01
2.08950 1.44747e-01
2.09050 1.43984e-01
2.09150 1.43225e-01
2.09250 1.42468e-01
2.09350 1.41714e-01
2.09450 1.40963e-01
2.09550 1.40216e-01
2.09650 1.39471e-01
2.09750 1.38729e-01
2.09850 1.37991e-01
2.09950 1.37255e-01
2.10050 1.36523e-01
2.10150 1.35793e-01
2.10250 1.35066e-01
2.10350 1.34343e-01
2.10450 1.33622e-01
2.10550 1.32904e-01
2.10650 1.32190e-01
2.10750 1.31478e-01
2.10850 1.30769e-01
2.10950 1.30063e-01
2.11050 1.29360e-01
2.11150 1.28660e-01
2.11250 1.27963e-01
2.11350 1.27269e-01
2.11450 1.26578e-01
2.11550 1.25889e-01
2.11650 1.25204e-01
2.11750 1.24522e-01
2.11850 1.23842e-01
2.11950 1.23165e-01
2.12050 1.22491e-01
2.12150 1.21820e-01
2.12250 1.21152e-01
2.12350 1.20487e-01
2.12450 1.19824e-01
2.12550 1.19165e-01
2.12650 1.18508e-01
2.12750 1.17854e-01
2.12850 1.17203e-01
2.12950 1.16554e-01
2.13050 1.15909e-01
2.13150 1.15266e-01
2.13250 1.14626e-01
2.13350 1.13989e-01
2.13450 1.13355e-01
2.13550 1.12723e-01
2.13650 1.12094e-01
2.13750 1.11468e-01
2.13850 1.10845e-01
2.13950 1.10225e-01
2.14050 1.09607e-01
2.14150 1.08992e-01
2.14250 1.08379e-01
2.14350 1.07770e-01
2.14450 1.07163e-01
2.14550 1.06558e-01
2.14650 1.05957e-01
2.14750 1.05358e-01
2.14850 1.04762e-01
2.14950 1.04168e-01
2.15050 1.03578e-01
2.15150 1.02989e-01
2.15250 1.02404e-01
2.15350 1.01821e-01
2.15450 1.01241e-01
2.15550 1.00663e-01
2.15650 1.00088e-01
2.15750 9.95158e-02
2.15850 9.89461e-02
2.15950 9.83789e-02
2.16050 9.78144e-02
2.16150 9.72524e-02
2.16250 9.66930e-02
2.16350 9.61362e-02
2.16450 9.55819e-02
2.16550 9.50302e-02
2.16650 9.44811e-02
2.16750 9.39345e-02
2.16850 9.33904e-02
2.16950 9.28489e-02
2.17050 9.23099e-02
2.17150 9.17734e-02
2.17250 9.12394e-02
2.17350 9.07079e-02
2.17450 9.01789e-02
2.17550 8.96524e-02
2.17650 8.91283e-02
2.17750 8.86068e-02
2.17850 8.80877e-02
2.17950 8.75710e-02
2.18050 8.70568e-02
2.18150 8.65450e-02
2.18250 8.60357e-02
2.18350 8.55288e-02
2.18450 8.50243e-02
2.18550 8.45222e-02
2.18650 8.40225e-02
2.18750 8.35252e-02
2.18850 8.30303e-02
2.18950 8.25378e-02
2.19050 8.20476e-02
2.19150 8.15599e-02
2.19250 8.10744e-02
2.19350 8.05913e-02
2.19450 8.01106e-02
2.19550 7.96322e-02
2.19650 7.91561e-02
2.19750 7.86824e-02
2.19850 7.82109e-02
2.19950 7.77418e-02
2.20050 7.72749e-02
2.20150 7.68104e-02
2.20250 7.63481e-02
2.20350 7.58881e-02
2.20450 7.54304e-02
2.20550 7.49749e-02
2.20650 7.45217e-02
2.20750 7.40707e-02
2.20850 7.36220e-02
2.20950 7.31755e-02
2.21050 7.27312e-02
2.21150 7.22891e-02
2.21250 7.18492e-02
2.21350 7.14115e-02
2.21450 7.09761e-02
2.21550 7.05428e-02
2.21650 7.01117e-02
2.21750 6.96827e-02
2.21850 6.92559e-02
2.21950 6.88313e-02
2.22050 6.84088e-02
2.22150 6.79884e-02
2.22250 6.75702e-02
2.22350 6.71541e-02
2.22450 6.67401e-02
2.22550 6.63283e-02
2.22650 6.59185e-02
2.22750 6.55108e-02
2.22850 6.51052e-02
2.22950 6.47017e-02
2.23050 6.43003e-02
2.23150 6.39009e-02
2.23250 6.35036e-02
2.23350 6.31083e-02
2.23450 6.27151e-02
2.23550 6.23239e-02
2.23650 6.19347e-02
2.23750 6.15476e-02
2.23850 6.11624e-02
2.23950 6.07793e-02
2.24050 6.03982e-02
2.24150 6.00190e-02
2.24250 5.96418e-02
2.24350 5.92666e-02
2.24450 5.88934e-02
2.24550 5.85222e-02
2.24650 5.81528e-02
2.24750 5.77855e-02
2.24850 5.74200e-02
2.24950 5.70565e-02
2.25050 5.66950e-02
2.25150 5.63353e-02
2.25250 5.59775e-02
2.25350 5.56217e-02
2.25450 5.52677e-02
2.25550 5.49156e-02
2.25650 5.45654e-02
2.25750 5.42171e-02
2.25850 5.38707e-02
2.25950 5.35261e-02
2.26050 5.31833e-02
2.26150 5.28424e-02
2.26250 5.25033e-02
2.26350 5.21661e-02
2.26450 5.18306e-02
2.26550 5.14970e-02
2.26650 5.11652e-02
2.26750 5.08352e-02
2.26850 5.05070e-02
2.26950 5.01805e-02
2.27050 4.98559e-02
2.27150 4.95330e-02
2.27250 4.92119e-02
2.27350 4.88925e-02
2.27450 4.85749e-02
2.27550 4.82590e-02
2.27650 4.79449e-02
2.27750 4.76324e-02
2.27850 4.73217e-02
2.27950 4.70128e-02
2.28050 4.67055e-02
2.28150 4.63999e-02
2.28250 4.60960e-02
2.28350 4.57938e-02
2.28450 4.54933e-02
2.28550 4.51945e-02
2.28650 4.48973e-02
2.28750 4.46017e-02
2.28850 4.43079e-02
2.28950 4.40156e-02
2.29050 4.37250e-02
2.29150 4.34360e-02
2.29250 4.31487e-02
2.29350 4.28630e-02
2.29450 4.25788e-02
2.29550 4.22963e-02
2.29650 4.20154e-02
2.29750 4.17360e-02
2.29850 4.14583e-02
2.29950 4.11821e-02
2.30050 4.09075e-02
2.30150 4.06344e-02
2.30250 4.03629e-02
2.30350 4.00930e-02
2.30450 3.98246e-02
2.30550 3.95577e-02
2.30650 3.92923e-02
2.30750 3.90285e-02
2.30850 3.87662e-02
2.30950 3.85053e-02
2.31050 3.82460e-02
2.31150 3.79882e-02
2.31250 3.77319e-02
2.31350 3.74770e-02
2.31450 3.72236e-02
2.31550 3.69717e-02
2.31650 3.67213e-02
2.31750 3.64723e-02
2.31850 3.62247e-02
2.31950 3.59786e-02
2.32050 3.57339e-02
2.32150 3.54907e-02
2.32250 3.52489e-02
2.32350 3.50085e-02
2.32450 3.47695e-02
2.32550 3.45319e-02
2.32650 3.42957e-02
2.32750 3.40608e-02
2.32850 3.38274e-02
2.32950 3.35953e-02
2.33050 3.33647e-02
2.33150 3.31353e-02
2.33250 3.29074e-02
2.33350 3.26808e-02
2.33450 3.24555e-02
2.33550 3.22316e-02
2.33650 3.20090e-02
2.33750 3.17877e-02
2.33850 3.15677e-02
2.33950 3.13491e-02
2.34050 3.11318e-02
2.34150 3.09157e-02
2.34250 3.07010e-02
2.34350 3.04875e-02
2.34450 3.02754e-02
2.34550 3.00645e-02
2.34650 2.98549e-02
2.34750 2.96465e-02
2.34850 2.94394e-02
2.34950 2.92336e-02
2.35050 2.90290e-02
2.35150 2.88256e-02
2.35250 2.86235e-02
2.35350 2.84226e-02
2.35450 2.82230e-02
2.35550 2.80245e-02
2.35650 2.78273e-02
2.35750 2.76312e-02
2.35850 2.74364e-02
2.35950 2.72428e-02
2.36050 2.70503e-02
2.36150 2.68590e-02
2.36250 2.66689e-02
2.36350 2.64800e-02
2.36450 2.62922e-02
2.36550 2.61056e-02
2.36650 2.59202e-02
2.36750 2.57358e-02
2.36850 2.55527e-02
2.36950 2.53706e-02
2.37050 2.51897e-02
2.37150 2.50100e-02
2.37250 2.48313e-02
2.37350 2.46537e-02
2.37450 2.44773e-02
2.37550 2.43020e-02
2.37650 2.41277e-02
2.37750 2.39546e-02
2.37850 2.37825e-02
2.37950 2.36115e-02
2.38050 2.34416e-02
2.38150 2.32727e-02
2.38250 2.31050e-02
2.38350 2.29382e-02
2.38450 2.27726e-02
2.38550 2.26079e-02
2.38650 2.24443e-02
2.38750 2.22818e-02
2.38850 2.21203e-02
2.38950 2.19598e-02
2.39050 2.18003e-02
2.39150 2.16418e-02
2.39250 2.14844e-02
2.39350 2.13279e-02
2.39450 2.11725e-02
2.39550 2.10180e-02
2.39650 2.08646e-02
2.39750 2.07121e-02
2.39850 2.05606e-02
2.39950 2.04100e-02
2.40050 2.02605e-02
2.40150 2.01119e-02
2.40250 1.99642e-02
2.40350 1.98175e-02
2.40450 1.96718e-02
2.40550 1.95270e-02
2.40650 1.93831e-02
2.40750 1.92402e-02
2.40850 1.90982e-02
2.40950 1.89571e-02
2.41050 1.88170e-02
2.41150 1.86777e-02
2.41250 1.85394e-02
2.41350 1.84019e-02
2.41450 1.82654e-02
2.41550 1.81297e-02
2.41650 1.79950e-02
2.41750 1.78611e-02
2.41850 1.77281e-02
2.41950 1.75960e-02
2.42050 1.74647e-02
2.42150 1.73343e-02
2.42250 1.72048e-02
2.42350 1.70761e-02
2.42450 1.69483e-02
2.42550 1.68213e-02
2.42650 1.66951e-02
2.42750 1.65698e-02
2.42850 1.64454e-02
2.42950 1.63217e-02
2.43050 1.61989e-02
2.43150 1.60769e-02
2.43250 1.59557e-02
2.43350 1.58353e-02
2.43450 1.57157e-02
2.43550 1.55970e-02
2.43650 1.54790e-02
2.43750 1.53618e-02
2.43850 1.52454e-02
2.43950 1.51297e-02
2.44050 1.50149e-02
2.44150 1.49008e-02
2.44250 1.47875e-02
2.44350 1.46750e-02
2.44450 1.45632e-02
2.44550 1.44522e-02
2.44650 1.43419e-02
2.44750 1.42324e-02
2.44850 1.41236e-02
2.44950 1.40155e-02
2.45050 1.39082e-02
2.45150 1.38016e-02
2.45250 1.36958e-02
2.45350 1.35907e-02
2.45450 1.34862e-02
2.45550 1.33825e-02
2.45650 1.32796e-02
2.45750 1.31773e-02
2.45850 1.30757e-02
2.45950 1.29748e-02
2.46050 1.28746e-02
2.46150 1.27751e-02
2.46250 1.26763e-02
2.46350 1.25781e-02
2.46450 1.24807e-02
2.46550 1.23839e-02
2.46650 1.22878e-02
2.46750 1.21923e-02
2.46850 1.20975e-02
2.46950 1.20034e-02
2.47050 1.19099e-02
2.47150 1.18171e-02
2.47250 1.17249e-02
2.47350 1.16334e-02
2.47450 1.15425e-02
2.47550 1.14522e-02
2.47650 1.13626e-02
2.47750 1.12736e-02
2.47850 1.11852e-02
2.47950 1.10974e-02
2.48050 1.10103e-02
2.48150 1.09237e-02
2.48250 1.08378e-02
2.48350 1.07525e-02
2.48450 1.06677e-02
2.48550 1.05836e-02
2.48650 1.05001e-02
2.48750 1.04171e-02
2.48850 1.03348e-02
2.48950 1.02530e-02
2.49050 1.01718e-02
2.49150 1.00912e-02
2.49250 1.00112e-02
2.49350 9.93169e-03
2.49450 9.85279e-03
2.49550 9.77444e-03
2.49650 9.69666e-03
2.49750 9.61943e-03
2.49850 9.54275e-03
2.49950 9.46662e-03
2.50050 9.39104e-03
2.50150 9.31599e-03
2.50250 9.24149e-03
2.50350 9.16752e-03
2.50450 9.09409e-03
2.50550 9.02118e-03
2.50650 8.94880e-03
2.50750 8.87694e-03
2.50850 8.80560e-03
2.50950 8.73477e-03
2.51050 8.66446e-03
2.51150 8.59466e-03
2.51250 8.52536e-03
2.51350 8.45657e-03
2.51450 8.38827e-03
2.51550 8.32047e-03
2.51650 8.25317e-03
2.51750 8.18636e-03
2.51850 8.12003e-03
2.51950 8.05419e-03
2.52050 7.98883e-03
2.52150 7.92394e-03
2.52250 7.85954e-03
2.52350 7.79560e-03
2.52450 7.73213e-03
2.52550 7.66913e-03
2.52650 7.60660e-03
2.52750 7.54452e-03
2.52850 7.48290e-03
2.52950 7.42173e-03
2.53050 7.36102e-03
2.53150 7.30076e-03
2.53250 7.24094e-03
2.53350 7.18156e-03
2.53450 7.12262e-03
2.53550 7.06412e-03
2.53650 7.00606e-03
2.53750 6.94842e-03
2.53850 6.89122e-03
2.53950 6.83444e-03
2.54050 6.77808e-03
2.54150 6.72215e-03
2.54250 6.66663e-03
2.54350 6.61152e-03
2.54450 6.55683e-03
2.54550 6.50255e-03
2.54650 6.44868e-03
2.54750 6.39521e-03
2.54850 6.34214e-03
2.54950 6.28947e-03
2.55050 6.23719e-03
2.55150 6.18531e-03
2.55250 6.13383e-03
2.55350 6.08273e-03
2.55450 6.03201e-03
2.55550 5.98168e-03
2.55650 5.93173e-03
2.55750 5.88216e-03
2.55850 5.83296e-03
2.55950 5.78414e-03
2.56050 5.73569e-03
2.56150 5.68761e-03
2.56250 5.63989e-03
2.56350 5.59254e-03
2.56450 5.54555e-03
2.56550 5.49891e-03
2.56650 5.45263e-03
2.56750 5.40671e-03
2.56850 5.36114e-03
2.56950 5.31591e-03
2.57050 5.27104e-03
2.57150 5.22651e-03
2.57250 5.18232e-03
2.57350 5.13847e-03
2.57450 5.09495e-03
2.57550 5.05178e-03
2.57650 5.00893e-03
2.57750 4.96642e-03
2.57850 4.92423e-03
2.57950 4.88238e-03
2.58050 4.84084e-03
2.58150 4.79963e-03
2.58250 4.75873e-03
2.58350 4.71816e-03
2.58450 4.67790e-03
2.58550 4.63795e-03
2.58650 4.59831e-03
2.58750 4.55898e-03
2.58850 4.51996e-03
2.58950 4.48124e-03
2.59050 4.44283e-03
2.59150 4.40471e-03
2.59250 4.36690e-03
2.59350 4.32938e-03
2.59450 4.29215e-03
2.59550 4.25522e-03
2.59650 4.21857e-03
2.59750 4.18222e-03
2.59850 4.14615e-03
2.59950 4.11036e-03
2.60050 4.07486e-03
2.60150 4.03964e-03
2.60250 4.00469e-03
2.60350 3.97002e-03
2.60450 3.93563e-03
2.60550 3.90150e-03
2.60650 3.86765e-03
2.60750 3.83407e-03
2.60850 3.80075e-03
2.60950 3.76770e-03
2.61050 3.73491e-03
2.61150 3.70238e-03
2.61250 3.67011e-03
2.61350 3.63810e-03
2.61450 3.60634e-03
2.61550 3.57484e-03
2.61650 3.54359e-03
2.61750 3.51259e-03
2.61850 3.48184e-03
2.61950 3.45133e-03
2.62050 3.42107e-03
2.62150 3.39105e-03
2.62250 3.36128e-03
2.62350 3.33174e-03
2.62450 3.30244e-03
2.62550 3.27338e-03
2.62650 3.24455e-03
2.62750 3.21595e-03
2.62850 3.18759e-03
2.62950 3.15945e-03
2.63050 3.13155e-03
2.63150 3.10386e-03
2.63250 3.07641e-03
2.63350 3.04917e-03
2.63450 3.02216e-03
2.63550 2.99537e-03
2.63650 2.96879e-03
2.63750 2.94243e-03
2.63850 2.91629e-03
2.63950 2.89036e-03
2.64050 2.86464e-03
2.64150 2.83913e-03
2.64250 2.81383e-03
2.64350 2.78874e-03
2.64450 2.76385e-03
2.64550 2.73917e-03
2.64650 2.71469e-03
2.64750 2.69041e-03
2.64850 2.66633e-03
2.64950 2.64245e-03
2.65050 2.61876e-03
2.65150 2.59527e-03
2.65250 2.57198e-03
2.65350 2.54887e-03
2.65450 2.52596e-03
2.65550 2.50324e-03
2.65650 2.48070e-03
2.65750 2.45836e-03
2.65850 2.43619e-03
2.65950 2.41421e-03
2.66050 2.39242e-03
2.66150 2.37080e-03
2.66250 2.34937e-03
2.66350 2.32811e-03
2.66450 2.30703e-03
2.66550 2.28613e-03
2.66650 2.26540e-03
2.66750 2.24484e-03
2.66850 2.22446e-03
2.66950 2.20425e-03
2.67050 2.18420e-03
2.67150 2.16433e-03
2.67250 2.14462e-03
2.67350 2.12508e-03
2.67450 2.10570e-03
2.67550 2.08648e-03
2.67650 2.06743e-03
2.67750 2.04853e-03
2.67850 2.02980e-03
2.67950 2.01122e-03
2.68050 1.99280e-03
2.68150 1.97454e-03
2.68250 1.95643e-03
2.68350 1.93847e-03
2.68450 1.92067e-03
2.68550 1.90302e-03
2.68650 1.88552e-03
2.68750 1.86816e-03
2.68850 1.85096e-03
2.68950 1.83390e-03
2.69050 1.81698e-03
2.69150 1.80021e-03
2.69250 1.78358e-03
2.69350 1.76710e-03
2.69450 1.75075e-03
2.69550 1.73455e-03
2.69650 1.71848e-03
2.69750 1.70256e-03
2.69850 1.68676e-03
2.69950 1.67111e-03
2.70050 1.65559e-03
2.70150 1.64020e-03
2.70250 1.62494e-03
2.70350 1.60982e-03
2.70450 1.59482e-03
2.70550 1.57996e-03
2.70650 1.56522e-03
2.70750 1.55061e-03
2.70850 1.53613e-03
2.70950 1.52177e-03
2.71050 1.50754e-03
2.71150 1.49343e-03
2.71250 1.47944e-03
2.71350 1.46558e-03
2.71450 1.45183e-03
2.71550 1.43820e-03
2.71650 1.42470e-03
2.71750 1.41131e-03
2.71850 1.39803e-03
2.71950 1.38488e-03
2.72050 1.37183e-03
2.72150 1.35890e-03
2.72250 1.34609e-03
2.72350 1.33338e-03
2.72450 1.32079e-03
2.72550 1.30831e-03
2.72650 1.29594e-03
2.72750 1.28367e-03
2.72850 1.27152e-03
2.72950 1.25947e-03
2.73050 1.24752e-03
2.73150 1.23569e-03
2.73250 1.22395e-03
2.73350 1.21232e-03
2.73450 1.20079e-03
2.73550 1.18937e-03
2.73650 1.17804e-03
2.73750 1.16682e-03
2.73850 1.15569e-03
2.73950 1.14467e-03
2.74050 1.13374e-03
2.74150 1.12290e-03
2.74250 1.11217e-03
2.74350 1.10153e-03
2.74450 1.09098e-03
2.74550 1.08053e-03
2.74650 1.07017e-03
2.74750 1.05991e-03
2.74850 1.04973e-03
2.74950 1.03965e-03
2.75050 1.02965e-03
2.75150 1.01975e-03
2.75250 1.00993e-03
2.75350 1.00021e-03
2.75450 9.90566e-04
2.75550 9.81012e-04
2.75650 9.71544e-04
2.75750 9.62161e-04
2.75850 9.52862e-04
2.75950 9.43647e-04
2.76050 9.34515e-04
2.76150 9.25465e-04
2.76250 9.16497e-04
2.76350 9.07610e-04
2.76450 8.98803e-04
2.76550 8.90076e-04
2.76650 8.81428e-04
2.76750 8.72858e-04
2.76850 8.64366e-04
2.76950 8.55950e-04
2.77050 8.47612e-04
2.77150 8.39348e-04
2.77250 8.31161e-04
2.77350 8.23047e-04
2.77450 8.15008e-04
2.77550 8.07041e-04
2.77650 7.99147e-04
2.77750 7.91326e-04
2.77850 7.83576e-04
2.77950 7.75896e-04
2.78050 7.68287e-04
2.78150 7.60748e-04
2.78250 7.53277e-04
2.78350 7.45875e-04
2.78450 7.38541e-04
2.78550 7.31274e-04
2.78650 7.24074e-04
2.78750 7.16941e-04
2.78850 7.09873e-04
2.78950 7.02870e-04
2.79050 6.95931e-04
2.79150 6.89057e-04
2.79250 6.82245e-04
2.79350 6.75497e-04
2.79450 6.68812e-04
2.79550 6.62188e-04
2.79650 6.55625e-04
2.79750 6.49123e-04
2.79850 6.42682e-04
2.79950 6.36300e-04
2.80050 6.29977e-04
2.80150 6.23714e-04
2.80250 6.17508e-04
2.80350 6.11360e-04
2.80450 6.05270e-04
2.80550 5.99236e-04
2.80650 5.93259e-04
2.80750 5.87337e-04
2.80850 5.81470e-04
2.80950 5.75659e-04
2.81050 5.69902e-04
2.81150 5.64198e-04
2.81250 5.58548e-04
2.81350 5.52952e-04
2.81450 5.47407e-04
2.81550 5.41915e-04
2.81650 5.36474e-04
2.81750 5.31084e-04
2.81850 5.25746e-04
2.81950 5.20457e-04
2.82050 5.15218e-04
2.82150 5.10029e-04
2.82250 5.04888e-04
2.82350 4.99796e-04
2.82450 4.94753e-04
2.82550 4.89757e-04
2.82650 4.84808e-04
2.82750 4.79906e-04
2.82850 4.75051e-04
2.82950 4.70241e-04
2.83050 4.65478e-04
2.83150 4.60759e-04
2.83250 4.56085e-04
2.83350 4.51456e-04
2.83450 4.46871e-04
2.83550 4.42330e-04
2.83650 4.37832e-04
2.83750 4.33376e-04
2.83850 4.28964e-04
2.83950 4.24593e-04
2.84050 4.20264e-04
2.84150 4.15977e-04
2.84250 4.11731e-04
2.84350 4.07525e-04
2.84450 4.03360e-04
2.84550 3.99235e-04
2.84650 3.95149e-04
2.84750 3.91103e-04
2.84850 3.87095e-04
2.84950 3.83126e-04
2.85050 3.79195e-04
2.85150 3.75303e-04
2.85250 3.71447e-04
2.85350 3.67629e-04
2.85450 3.63848e-04
2.85550 3.60103e-04
2.85650 3.56395e-04
2.85750 3.52722e-04
2.85850 3.49085e-04
2.85950 3.45483e-04
2.86050 3.41917e-04
2.86150 3.38384e-04
2.86250 3.34886e-04
2.86350 3.31423e-04
2.86450 3.27992e-04
2.86550 3.24595e-04
2.86650 3.21232e-04
2.86750 3.17901e-04
2.86850 3.14602e-04
2.86950 3.11336e-04
2.87050 3.08101e-04
2.87150 3.04899e-04
2.87250 3.01727e-04
2.87350 2.98587e-04
2.87450 2.95477e-04
2.87550 2.92398e-04
2.87650 2.89349e-04
2.87750 2.86330e-04
2.87850 2.83341e-04
2.87950 2.80381e-04
2.88050 2.77450e-04
2.88150 2.74548e-04
2.88250 2.71674e-04
2.88350 2.68829e-04
2.88450 2.66012e-04
2.88550 2.63223e-04
2.88650 2.60461e-04
2.88750 2.57726e-04
2.88850 2.55019e-04
2.88950 2.52338e-04
2.89050 2.49684e-04
2.89150 2.47057e-04
2.89250 2.44455e-04
2.89350 2.41879e-04
2.89450 2.39329e-04
2.89550 2.36804e-04
2.89650 2.34304e-04
2.89750 2.31829e-04
2.89850 2.29379e-04
2.89950 2.26953e-04
2.90050 2.24551e-04
2.90150 2.22173e-04
2.90250 2.19819e-04
2.90350 2.17489e-04
2.90450 2.15182e-04
2.90550 2.12898e-04
2.90650 2.10637e-04
2.90750 2.08398e-04
2.90850 2.06182e-04
2.90950 2.03988e-04
2.91050 2.01816e-04
2.91150 1.99666e-04
2.91250 1.97538e-04
2.91350 1.95431e-04
2.91450 1.93345e-04
2.91550 1.91280e-04
2.91650 1.89237e-04
2.91750 1.87213e-04
2.91850 1.85210e-04
2.91950 1.83228e-04
2.92050 1.81265e-04
2.92150 1.79322e-04
2.92250 1.77399e-04
2.92350 1.75496e-04
2.92450 1.73611e-04
2.92550 1.71746e-04
2.92650 1.69900e-04
2.92750 1.68072e-04
2.92850 1.66264e-04
2.92950 1.64473e-04
2.93050 1.62701e-04
2.93150 1.60946e-04
2.93250 1.59210e-04
2.93350 1.57491e-04
2.93450 1.55790e-04
2.93550 1.54106e-04
2.93650 1.52440e-04
2.93750 1.50790e-04
2.93850 1.49158e-04
2.93950 1.47542e-04
2.94050 1.45942e-04
2.94150 1.44359e-04
2.94250 1.42793e-04
2.94350 1.41242e-04
2.94450 1.39707e-04
2.94550 1.38188e-04
2.94650 1.36685e-04
2.94750 1.35197e-04
2.94850 1.33725e-04
2.94950 1.32267e-04
2.95050 1.30825e-04
2.95150 1.29398e-04
2.95250 1.27985e-04
2.95350 1.26587e-04
2.95450 1.25203e-04
2.95550 1.23834e-04
2.95650 1.22479e-04
2.95750 1.21138e-04
2.95850 1.19810e-04
2.95950 1.18497e-04
2.96050 1.17197e-04
2.96150 1.15911e-04
2.96250 1.14638e-04
2.96350 1.13378e-04
2.96450 1.12132e-04
2.96550 1.10898e-04
2.96650 1.09678e-04
2.96750 1.08470e-04
2.96850 1.07274e-04
2.96950 1.06091e-04
2.97050 1.04921e-04
2.97150 1.03762e-04
2.97250 1.02616e-04
2.97350 1.01482e-04
2.97450 1.00360e-04
2.97550 9.92493e-05
2.97650 9.81504e-05
2.97750 9.70631e-05
2.97850 9.59872e-05
2.97950 9.49226e-05
2.98050 9.38692e-05
2.98150 9.28268e-05
2.98250 9.17955e-05
2.98350 9.07750e-05
2.98450 8.97653e-05
2.98550 8.87662e-05
2.98650 8.77777e-05
2.98750 8.67996e-05
2.98850 8.58319e-05
2.98950 8.48744e-05
2.99050 8.39270e-05
2.99150 8.29897e-05
2.99250 8.20623e-05
2.99350 8.11448e-05
2.99450 8.02369e-05
2.99550 7.93388e-05
2.99650 7.84501e-05
2.99750 7.75709e-05
2.99850 7.67011e-05
2.99950 7.58405e-05
3.00050 7.49891e-05
3.00150 7.41468e-05
3.00250 7.33135e-05
3.00350 7.24890e-05
3.00450 7.16734e-05
3.00550 7.08664e-05
3.00650 7.00681e-05
3.00750 6.92784e-05
3.00850 6.84971e-05
3.00950 6.77242e-05
3.01050 6.69595e-05
3.01150 6.62031e-05
3.01250 6.54548e-05
3.01350 6.47145e-05
3.01450 6.39822e-05
3.01550 6.32577e-05
3.01650 6.25411e-05
3.01750 6.18321e-05
3.01850 6.11308e-05
3.01950 6.04371e-05
3.02050 5.97508e-05
3.02150 5.90720e-05
3.02250 5.84005e-05
3.02350 5.77362e-05
3.02450 5.70792e-05
3.02550 5.64292e-05
3.02650 5.57863e-05
3.02750 5.51504e-05
3.02850 5.45213e-05
3.02950 5.38991e-05
3.03050 5.32836e-05
3.03150 5.26748e-05
3.03250 5.20726e-05
3.03350 5.14770e-05
3.03450 5.08879e-05
3.03550 5.03051e-05
3.03650 4.97288e-05
3.03750 4.91587e-05
3.03850 4.85948e-05
3.03950 4.80371e-05
3.04050 4.74855e-05
3.04150 4.69399e-05
3.04250 4.64003e-05
3.04350 4.58665e-05
3.04450 4.53387e-05
3.04550 4.48166e-05
3.04650 4.43002e-05
3.04750 4.37895e-05
3.04850 4.32844e-05
3.04950 4.27849e-05
3.05050 4.22908e-05
3.05150 4.18022e-05
3.05250 4.13189e-05
3.05350 4.08410e-05
3.05450 4.03683e-05
3.05550 3.99009e-05
3.05650 3.94386e-05
3.05750 3.89814e-05
3.05850 3.85293e-05
3.05950 3.80821e-05
3.06050 3.76399e-05
3.06150 3.72026e-05
3.06250 3.67702e-05
3.06350 3.63425e-05
3.06450 3.59196e-05
3.06550 3.55013e-05
3.06650 3.50877e-05
3.06750 3.46787e-05
3.06850 3.42743e-05
3.06950 3.38743e-05
3.07050 3.34788e-05
3.07150 3.30877e-05
3.07250 3.27009e-05
3.07350 3.23185e-05
3.07450 3.19403e-05
3.07550 3.15664e-05
3.07650 3.11966e-05
3.07750 3.08309e-05
3.07850 3.04694e-05
3.07950 3.01119e-05
3.08050 2.97584e-05
3.08150 2.94088e-05
3.08250 2.90632e-05
3.08350 2.87214e-05
3.08450 2.83835e-05
3.08550 2.80493e-05
3.08650 2.77190e-05
3.08750 2.73923e-05
3.08850 2.70693e-05
3.08950 2.67500e-05
3.09050 2.64342e-05
3.09150 2.61220e-05
3.09250 2.58133e-05
3.09350 2.55081e-05
3.09450 2.52064e-05
3.09550 2.49080e-05
3.09650 2.46130e-05
3.09750 2.43214e-05
3.09850 2.40331e-05
3.09950 2.37480e-05
3.10050 2.34661e-05
3.10150 2.31875e-05
3.10250 2.29120e-05
3.10350 2.26396e-05
3.10450 2.23703e-05
3.10550 2.21041e-05
3.10650 2.18409e-05
3.10750 2.15807e-05
3.10850 2.13235e-05
3.10950 2.10692e-05
3.11050 2.08178e-05
3.11150 2.05693e-05
3.11250 2.03236e-05
3.11350 2.00807e-05
3.11450 1.98405e-05
3.11550 1.96032e-05
3.11650 1.93685e-05
3.11750 1.91365e-05
3.11850 1.89072e-05
3.11950 1.86805e-05
3.12050 1.84564e-05
3.12150 1.82349e-05
3.12250 1.80159e-05
3.12350 1.77994e-05
3.12450 1.75854e-05
3.12550 1.73739e-05
3.12650 1.71648e-05
3.12750 1.69581e-05
3.12850 1.67538e-05
3.12950 1.65519e-05
3.13050 1.63522e-05
3.13150 1.61549e-05
3.13250 1.59599e-05
3.13350 1.57671e-05
3.13450 1.55765e-05
3.13550 1.53882e-05
3.13650 1.52020e-05
3.13750 1.50179e-05
3.13850 1.48361e-05
3.13950 1.46563e-05
3.14050 1.44786e-05
3.14150 1.43029e-05
3.14250 1.41293e-05
3.14350 1.39577e-05
3.14450 1.37882e-05
3.14550 1.36205e-05
3.14650 1.34549e-05
3.14750 1.32911e-05
3.14850 1.31293e-05
3.14950 1.29694e-05
3.15050 1.28113e-05
3.15150 1.26550e-05
3.15250 1.25006e-05
3.15350 1.23480e-05
3.15450 1.21972e-05
3.15550 1.20482e-05
3.15650 1.19008e-05
3.15750 1.17553e-05
3.15850 1.16114e-05
3.15950 1.14692e-05
3.16050 1.13286e-05
3.16150 1.11898e-05
3.16250 1.10525e-05
3.16350 1.09169e-05
3.16450 1.07828e-05
3.16550 1.06504e-05
3.16650 1.05195e-05
3.16750 1.03901e-05
3.16850 1.02623e-05
3.16950 1.01359e-05
3.17050 1.00111e-05
3.17150 9.88774e-06
3.17250 9.76583e-06
3.17350 9.64536e-06
3.17450 9.52631e-06
3.17550 9.40868e-06
3.17650 9.29243e-06
3.17750 9.17757e-06
3.17850 9.06406e-06
3.17950 8.95190e-06
3.18050 8.84107e-06
3.18150 8.73155e-06
3.18250 8.62334e-06
3.18350 8.51641e-06
3.18450 8.41076e-06
3.18550 8.30636e-06
3.18650 8.20320e-06
3.18750 8.10127e-06
3.18850 8.00056e-06
3.18950 7.90105e-06
3.19050 7.80272e-06
3.19150 7.70557e-06
3.19250 7.60958e-06
3.19350 7.51473e-06
3.19450 7.42102e-06
3.19550 7.32844e-06
3.19650 7.23696e-06
3.19750 7.14657e-06
3.19850 7.05727e-06
3.19950 6.96904e-06
3.20050 6.88187e-06
3.20150 6.79574e-06
3.20250 6.71065e-06
3.20350 6.62658e-06
3.20450 6.54352e-06
3.20550 6.46146e-06
3.20650 6.38039e-06
3.20750 6.30029e-06
3.20850 6.22117e-06
3.20950 6.14299e-06
3.21050 6.06576e-06
3.21150 5.98946e-06
3.21250 5.91408e-06
3.21350 5.83961e-06
3.21450 5.76604e-06
3.21550 5.69336e-06
3.21650 5.62157e-06
3.21750 5.55064e-06
3.21850 5.48057e-06
3.21950 5.41135e-06
3.22050 5.34297e-06
3.22150 5.27542e-06
3.22250 5.20869e-06
3.22350 5.14277e-06
3.22450 5.07765e-06
3.22550 5.01333e-06
3.22650 4.94979e-06
3.22750 4.88702e-06
3.22850 4.82501e-06
3.22950 4.76376e-06
3.23050 4.70326e-06
3.23150 4.64350e-06
3.23250 4.58447e-06
3.23350 4.52615e-06
3.23450 4.46856e-06
3.23550 4.41166e-06
3.23650 4.35546e-06
3.23750 4.29995e-06
3.23850 4.24512e-06
3.23950 4.19096e-06
3.24050 4.13747e-06
3.24150 4.08463e-06
3.24250 4.03244e-06
3.24350 3.98089e-06
3.24450 3.92998e-06
3.24550 3.87969e-06
3.24650 3.83002e-06
3.24750 3.78096e-06
3.24850 3.73251e-06
3.24950 3.68465e-06
3.25050 3.63738e-06
3.25150 3.59070e-06
3.25250 3.54459e-06
3.25350 3.49905e-06
3.25450 3.45408e-06
3.25550 3.40966e-06
3.25650 3.36579e-06
3.25750 3.32246e-06
3.25850 3.27967e-06
3.25950 3.23741e-06
3.26050 3.19568e-06
3.26150 3.15446e-06
3.26250 3.11375e-06
3.26350 3.07355e-06
3.26450 3.03385e-06
3.26550 2.99464e-06
3.26650 2.95592e-06
3.26750 2.91768e-06
3.26850 2.87991e-06
3.26950 2.84262e-06
3.27050 2.80579e-06
3.27150 2.76942e-06
3.27250 2.73351e-06
3.27350 2.69804e-06
3.27450 2.66302e-06
3.27550 2.62843e-06
3.27650 2.59428e-06
3.27750 2.56055e-06
3.27850 2.52724e-06
3.27950 2.49436e-06
3.28050 2.46188e-06
3.28150 2.42981e-06
3.28250 2.39815e-06
3.28350 2.36688e-06
3.28450 2.33600e-06
3.28550 2.30551e-06
3.28650 2.27541e-06
3.28750 2.24568e-06
3.28850 2.21633e-06
3.28950 2.18735e-06
3.29050 2.15873e-06
3.29150 2.13047e-06
3.29250 2.10257e-06
3.29350 2.07502e-06
3.29450 2.04782e-06
3.29550 2.02096e-06
3.29650 1.99444e-06
3.29750 1.96826e-06
3.29850 1.94241e-06
3.29950 1.91688e-06
3.30050 1.89168e-06
3.30150 1.86680e-06
3.30250 1.84223e-06
3.30350 1.81798e-06
3.30450 1.79403e-06
3.30550 1.77039e-06
3.30650 1.74704e-06
3.30750 1.72400e-06
3.30850 1.70124e-06
3.30950 1.67878e-06
3.31050 1.65660e-06
3.31150 1.63470e-06
3.31250 1.61309e-06
3.31350 1.59175e-06
3.31450 1.57068e-06
3.31550 1.54988e-06
3.31650 1.52934e-06
3.31750 1.50907e-06
3.31850 1.48906e-06
3.31950 1.46930e-06
3.32050 1.44979e-06
3.32150 1.43054e-06
3.32250 1.41153e-06
3.32350 1.39277e-06
3.32450 1.37424e-06
3.32550 1.35596e-06
3.32650 1.33790e-06
3.32750 1.32008e-06
3.32850 1.30249e-06
3.32950 1.28513e-06
3.33050 1.26799e-06
3.33150 1.25106e-06
3.33250 1.23436e-06
3.33350 1.21787e-06
3.33450 1.20160e-06
3.33550 1.18553e-06
3.33650 1.16967e-06
3.33750 1.15402e-06
3.33850 1.13857e-06
3.33950 1.12332e-06
3.34050 1.10826e-06
3.34150 1.09340e-06
3.34250 1.07873e-06
3.34350 1.06425e-06
3.34450 1.04996e-06
3.34550 1.03586e-06
3.34650 1.02194e-06
3.34750 1.00819e-06
3.34850 9.94631e-07
3.34950 9.81244e-07
3.35050 9.68030e-07
3.35150 9.54989e-07
3.35250 9.42117e-07
3.35350 9.29412e-07
3.35450 9.16873e-07
3.35550 9.04497e-07
3.35650 8.92283e-07
3.35750 8.80228e-07
3.35850 8.68330e-07
3.35950 8.56587e-07
3.36050 8.44998e-07
3.36150 8.33560e-07
3.36250 8.22271e-07
3.36350 8.11131e-07
3.36450 8.00136e-07
3.36550 7.89285e-07
3.36650 7.78576e-07
3.36750 7.68007e-07
3.36850 7.57577e-07
3.36950 7.47284e-07
3.37050 7.37126e-07
3.37150 7.27101e-07
3.37250 7.17208e-07
3.37350 7.07445e-07
3.37450 6.97811e-07
3.37550 6.88303e-07
3.37650 6.78920e-07
3.37750 6.69661e-07
3.37850 6.60524e-07
3.37950 6.51507e-07
3.38050 6.42610e-07
3.38150 6.33830e-07
3.38250 6.25165e-07
3.38350 6.16615e-07
3.38450 6.08179e-07
3.38550 5.99853e-07
3.38650 5.91638e-07
3.38750 5.83532e-07
3.38850 5.75533e-07
3.38950 5.67640e-07
3.39050 5.59851e-07
3.39150 5.52166e-07
3.39250 5.44583e-07
3.39350 5.37101e-07
3.39450 5.29718e-07
3.39550 5.22433e-07
3.39650 5.15245e-07
3.39750 5.08152e-07
3.39850 5.01154e-07
3.39950 4.94249e-07
3.40050 4.87436e-07
3.40150 4.80714e-07
3.40250 4.74082e-07
3.40350 4.67538e-07
3.40450 4.61081e-07
3.40550 4.54711e-07
3.40650 4.48426e-07
3.40750 4.42224e-07
3.40850 4.36106e-07
3.40950 4.30070e-07
3.41050 4.24114e-07
3.41150 4.18238e-07
3.41250 4.12441e-07
3.41350 4.06722e-07
3.41450 4.01079e-07
3.41550 3.95512e-07
3.41650 3.90020e-07
3.41750 3.84602e-07
3.41850 3.79256e-07
3.41950 3.73983e-07
3.42050 3.68780e-07
3.42150 3.63647e-07
3.42250 3.58584e-07
3.42350 3.53588e-07
3.42450 3.48660e-07
3.42550 3.43799e-07
3.42650 3.39003e-07
3.42750 3.34272e-07
3.42850 3.29605e-07
3.42950 3.25000e-07
3.43050 3.20458e-07
3.43150 3.15978e-07
3.43250 3.11558e-07
3.43350 3.07198e-07
3.43450 3.02897e-07
3.43550 2.98654e-07
3.43650 2.94469e-07
3.43750 2.90341e-07
3.43850 2.86269e-07
3.43950 2.82251e-07
3.44050 2.78289e-07
3.44150 2.74380e-07
3.44250 2.70525e-07
3.44350 2.66722e-07
3.44450 2.62971e-07
3.44550 2.59271e-07
3.44650 2.55621e-07
3.44750 2.52021e-07
3.44850 2.48470e-07
3.44950 2.44967e-07
3.45050 2.41513e-07
3.45150 2.38105e-07
3.45250 2.34745e-07
3.45350 2.31430e-07
3.45450 2.28160e-07
3.45550 2.24935e-07
3.45650 2.21754e-07
3.45750 2.18617e-07
3.45850 2.15523e-07
3.45950 2.12471e-07
3.46050 2.09462e-07
3.46150 2.06493e-07
3.46250 2.03565e-07
3.46350 2.00678e-07
3.46450 1.97830e-07
3.46550 1.95021e-07
3.46650 1.92251e-07
3.46750 1.89519e-07
3.46850 1.86825e-07
3.46950 1.84167e-07
3.47050 1.81547e-07
3.47150 1.78962e-07
3.47250 1.76414e-07
3.47350 1.73900e-07
3.47450 1.71421e-07
3.47550 1.68976e-07
3.47650 1.66565e-07
3.47750 1.64188e-07
3.47850 1.61843e-07
3.47950 1.59531e-07
3.48050 1.57251e-07
3.48150 1.55002e-07
3.48250 1.52785e-07
3.48350 1.50598e-07
3.48450 1.48442e-07
3.48550 1.46315e-07
3.48650 1.44219e-07
3.48750 1.42151e-07
3.48850 1.40112e-07
3.48950 1.38101e-07
3.49050 1.36119e-07
3.49150 1.34163e-07
3.49250 1.32236e-07
3.49350 1.30335e-07
3.49450 1.28460e-07
3.49550 1.26612e-07
3.49650 1.24789e-07
3.49750 1.22992e-07
3.49850 1.21220e-07
3.49950 1.19473e-07
3.50050 1.17750e-07
3.50150 1.16051e-07
3.50250 1.14377e-07
3.50350 1.12725e-07
3.50450 1.11097e-07
3.50550 1.09491e-07
3.50650 1.07908e-07
3.50750 1.06347e-07
3.50850 1.04808e-07
3.50950 1.03291e-07
3.51050 1.01795e-07
3.51150 1.00320e-07
3.51250 9.88657e-08
3.51350 9.74319e-08
3.51450 9.60183e-08
3.51550 9.46245e-08
3.51650 9.32504e-08
3.51750 9.18957e-08
3.51850 9.05600e-08
3.51950 8.92432e-08
3.52050 8.79450e-08
3.52150 8.66651e-08
3.52250 8.54033e-08
3.52350 8.41593e-08
3.52450 8.29329e-08
3.52550 8.17238e-08
3.52650 8.05319e-08
3.52750 7.93568e-08
3.52850 7.81983e-08
3.52950 7.70563e-08
3.53050 7.59305e-08
3.53150 7.48206e-08
3.53250 7.37265e-08
3.53350 7.26479e-08
3.53450 7.15846e-08
3.53550 7.05365e-08
3.53650 6.95032e-08
3.53750 6.84847e-08
3.53850 6.74806e-08
3.53950 6.64908e-08
3.54050 6.55151e-08
3.54150 6.45533e-08
3.54250 6.36053e-08
3.54350 6.26707e-08
3.54450 6.17495e-08
3.54550 6.08414e-08
3.54650 5.99463e-08
3.54750 5.90640e-08
3.54850 5.81943e-08
3.54950 5.73370e-08
3.55050 5.64920e-08
3.55150 5.56591e-08
3.55250 5.48382e-08
3.55350 5.40289e-08
3.55450 5.32313e-08
3.55550 5.24451e-08
3.55650 5.16702e-08
3.55750 5.09065e-08
3.55850 5.01536e-08
3.55950 4.94116e-08
3.56050 4.86803e-08
3.56150 4.79595e-08
3.56250 4.72490e-08
3.56350 4.65488e-08
3.56450 4.58587e-08
3.56550 4.51785e-08
3.56650 4.45081e-08
3.56750 4.38473e-08
3.56850 4.31961e-08
3.56950 4.25543e-08
3.57050 4.19218e-08
3.57150 4.12984e-08
3.57250 4.06840e-08
3.57350 4.00785e-08
3.57450 3.94817e-08
3.57550 3.88936e-08
3.57650 3.83140e-08
3.57750 3.77428e-08
3.57850 3.71799e-08
3.57950 3.66251e-08
3.58050 3.60783e-08
3.58150 3.55396e-08
3.58250 3.50086e-08
3.58350 3.44853e-08
3.58450 3.39697e-08
3.58550 3.34615e-08
3.58650 3.29607e-08
3.58750 3.24672e-08
3.58850 3.19809e-08
3.58950 3.15017e-08
3.59050 3.10294e-08
3.59150 3.05641e-08
3.59250 3.01055e-08
3.59350 2.96536e-08
3.59450 2.92083e-08
3.59550 2.87695e-08
3.59650 2.83372e-08
3.59750 2.79111e-08
3.59850 2.74913e-08
3.59950 2.70776e-08
3.60050 2.66699e-08
3.60150 2.62683e-08
3.60250 2.58725e-08
3.60350 2.54825e-08
3.60450 2.50982e-08
3.60550 2.47196e-08
3.60650 2.43465e-08
3.60750 2.39789e-08
3.60850 2.36167e-08
3.60950 2.32598e-08
3.61050 2.29082e-08
3.61150 2.25617e-08
3.61250 2.22203e-08
3.61350 2.18840e-08
3.61450 2.15526e-08
3.61550 2.12261e-08
3.61650 2.09044e-08
3.61750 2.05874e-08
3.61850 2.02751e-08
3.61950 1.99675e-08
3.62050 1.96643e-08
3.62150 1.93657e-08
3.62250 1.90715e-08
3.62350 1.87816e-08
3.62450 1.84960e-08
3.62550 1.82146e-08
3.62650 1.79374e-08
3.62750 1.76643e-08
3.62850 1.73952e-08
3.62950 1.71301e-08
3.63050 1.68690e-08
3.63150 1.66117e-08
3.63250 1.63583e-08
3.63350 1.61086e-08
3.63450 1.58626e-08
3.63550 1.56203e-08
3.63650 1.53816e-08
3.63750 1.51464e-08
3.63850 1.49147e-08
3.63950 1.46865e-08
3.64050 1.44617e-08
3.64150 1.42402e-08
3.64250 1.40221e-08
3.64350 1.38072e-08
3.64450 1.35954e-08
3.64550 1.33869e-08
3.64650 1.31815e-08
3.64750 1.29791e-08
3.64850 1.27798e-08
3.64950 1.25834e-08
3.65050 1.23900e-08
3.65150 1.21995e-08
3.65250 1.20118e-08
3.65350 1.18269e-08
3.65450 1.16448e-08
3.65550 1.14655e-08
3.65650 1.12888e-08
3.65750 1.11148e-08
3.65850 1.09433e-08
3.65950 1.07745e-08
3.66050 1.06082e-08
3.66150 1.04444e-08
3.66250 1.02831e-08
3.66350 1.01242e-08
3.66450 9.96765e-09
3.66550 9.81349e-09
3.66650 9.66165e-09
3.66750 9.51210e-09
3.66850 9.36480e-09
3.66950 9.21973e-09
3.67050 9.07684e-09
3.67150 8.93612e-09
3.67250 8.79751e-09
3.67350 8.66100e-09
3.67450 8.52656e-09
3.67550 8.39414e-09
3.67650 8.26373e-09
3.67750 8.13530e-09
3.67850 8.00881e-09
3.67950 7.88423e-09
3.68050 7.76155e-09
3.68150 7.64072e-09
3.68250 7.52172e-09
3.68350 7.40454e-09
3.68450 7.28913e-09
3.68550 7.17547e-09
3.68650 7.06354e-09
3.68750 6.95331e-09
3.68850 6.84476e-09
3.68950 6.73785e-09
3.69050 6.63258e-09
3.69150 6.52891e-09
3.69250 6.42681e-09
3.69350 6.32628e-09
3.69450 6.22727e-09
3.69550 6.12978e-09
3.69650 6.03377e-09
3.69750 5.93923e-09
3.69850 5.84613e-09
3.69950 5.75446e-09
3.70050 5.66419e-09
3.70150 5.57529e-09
3.70250 5.48776e-09
3.70350 5.40157e-09
3.70450 5.31669e-09
3.70550 5.23312e-09
3.70650 5.15082e-09
3.70750 5.06979e-09
3.70850 4.99000e-09
3.70950 4.91144e-09
3.71050 4.83408e-09
3.71150 4.75790e-09
3.71250 4.68290e-09
3.71350 4.60906e-09
3.71450 4.53634e-09
3.71550 4.46475e-09
3.71650 4.39425e-09
3.71750 4.32485e-09
3.71850 4.25651e-09
3.71950 4.18922e-09
3.72050 4.12297e-09
3.72150 4.05775e-09
3.72250 3.99352e-09
3.72350 3.93029e-09
3.72450 3.86804e-09
3.72550 3.80675e-09
3.72650 3.74640e-09
3.72750 3.68699e-09
3.72850 3.62850e-09
3.72950 3.57091e-09
3.73050 3.51422e-09
3.73150 3.45840e-09
3.73250 3.40344e-09
3.73350 3.34934e-09
3.73450 3.29608e-09
3.73550 3.24364e-09
3.73650 3.19202e-09
3.73750 3.14120e-09
3.73850 3.09116e-09
3.73950 3.04191e-09
3.74050 2.99342e-09
3.74150 2.94568e-09
3.74250 2.89869e-09
3.74350 2.85243e-09
3.74450 2.80689e-09
3.74550 2.76205e-09
3.74650 2.71792e-09
3.74750 2.67448e-09
3.74850 2.63171e-09
3.74950 2.58961e-09
3.75050 2.54816e-09
3.75150 2.50737e-09
3.75250 2.46721e-09
3.75350 2.42768e-09
3.75450 2.38876e-09
3.75550 2.35046e-09
3.75650 2.31275e-09
3.75750 2.27564e-09
3.75850 2.23911e-09
3.75950 2.20314e-09
3.76050 2.16775e-09
3.76150 2.13290e-09
3.76250 2.09861e-09
3.76350 2.06485e-09
3.76450 2.03162e-09
3.76550 1.99892e-09
3.76650 1.96672e-09
3.76750 1.93504e-09
3.76850 1.90385e-09
3.76950 1.87315e-09
3.77050 1.84294e-09
3.77150 1.81320e-09
3.77250 1.78393e-09
3.77350 1.75512e-09
3.77450 1.72677e-09
3.77550 1.69886e-09
3.77650 1.67139e-09
3.77750 1.64436e-09
3.77850 1.61775e-09
3.77950 1.59156e-09
3.78050 1.56579e-09
3.78150 1.54043e-09
3.78250 1.51546e-09
3.78350 1.49089e-09
3.78450 1.46671e-09
3.78550 1.44292e-09
3.78650 1.41950e-09
3.78750 1.39645e-09
3.78850 1.37376e-09
3.78950 1.35144e-09
3.79050 1.32947e-09
3.79150 1.30785e-09
3.79250 1.28657e-09
3.79350 1.26563e-09
3.79450 1.24503e-09
3.79550 1.22475e-09
3.79650 1.20479e-09
3.79750 1.18515e-09
3.79850 1.16582e-09
3.79950 1.14681e-09
3.80050 1.12809e-09
3.80150 1.10967e-09
3.80250 1.09155e-09
3.80350 1.07372e-09
3.80450 1.05617e-09
3.80550 1.03890e-09
3.80650 1.02190e-09
3.80750 1.00518e-09
3.80850 9.88726e-10
3.80950 9.72534e-10
3.81050 9.56602e-10
3.81150 9.40924e-10
3.81250 9.25497e-10
3.81350 9.10317e-10
3.81450 8.95381e-10
3.81550 8.80684e-10
3.81650 8.66223e-10
3.81750 8.51993e-10
3.81850 8.37992e-10
3.81950 8.24216e-10
3.82050 8.10661e-10
3.82150 7.97324e-10
3.82250 7.84201e-10
3.82350 7.71290e-10
3.82450 7.58586e-10
3.82550 7.46086e-10
3.82650 7.33788e-10
3.82750 7.21688e-10
3.82850 7.09782e-10
3.82950 6.98069e-10
3.83050 6.86545e-10
3.83150 6.75206e-10
3.83250 6.64051e-10
3.83350 6.53075e-10
3.83450 6.42277e-10
3.83550 6.31654e-10
3.83650 6.21202e-10
3.83750 6.10919e-10
3.83850 6.00803e-10
3.83950 5.90850e-10
3.84050 5.81058e-10
3.84150 5.71425e-10
3.84250 5.61948e-10
3.84350 5.52625e-10
3.84450 5.43453e-10
3.84550 5.34430e-10
3.84650 5.25553e-10
3.84750 5.16820e-10
3.84850 5.08229e-10
3.84950 4.99778e-10
3.85050 4.91464e-10
3.85150 4.83286e-10
3.85250 4.75240e-10
3.85350 4.67325e-10
3.85450 4.59540e-10
3.85550 4.51881e-10
3.85650 4.44346e-10
3.85750 4.36935e-10
3.85850 4.29644e-10
3.85950 4.22473e-10
3.86050 4.15418e-10
3.86150 4.08479e-10
3.86250 4.01653e-10
3.86350 3.94938e-10
3.86450 3.88334e-10
3.86550 3.81837e-10
3.86650 3.75447e-10
3.86750 3.69161e-10
3.86850 3.62978e-10
3.86950 3.56896e-10
3.87050 3.50914e-10
3.87150 3.45030e-10
3.87250 3.39243e-10
3.87350 3.33550e-10
3.87450 3.27951e-10
3.87550 3.22444e-10
3.87650 3.17027e-10
3.87750 3.11699e-10
3.87850 3.06459e-10
3.87950 3.01305e-10
3.88050 2.96236e-10
3.88150 2.91250e-10
3.88250 2.86346e-10
3.88350 2.81523e-10
3.88450 2.76779e-10
3.88550 2.72114e-10
3.88650 2.67526e-10
3.88750 2.63013e-10
3.88850 2.58575e-10
3.88950 2.54210e-10
3.89050 2.49917e-10
3.89150 2.45695e-10
3.89250 2.41542e-10
3.89350 2.37459e-10
3.89450 2.33443e-10
3.89550 2.29493e-10
3.89650 2.25609e-10
3.89750 2.21789e-10
3.89850 2.18032e-10
3.89950 2.14338e-10
3.90050 2.10705e-10
3.90150 2.07132e-10
3.90250 2.03618e-10
3.90350 2.00163e-10
3.90450 1.96765e-10
3.90550 1.93424e-10
3.90650 1.90138e-10
3.90750 1.86907e-10
3.90850 1.83729e-10
3.90950 1.80604e-10
3.91050 1.77532e-10
3.91150 1.74510e-10
3.91250 1.71539e-10
3.91350 1.68617e-10
3.91450 1.65744e-10
3.91550 1.62919e-10
3.91650 1.60141e-10
3.91750 1.57409e-10
3.91850 1.54723e-10
3.91950 1.52082e-10
3.92050 1.49485e-10
3.92150 1.46932e-10
3.92250 1.44421e-10
3.92350 1.41952e-10
3.92450 1.39524e-10
3.92550 1.37137e-10
3.92650 1.34790e-10
3.92750 1.32483e-10
3.92850 1.30214e-10
3.92950 1.27983e-10
3.93050 1.25789e-10
3.93150 1.23632e-10
3.93250 1.21512e-10
3.93350 1.19427e-10
3.93450 1.17377e-10
3.93550 1.15361e-10
3.93650 1.13380e-10
3.93750 1.11432e-10
3.93850 1.09516e-10
3.93950 1.07633e-10
3.94050 1.05781e-10
3.94150 1.03961e-10
3.94250 1.02171e-10
3.94350 1.00412e-10
3.94450 9.86818e-11
3.94550 9.69811e-11
3.94650 9.53091e-11
3.94750 9.36654e-11
3.94850 9.20494e-11
3.94950 9.04607e-11
3.95050 8.88989e-11
3.95150 8.73634e-11
3.95250 8.58539e-11
3.95350 8.43700e-11
3.95450 8.29112e-11
3.95550 8.14771e-11
3.95650 8.00673e-11
3.95750 7.86814e-11
3.95850 7.73189e-11
3.95950 7.59796e-11
3.96050 7.46630e-11
3.96150 7.33687e-11
3.96250 7.20964e-11
3.96350 7.08458e-11
3.96450 6.96163e-11
3.96550 6.84078e-11
3.96650 6.72198e-11
3.96750 6.60520e-11
3.96850 6.49041e-11
3.96950 6.37758e-11
3.97050 6.26666e-11
3.97150 6.15764e-11
3.97250 6.05047e-11
3.97350 5.94513e-11
3.97450 5.84159e-11
3.97550 5.73981e-11
3.97650 5.63977e-11
3.97750 5.54144e-11
3.97850 5.44479e-11
3.97950 5.34978e-11
3.98050 5.25641e-11
3.98150 5.16463e-11
3.98250 5.07442e-11
3.98350 4.98575e-11
3.98450 4.89860e-11
3.98550 4.81295e-11
3.98650 4.72876e-11
3.98750 4.64601e-11
3.98850 4.56469e-11
3.98950 4.48475e-11
3.99050 4.40619e-11
3.99150 4.32898e-11
3.99250 4.25309e-11
3.99350 4.17851e-11
3.99450 4.10521e-11
3.99550 4.03317e-11
3.99650 3.96237e-11
3.99750 3.89278e-11
3.99850 3.82440e-11
3.99950 3.75719e-11
4.00050 3.69113e-11


==> data/dndz/green/dndz_alpha2.00.txt <==
# Gauss * (B*z + C*z^2) fit to \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.0))^\alpha,
# and normalized
0.00050 8.94118e-09
0.00150 8.09684e-08
0.00250 2.26302e-07
0.00350 4.46290e-07
0.00450 7.42295e-07
0.00550 1.11569e-06
0.00650 1.56787e-06
0.00750 2.10024e-06
0.00850 2.71421e-06
0.00950 3.41122e-06
0.01050 4.19271e-06
0.01150 5.06016e-06
0.01250 6.01502e-06
0.01350 7.05880e-06
0.01450 8.19301e-06
0.01550 9.41915e-06
0.01650 1.07388e-05
0.01750 1.21534e-05
0.01850 1.36647e-05
0.01950 1.52741e-05
0.02050 1.69833e-05
0.02150 1.87939e-05
0.02250 2.07075e-05
0.02350 2.27257e-05
0.02450 2.48503e-05
0.02550 2.70829e-05
0.02650 2.94251e-05
0.02750 3.18787e-05
0.02850 3.44455e-05
0.02950 3.71271e-05
0.03050 3.99253e-05
0.03150 4.28419e-05
0.03250 4.58786e-05
0.03350 4.90373e-05
0.03450 5.23198e-05
0.03550 5.57280e-05
0.03650 5.92636e-05
0.03750 6.29286e-05
0.03850 6.67248e-05
0.03950 7.06542e-05
0.04050 7.47186e-05
0.04150 7.89201e-05
0.04250 8.32605e-05
0.04350 8.77419e-05
0.04450 9.23662e-05
0.04550 9.71354e-05
0.04650 1.02052e-04
0.04750 1.07117e-04
0.04850 1.12333e-04
0.04950 1.17703e-04
0.05050 1.23228e-04
0.05150 1.28910e-04
0.05250 1.34751e-04
0.05350 1.40755e-04
0.05450 1.46922e-04
0.05550 1.53255e-04
0.05650 1.59757e-04
0.05750 1.66429e-04
0.05850 1.73274e-04
0.05950 1.80293e-04
0.06050 1.87490e-04
0.06150 1.94867e-04
0.06250 2.02425e-04
0.06350 2.10168e-04
0.06450 2.18098e-04
0.06550 2.26216e-04
0.06650 2.34526e-04
0.06750 2.43029e-04
0.06850 2.51729e-04
0.06950 2.60628e-04
0.07050 2.69728e-04
0.07150 2.79031e-04
0.07250 2.88541e-04
0.07350 2.98259e-04
0.07450 3.08189e-04
0.07550 3.18333e-04
0.07650 3.28693e-04
0.07750 3.39273e-04
0.07850 3.50074e-04
0.07950 3.61100e-04
0.08050 3.72352e-04
0.08150 3.83835e-04
0.08250 3.95550e-04
0.08350 4.07501e-04
0.08450 4.19689e-04
0.08550 4.32119e-04
0.08650 4.44792e-04
0.08750 4.57712e-04
0.08850 4.70881e-04
0.08950 4.84302e-04
0.09050 4.97979e-04
0.09150 5.11914e-04
0.09250 5.26109e-04
0.09350 5.40569e-04
0.09450 5.55296e-04
0.09550 5.70292e-04
0.09650 5.85562e-04
0.09750 6.01108e-04
0.09850 6.16932e-04
0.09950 6.33040e-04
0.10050 6.49432e-04
0.10150 6.66113e-04
0.10250 6.83086e-04
0.10350 7.00353e-04
0.10450 7.17919e-04
0.10550 7.35786e-04
0.10650 7.53958e-04
0.10750 7.72437e-04
0.10850 7.91228e-04
0.10950 8.10333e-04
0.11050 8.29756e-04
0.11150 8.49500e-04
0.11250 8.69569e-04
0.11350 8.89965e-04
0.11450 9.10694e-04
0.11550 9.31757e-04
0.11650 9.53159e-04
0.11750 9.74903e-04
0.11850 9.96992e-04
0.11950 1.01943e-03
0.12050 1.04222e-03
0.12150 1.06537e-03
0.12250 1.08888e-03
0.12350 1.11275e-03
0.12450 1.13699e-03
0.12550 1.16159e-03
0.12650 1.18658e-03
0.12750 1.21194e-03
0.12850 1.23769e-03
0.12950 1.26382e-03
0.13050 1.29034e-03
0.13150 1.31725e-03
0.13250 1.34457e-03
0.13350 1.37228e-03
0.13450 1.40040e-03
0.13550 1.42893e-03
0.13650 1.45787e-03
0.13750 1.48723e-03
0.13850 1.51701e-03
0.13950 1.54722e-03
0.14050 1.57786e-03
0.14150 1.60893e-03
0.14250 1.64044e-03
0.14350 1.67239e-03
0.14450 1.70479e-03
0.14550 1.73764e-03
0.14650 1.77094e-03
0.14750 1.80470e-03
0.14850 1.83893e-03
0.14950 1.87362e-03
0.15050 1.90879e-03
0.15150 1.94443e-03
0.15250 1.98055e-03
0.15350 2.01716e-03
0.15450 2.05426e-03
0.15550 2.09185e-03
0.15650 2.12994e-03
0.15750 2.16854e-03
0.15850 2.20764e-03
0.15950 2.24725e-03
0.16050 2.28739e-03
0.16150 2.32804e-03
0.16250 2.36922e-03
0.16350 2.41093e-03
0.16450 2.45318e-03
0.16550 2.49597e-03
0.16650 2.53930e-03
0.16750 2.58319e-03
0.16850 2.62763e-03
0.16950 2.67263e-03
0.17050 2.71819e-03
0.17150 2.76432e-03
0.17250 2.81103e-03
0.17350 2.85832e-03
0.17450 2.90619e-03
0.17550 2.95466e-03
0.17650 3.00371e-03
0.17750 3.05337e-03
0.17850 3.10364e-03
0.17950 3.15451e-03
0.18050 3.20600e-03
0.18150 3.25811e-03
0.18250 3.31084e-03
0.18350 3.36421e-03
0.18450 3.41821e-03
0.18550 3.47285e-03
0.18650 3.52815e-03
0.18750 3.58409e-03
0.18850 3.64069e-03
0.18950 3.69795e-03
0.19050 3.75589e-03
0.19150 3.81450e-03
0.19250 3.87378e-03
0.19350 3.93376e-03
0.19450 3.99442e-03
0.19550 4.05578e-03
0.19650 4.11784e-03
0.19750 4.18061e-03
0.19850 4.24409e-03
0.19950 4.30830e-03
0.20050 4.37322e-03
0.20150 4.43888e-03
0.20250 4.50528e-03
0.20350 4.57241e-03
0.20450 4.64030e-03
0.20550 4.70894e-03
0.20650 4.77834e-03
0.20750 4.84850e-03
0.20850 4.91944e-03
0.20950 4.99115e-03
0.21050 5.06365e-03
0.21150 5.13694e-03
0.21250 5.21102e-03
0.21350 5.28591e-03
0.21450 5.36160e-03
0.21550 5.43811e-03
0.21650 5.51544e-03
0.21750 5.59360e-03
0.21850 5.67259e-03
0.21950 5.75242e-03
0.22050 5.83310e-03
0.22150 5.91463e-03
0.22250 5.99701e-03
0.22350 6.08027e-03
0.22450 6.16439e-03
0.22550 6.24939e-03
0.22650 6.33528e-03
0.22750 6.42205e-03
0.22850 6.50973e-03
0.22950 6.59831e-03
0.23050 6.68780e-03
0.23150 6.77820e-03
0.23250 6.86953e-03
0.23350 6.96179e-03
0.23450 7.05499e-03
0.23550 7.14914e-03
0.23650 7.24423e-03
0.23750 7.34028e-03
0.23850 7.43730e-03
0.23950 7.53529e-03
0.24050 7.63425e-03
0.24150 7.73421e-03
0.24250 7.83515e-03
0.24350 7.93709e-03
0.24450 8.04004e-03
0.24550 8.14401e-03
0.24650 8.24899e-03
0.24750 8.35500e-03
0.24850 8.46205e-03
0.24950 8.57014e-03
0.25050 8.67927e-03
0.25150 8.78947e-03
0.25250 8.90072e-03
0.25350 9.01305e-03
0.25450 9.12646e-03
0.25550 9.24095e-03
0.25650 9.35653e-03
0.25750 9.47322e-03
0.25850 9.59101e-03
0.25950 9.70992e-03
0.26050 9.82994e-03
0.26150 9.95110e-03
0.26250 1.00734e-02
0.26350 1.01968e-02
0.26450 1.03214e-02
0.26550 1.04472e-02
0.26650 1.05741e-02
0.26750 1.07022e-02
0.26850 1.08315e-02
0.26950 1.09620e-02
0.27050 1.10936e-02
0.27150 1.12265e-02
0.27250 1.13606e-02
0.27350 1.14959e-02
0.27450 1.16325e-02
0.27550 1.17703e-02
0.27650 1.19093e-02
0.27750 1.20496e-02
0.27850 1.21911e-02
0.27950 1.23339e-02
0.28050 1.24780e-02
0.28150 1.26234e-02
0.28250 1.27701e-02
0.28350 1.29180e-02
0.28450 1.30673e-02
0.28550 1.32179e-02
0.28650 1.33699e-02
0.28750 1.35231e-02
0.28850 1.36777e-02
0.28950 1.38337e-02
0.29050 1.39910e-02
0.29150 1.41497e-02
0.29250 1.43097e-02
0.29350 1.44712e-02
0.29450 1.46340e-02
0.29550 1.47983e-02
0.29650 1.49639e-02
0.29750 1.51310e-02
0.29850 1.52995e-02
0.29950 1.54694e-02
0.30050 1.56408e-02
0.30150 1.58136e-02
0.30250 1.59879e-02
0.30350 1.61636e-02
0.30450 1.63409e-02
0.30550 1.65196e-02
0.30650 1.66998e-02
0.30750 1.68815e-02
0.30850 1.70647e-02
0.30950 1.72495e-02
0.31050 1.74358e-02
0.31150 1.76236e-02
0.31250 1.78130e-02
0.31350 1.80039e-02
0.31450 1.81964e-02
0.31550 1.83904e-02
0.31650 1.85861e-02
0.31750 1.87833e-02
0.31850 1.89822e-02
0.31950 1.91826e-02
0.32050 1.93847e-02
0.32150 1.95884e-02
0.32250 1.97937e-02
0.32350 2.00007e-02
0.32450 2.02094e-02
0.32550 2.04197e-02
0.32650 2.06317e-02
0.32750 2.08453e-02
0.32850 2.10607e-02
0.32950 2.12777e-02
0.33050 2.14965e-02
0.33150 2.17170e-02
0.33250 2.19392e-02
0.33350 2.21631e-02
0.33450 2.23888e-02
0.33550 2.26163e-02
0.33650 2.28455e-02
0.33750 2.30765e-02
0.33850 2.33093e-02
0.33950 2.35439e-02
0.34050 2.37803e-02
0.34150 2.40185e-02
0.34250 2.42585e-02
0.34350 2.45003e-02
0.34450 2.47440e-02
0.34550 2.49895e-02
0.34650 2.52369e-02
0.34750 2.54862e-02
0.34850 2.57374e-02
0.34950 2.59904e-02
0.35050 2.62453e-02
0.35150 2.65022e-02
0.35250 2.67610e-02
0.35350 2.70216e-02
0.35450 2.72843e-02
0.35550 2.75489e-02
0.35650 2.78154e-02
0.35750 2.80839e-02
0.35850 2.83544e-02
0.35950 2.86268e-02
0.36050 2.89013e-02
0.36150 2.91777e-02
0.36250 2.94562e-02
0.36350 2.97367e-02
0.36450 3.00192e-02
0.36550 3.03038e-02
0.36650 3.05905e-02
0.36750 3.08791e-02
0.36850 3.11699e-02
0.36950 3.14628e-02
0.37050 3.17577e-02
0.37150 3.20548e-02
0.37250 3.23539e-02
0.37350 3.26552e-02
0.37450 3.29586e-02
0.37550 3.32642e-02
0.37650 3.35719e-02
0.37750 3.38818e-02
0.37850 3.41938e-02
0.37950 3.45081e-02
0.38050 3.48245e-02
0.38150 3.51431e-02
0.38250 3.54640e-02
0.38350 3.57870e-02
0.38450 3.61123e-02
0.38550 3.64399e-02
0.38650 3.67697e-02
0.38750 3.71017e-02
0.38850 3.74360e-02
0.38950 3.77726e-02
0.39050 3.81115e-02
0.39150 3.84528e-02
0.39250 3.87963e-02
0.39350 3.91421e-02
0.39450 3.94903e-02
0.39550 3.98408e-02
0.39650 4.01937e-02
0.39750 4.05489e-02
0.39850 4.09065e-02
0.39950 4.12665e-02
0.40050 4.16289e-02
0.40150 4.19937e-02
0.40250 4.23609e-02
0.40350 4.27305e-02
0.40450 4.31025e-02
0.40550 4.34771e-02
0.40650 4.38540e-02
0.40750 4.42334e-02
0.40850 4.46153e-02
0.40950 4.49997e-02
0.41050 4.53866e-02
0.41150 4.57760e-02
0.41250 4.61679e-02
0.41350 4.65623e-02
0.41450 4.69592e-02
0.41550 4.73587e-02
0.41650 4.77608e-02
0.41750 4.81654e-02
0.41850 4.85726e-02
0.41950 4.89824e-02
0.42050 4.93948e-02
0.42150 4.98097e-02
0.42250 5.02273e-02
0.42350 5.06476e-02
0.42450 5.10704e-02
0.42550 5.14959e-02
0.42650 5.19241e-02
0.42750 5.23549e-02
0.42850 5.27884e-02
0.42950 5.32246e-02
0.43050 5.36635e-02
0.43150 5.41051e-02
0.43250 5.45494e-02
0.43350 5.49965e-02
0.43450 5.54462e-02
0.43550 5.58987e-02
0.43650 5.63540e-02
0.43750 5.68121e-02
0.43850 5.72729e-02
0.43950 5.77365e-02
0.44050 5.82029e-02
0.44150 5.86721e-02
0.44250 5.91442e-02
0.44350 5.96190e-02
0.44450 6.00967e-02
0.44550 6.05772e-02
0.44650 6.10606e-02
0.44750 6.15469e-02
0.44850 6.20360e-02
0.44950 6.25281e-02
0.45050 6.30230e-02
0.45150 6.35208e-02
0.45250 6.40215e-02
0.45350 6.45252e-02
0.45450 6.50318e-02
0.45550 6.55413e-02
0.45650 6.60538e-02
0.45750 6.65693e-02
0.45850 6.70877e-02
0.45950 6.76092e-02
0.46050 6.81336e-02
0.46150 6.86610e-02
0.46250 6.91914e-02
0.46350 6.97249e-02
0.46450 7.02614e-02
0.46550 7.08009e-02
0.46650 7.13435e-02
0.46750 7.18891e-02
0.46850 7.24378e-02
0.46950 7.29896e-02
0.47050 7.35445e-02
0.47150 7.41025e-02
0.47250 7.46635e-02
0.47350 7.52278e-02
0.47450 7.57951e-02
0.47550 7.63655e-02
0.47650 7.69392e-02
0.47750 7.75159e-02
0.47850 7.80959e-02
0.47950 7.86790e-02
0.48050 7.92652e-02
0.48150 7.98547e-02
0.48250 8.04474e-02
0.48350 8.10433e-02
0.48450 8.16424e-02
0.48550 8.22447e-02
0.48650 8.28503e-02
0.48750 8.34591e-02
0.48850 8.40712e-02
0.48950 8.46866e-02
0.49050 8.53052e-02
0.49150 8.59271e-02
0.49250 8.65523e-02
0.49350 8.71808e-02
0.49450 8.78126e-02
0.49550 8.84477e-02
0.49650 8.90861e-02
0.49750 8.97279e-02
0.49850 9.03731e-02
0.49950 9.10215e-02
0.50050 9.16734e-02
0.50150 9.23286e-02
0.50250 9.29872e-02
0.50350 9.36492e-02
0.50450 9.43145e-02
0.50550 9.49833e-02
0.50650 9.56555e-02
0.50750 9.63311e-02
0.50850 9.70102e-02
0.50950 9.76926e-02
0.51050 9.83786e-02
0.51150 9.90679e-02
0.51250 9.97608e-02
0.51350 1.00457e-01
0.51450 1.01157e-01
0.51550 1.01860e-01
0.51650 1.02567e-01
0.51750 1.03277e-01
0.51850 1.03991e-01
0.51950 1.04708e-01
0.52050 1.05429e-01
0.52150 1.06153e-01
0.52250 1.06881e-01
0.52350 1.07613e-01
0.52450 1.08348e-01
0.52550 1.09086e-01
0.52650 1.09829e-01
0.52750 1.10574e-01
0.52850 1.11324e-01
0.52950 1.12077e-01
0.53050 1.12833e-01
0.53150 1.13593e-01
0.53250 1.14357e-01
0.53350 1.15124e-01
0.53450 1.15895e-01
0.53550 1.16670e-01
0.53650 1.17448e-01
0.53750 1.18230e-01
0.53850 1.19016e-01
0.53950 1.19805e-01
0.54050 1.20598e-01
0.54150 1.21394e-01
0.54250 1.22195e-01
0.54350 1.22999e-01
0.54450 1.23806e-01
0.54550 1.24618e-01
0.54650 1.25433e-01
0.54750 1.26252e-01
0.54850 1.27074e-01
0.54950 1.27901e-01
0.55050 1.28731e-01
0.55150 1.29564e-01
0.55250 1.30402e-01
0.55350 1.31243e-01
0.55450 1.32088e-01
0.55550 1.32937e-01
0.55650 1.33790e-01
0.55750 1.34646e-01
0.55850 1.35506e-01
0.55950 1.36370e-01
0.56050 1.37238e-01
0.56150 1.38109e-01
0.56250 1.38985e-01
0.56350 1.39864e-01
0.56450 1.40747e-01
0.56550 1.41634e-01
0.56650 1.42524e-01
0.56750 1.43419e-01
0.56850 1.44317e-01
0.56950 1.45219e-01
0.57050 1.46125e-01
0.57150 1.47035e-01
0.57250 1.47949e-01
0.57350 1.48866e-01
0.57450 1.49788e-01
0.57550 1.50713e-01
0.57650 1.51642e-01
0.57750 1.52575e-01
0.57850 1.53512e-01
0.57950 1.54453e-01
0.58050 1.55398e-01
0.58150 1.56347e-01
0.58250 1.57299e-01
0.58350 1.58256e-01
0.58450 1.59216e-01
0.58550 1.60181e-01
0.58650 1.61149e-01
0.58750 1.62121e-01
0.58850 1.63097e-01
0.58950 1.64077e-01
0.59050 1.65061e-01
0.59150 1.66049e-01
0.59250 1.67041e-01
0.59350 1.68037e-01
0.59450 1.69036e-01
0.59550 1.70040e-01
0.59650 1.71048e-01
0.59750 1.72059e-01
0.59850 1.73075e-01
0.59950 1.74095e-01
0.60050 1.75118e-01
0.60150 1.76146e-01
0.60250 1.77177e-01
0.60350 1.78213e-01
0.60450 1.79252e-01
0.60550 1.80295e-01
0.60650 1.81343e-01
0.60750 1.82394e-01
0.60850 1.83449e-01
0.60950 1.84509e-01
0.61050 1.85572e-01
0.61150 1.86640e-01
0.61250 1.87711e-01
0.61350 1.88786e-01
0.61450 1.89865e-01
0.61550 1.90949e-01
0.61650 1.92036e-01
0.61750 1.93127e-01
0.61850 1.94223e-01
0.61950 1.95322e-01
0.62050 1.96425e-01
0.62150 1.97533e-01
0.62250 1.98644e-01
0.62350 1.99759e-01
0.62450 2.00879e-01
0.62550 2.02002e-01
0.62650 2.03130e-01
0.62750 2.04261e-01
0.62850 2.05396e-01
0.62950 2.06536e-01
0.63050 2.07679e-01
0.63150 2.08827e-01
0.63250 2.09978e-01
0.63350 2.11134e-01
0.63450 2.12293e-01
0.63550 2.13457e-01
0.63650 2.14624e-01
0.63750 2.15796e-01
0.63850 2.16971e-01
0.63950 2.18151e-01
0.64050 2.19334e-01
0.64150 2.20522e-01
0.64250 2.21713e-01
0.64350 2.22909e-01
0.64450 2.24108e-01
0.64550 2.25312e-01
0.64650 2.26520e-01
0.64750 2.27731e-01
0.64850 2.28947e-01
0.64950 2.30166e-01
0.65050 2.31390e-01
0.65150 2.32617e-01
0.65250 2.33849e-01
0.65350 2.35084e-01
0.65450 2.36324e-01
0.65550 2.37567e-01
0.65650 2.38815e-01
0.65750 2.40066e-01
0.65850 2.41322e-01
0.65950 2.42581e-01
0.66050 2.43844e-01
0.66150 2.45112e-01
0.66250 2.46383e-01
0.66350 2.47658e-01
0.66450 2.48937e-01
0.66550 2.50221e-01
0.66650 2.51508e-01
0.66750 2.52799e-01
0.66850 2.54094e-01
0.66950 2.55393e-01
0.67050 2.56696e-01
0.67150 2.58002e-01
0.67250 2.59313e-01
0.67350 2.60628e-01
0.67450 2.61946e-01
0.67550 2.63269e-01
0.67650 2.64595e-01
0.67750 2.65926e-01
0.67850 2.67260e-01
0.67950 2.68598e-01
0.68050 2.69940e-01
0.68150 2.71286e-01
0.68250 2.72636e-01
0.68350 2.73989e-01
0.68450 2.75347e-01
0.68550 2.76708e-01
0.68650 2.78073e-01
0.68750 2.79443e-01
0.68850 2.80815e-01
0.68950 2.82192e-01
0.69050 2.83573e-01
0.69150 2.84957e-01
0.69250 2.86346e-01
0.69350 2.87738e-01
0.69450 2.89134e-01
0.69550 2.90533e-01
0.69650 2.91937e-01
0.69750 2.93344e-01
0.69850 2.94755e-01
0.69950 2.96170e-01
0.70050 2.97589e-01
0.70150 2.99011e-01
0.70250 3.00437e-01
0.70350 3.01867e-01
0.70450 3.03300e-01
0.70550 3.04738e-01
0.70650 3.06179e-01
0.70750 3.07624e-01
0.70850 3.09072e-01
0.70950 3.10524e-01
0.71050 3.11980e-01
0.71150 3.13440e-01
0.71250 3.14903e-01
0.71350 3.16370e-01
0.71450 3.17840e-01
0.71550 3.19314e-01
0.71650 3.20792e-01
0.71750 3.22274e-01
0.71850 3.23759e-01
0.71950 3.25247e-01
0.72050 3.26740e-01
0.72150 3.28235e-01
0.72250 3.29735e-01
0.72350 3.31238e-01
0.72450 3.32744e-01
0.72550 3.34255e-01
0.72650 3.35768e-01
0.72750 3.37285e-01
0.72850 3.38806e-01
0.72950 3.40330e-01
0.73050 3.41858e-01
0.73150 3.43389e-01
0.73250 3.44924e-01
0.73350 3.46462e-01
0.73450 3.48003e-01
0.73550 3.49548e-01
0.73650 3.51097e-01
0.73750 3.52649e-01
0.73850 3.54204e-01
0.73950 3.55763e-01
0.74050 3.57325e-01
0.74150 3.58890e-01
0.74250 3.60459e-01
0.74350 3.62031e-01
0.74450 3.63606e-01
0.74550 3.65185e-01
0.74650 3.66767e-01
0.74750 3.68352e-01
0.74850 3.69941e-01
0.74950 3.71533e-01
0.75050 3.73128e-01
0.75150 3.74727e-01
0.75250 3.76328e-01
0.75350 3.77933e-01
0.75450 3.79541e-01
0.75550 3.81152e-01
0.75650 3.82767e-01
0.75750 3.84384e-01
0.75850 3.86005e-01
0.75950 3.87629e-01
0.76050 3.89256e-01
0.76150 3.90886e-01
0.76250 3.92519e-01
0.76350 3.94155e-01
0.76450 3.95795e-01
0.76550 3.97437e-01
0.76650 3.99082e-01
0.76750 4.00731e-01
0.76850 4.02382e-01
0.76950 4.04036e-01
0.77050 4.05694e-01
0.77150 4.07354e-01
0.77250 4.09017e-01
0.77350 4.10683e-01
0.77450 4.12352e-01
0.77550 4.14024e-01
0.77650 4.15699e-01
0.77750 4.17377e-01
0.77850 4.19057e-01
0.77950 4.20741e-01
0.78050 4.22427e-01
0.78150 4.24116e-01
0.78250 4.25807e-01
0.78350 4.27502e-01
0.78450 4.29199e-01
0.78550 4.30899e-01
0.78650 4.32601e-01
0.78750 4.34307e-01
0.78850 4.36015e-01
0.78950 4.37725e-01
0.79050 4.39438e-01
0.79150 4.41154e-01
0.79250 4.42873e-01
0.79350 4.44594e-01
0.79450 4.46317e-01
0.79550 4.48044e-01
0.79650 4.49772e-01
0.79750 4.51503e-01
0.79850 4.53237e-01
0.79950 4.54973e-01
0.80050 4.56712e-01
0.80150 4.58453e-01
0.80250 4.60196e-01
0.80350 4.61942e-01
0.80450 4.63690e-01
0.80550 4.65440e-01
0.80650 4.67193e-01
0.80750 4.68948e-01
0.80850 4.70706e-01
0.80950 4.72466e-01
0.81050 4.74227e-01
0.81150 4.75992e-01
0.81250 4.77758e-01
0.81350 4.79527e-01
0.81450 4.81297e-01
0.81550 4.83070e-01
0.81650 4.84845e-01
0.81750 4.86623e-01
0.81850 4.88402e-01
0.81950 4.90183e-01
0.82050 4.91966e-01
0.82150 4.93752e-01
0.82250 4.95539e-01
0.82350 4.97328e-01
0.82450 4.99120e-01
0.82550 5.00913e-01
0.82650 5.02708e-01
0.82750 5.04505e-01
0.82850 5.06304e-01
0.82950 5.08105e-01
0.83050 5.09907e-01
0.83150 5.11712e-01
0.83250 5.13518e-01
0.83350 5.15326e-01
0.83450 5.17136e-01
0.83550 5.18947e-01
0.83650 5.20760e-01
0.83750 5.22575e-01
0.83850 5.24391e-01
0.83950 5.26209e-01
0.84050 5.28029e-01
0.84150 5.29850e-01
0.84250 5.31673e-01
0.84350 5.33497e-01
0.84450 5.35323e-01
0.84550 5.37150e-01
0.84650 5.38978e-01
0.84750 5.40809e-01
0.84850 5.42640e-01
0.84950 5.44473e-01
0.85050 5.46307e-01
0.85150 5.48143e-01
0.85250 5.49980e-01
0.85350 5.51818e-01
0.85450 5.53657e-01
0.85550 5.55498e-01
0.85650 5.57340e-01
0.85750 5.59183e-01
0.85850 5.61027e-01
0.85950 5.62873e-01
0.86050 5.64719e-01
0.86150 5.66567e-01
0.86250 5.68416e-01
0.86350 5.70265e-01
0.86450 5.72116e-01
0.86550 5.73968e-01
0.86650 5.75820e-01
0.86750 5.77674e-01
0.86850 5.79528e-01
0.86950 5.81384e-01
0.87050 5.83240e-01
0.87150 5.85097e-01
0.87250 5.86955e-01
0.87350 5.88813e-01
0.87450 5.90673e-01
0.87550 5.92533e-01
0.87650 5.94394e-01
0.87750 5.96255e-01
0.87850 5.98117e-01
0.87950 5.99980e-01
0.88050 6.01843e-01
0.88150 6.03707e-01
0.88250 6.05572e-01
0.88350 6.07437e-01
0.88450 6.09302e-01
0.88550 6.11168e-01
0.88650 6.13034e-01
0.88750 6.14901e-01
0.88850 6.16768e-01
0.88950 6.18635e-01
0.89050 6.20503e-01
0.89150 6.22371e-01
0.89250 6.24239e-01
0.89350 6.26108e-01
0.89450 6.27976e-01
0.89550 6.29845e-01
0.89650 6.31714e-01
0.89750 6.33584e-01
0.89850 6.35453e-01
0.89950 6.37322e-01
0.90050 6.39191e-01
0.90150 6.41061e-01
0.90250 6.42930e-01
0.90350 6.44799e-01
0.90450 6.46669e-01
0.90550 6.48538e-01
0.90650 6.50407e-01
0.90750 6.52276e-01
0.90850 6.54144e-01
0.90950 6.56013e-01
0.91050 6.57881e-01
0.91150 6.59749e-01
0.91250 6.61616e-01
0.91350 6.63483e-01
0.91450 6.65350e-01
0.91550 6.67217e-01
0.91650 6.69083e-01
0.91750 6.70948e-01
0.91850 6.72814e-01
0.91950 6.74678e-01
0.92050 6.76542e-01
0.92150 6.78406e-01
0.92250 6.80269e-01
0.92350 6.82131e-01
0.92450 6.83992e-01
0.92550 6.85853e-01
0.92650 6.87714e-01
0.92750 6.89573e-01
0.92850 6.91432e-01
0.92950 6.93290e-01
0.93050 6.95147e-01
0.93150 6.97003e-01
0.93250 6.98858e-01
0.93350 7.00712e-01
0.93450 7.02566e-01
0.93550 7.04418e-01
0.93650 7.06269e-01
0.93750 7.08120e-01
0.93850 7.09969e-01
0.93950 7.11817e-01
0.94050 7.13664e-01
0.94150 7.15510e-01
0.94250 7.17354e-01
0.94350 7.19198e-01
0.94450 7.21040e-01
0.94550 7.22881e-01
0.94650 7.24720e-01
0.94750 7.26558e-01
0.94850 7.28395e-01
0.94950 7.30230e-01
0.95050 7.32064e-01
0.95150 7.33897e-01
0.95250 7.35727e-01
0.95350 7.37557e-01
0.95450 7.39385e-01
0.95550 7.41211e-01
0.95650 7.43035e-01
0.95750 7.44858e-01
0.95850 7.46679e-01
0.95950 7.48499e-01
0.96050 7.50317e-01
0.96150 7.52133e-01
0.96250 7.53947e-01
0.96350 7.55759e-01
0.96450 7.57570e-01
0.96550 7.59378e-01
0.96650 7.61185e-01
0.96750 7.62989e-01
0.96850 7.64792e-01
0.96950 7.66592e-01
0.97050 7.68391e-01
0.97150 7.70187e-01
0.97250 7.71982e-01
0.97350 7.73774e-01
0.97450 7.75564e-01
0.97550 7.77351e-01
0.97650 7.79137e-01
0.97750 7.80920e-01
0.97850 7.82701e-01
0.97950 7.84480e-01
0.98050 7.86256e-01
0.98150 7.88030e-01
0.98250 7.89801e-01
0.98350 7.91570e-01
0.98450 7.93336e-01
0.98550 7.95100e-01
0.98650 7.96861e-01
0.98750 7.98620e-01
0.98850 8.00376e-01
0.98950 8.02129e-01
0.99050 8.03880e-01
0.99150 8.05628e-01
0.99250 8.07374e-01
0.99350 8.09116e-01
0.99450 8.10856e-01
0.99550 8.12593e-01
0.99650 8.14327e-01
0.99750 8.16058e-01
0.99850 8.17786e-01
0.99950 8.19511e-01
1.00050 8.21233e-01
1.00150 8.22953e-01
1.00250 8.24669e-01
1.00350 8.26382e-01
1.00450 8.28092e-01
1.00550 8.29798e-01
1.00650 8.31502e-01
1.00750 8.33202e-01
1.00850 8.34900e-01
1.00950 8.36594e-01
1.01050 8.38284e-01
1.01150 8.39971e-01
1.01250 8.41655e-01
1.01350 8.43336e-01
1.01450 8.45013e-01
1.01550 8.46687e-01
1.01650 8.48357e-01
1.01750 8.50023e-01
1.01850 8.51687e-01
1.01950 8.53346e-01
1.02050 8.55002e-01
1.02150 8.56654e-01
1.02250 8.58303e-01
1.02350 8.59948e-01
1.02450 8.61589e-01
1.02550 8.63227e-01
1.02650 8.64860e-01
1.02750 8.66490e-01
1.02850 8.68116e-01
1.02950 8.69738e-01
1.03050 8.71356e-01
1.03150 8.72971e-01
1.03250 8.74581e-01
1.03350 8.76187e-01
1.03450 8.77790e-01
1.03550 8.79388e-01
1.03650 8.80982e-01
1.03750 8.82572e-01
1.03850 8.84158e-01
1.03950 8.85740e-01
1.04050 8.87317e-01
1.04150 8.88891e-01
1.04250 8.90460e-01
1.04350 8.92025e-01
1.04450 8.93585e-01
1.04550 8.95141e-01
1.04650 8.96693e-01
1.04750 8.98240e-01
1.04850 8.99783e-01
1.04950 9.01321e-01
1.05050 9.02855e-01
1.05150 9.04385e-01
1.05250 9.05910e-01
1.05350 9.07430e-01
1.05450 9.08946e-01
1.05550 9.10457e-01
1.05650 9.11963e-01
1.05750 9.13465e-01
1.05850 9.14962e-01
1.05950 9.16454e-01
1.06050 9.17941e-01
1.06150 9.19424e-01
1.06250 9.20902e-01
1.06350 9.22375e-01
1.06450 9.23843e-01
1.06550 9.25306e-01
1.06650 9.26764e-01
1.06750 9.28217e-01
1.06850 9.29665e-01
1.06950 9.31109e-01
1.07050 9.32547e-01
1.07150 9.33980e-01
1.07250 9.35408e-01
1.07350 9.36831e-01
1.07450 9.38248e-01
1.07550 9.39661e-01
1.07650 9.41068e-01
1.07750 9.42470e-01
1.07850 9.43867e-01
1.07950 9.45258e-01
1.08050 9.46644e-01
1.08150 9.48025e-01
1.08250 9.49400e-01
1.08350 9.50770e-01
1.08450 9.52135e-01
1.08550 9.53494e-01
1.08650 9.54848e-01
1.08750 9.56196e-01
1.08850 9.57538e-01
1.08950 9.58875e-01
1.09050 9.60207e-01
1.09150 9.61533e-01
1.09250 9.62853e-01
1.09350 9.64167e-01
1.09450 9.65476e-01
1.09550 9.66779e-01
1.09650 9.68077e-01
1.09750 9.69369e-01
1.09850 9.70654e-01
1.09950 9.71934e-01
1.10050 9.73209e-01
1.10150 9.74477e-01
1.10250 9.75740e-01
1.10350 9.76996e-01
1.10450 9.78247e-01
1.10550 9.79492e-01
1.10650 9.80730e-01
1.10750 9.81963e-01
1.10850 9.83190e-01
1.10950 9.84410e-01
1.11050 9.85625e-01
1.11150 9.86834e-01
1.11250 9.88036e-01
1.11350 9.89232e-01
1.11450 9.90422e-01
1.11550 9.91606e-01
1.11650 9.92784e-01
1.11750 9.93955e-01
1.11850 9.95120e-01
1.11950 9.96279e-01
1.12050 9.97432e-01
1.12150 9.98578e-01
1.12250 9.99718e-01
1.12350 1.00085e+00
1.12450 1.00198e+00
1.12550 1.00310e+00
1.12650 1.00421e+00
1.12750 1.00532e+00
1.12850 1.00642e+00
1.12950 1.00752e+00
1.13050 1.00861e+00
1.13150 1.00969e+00
1.13250 1.01076e+00
1.13350 1.01183e+00
1.13450 1.01289e+00
1.13550 1.01395e+00
1.13650 1.01500e+00
1.13750 1.01604e+00
1.13850 1.01708e+00
1.13950 1.01811e+00
1.14050 1.01913e+00
1.14150 1.02014e+00
1.14250 1.02115e+00
1.14350 1.02215e+00
1.14450 1.02315e+00
1.14550 1.02414e+00
1.14650 1.02512e+00
1.14750 1.02609e+00
1.14850 1.02706e+00
1.14950 1.02802e+00
1.15050 1.02898e+00
1.15150 1.02992e+00
1.15250 1.03086e+00
1.15350 1.03180e+00
1.15450 1.03272e+00
1.15550 1.03364e+00
1.15650 1.03455e+00
1.15750 1.03546e+00
1.15850 1.03636e+00
1.15950 1.03725e+00
1.16050 1.03813e+00
1.16150 1.03901e+00
1.16250 1.03988e+00
1.16350 1.04074e+00
1.16450 1.04160e+00
1.16550 1.04244e+00
1.16650 1.04328e+00
1.16750 1.04412e+00
1.16850 1.04494e+00
1.16950 1.04576e+00
1.17050 1.04658e+00
1.17150 1.04738e+00
1.17250 1.04818e+00
1.17350 1.04897e+00
1.17450 1.04975e+00
1.17550 1.05053e+00
1.17650 1.05130e+00
1.17750 1.05206e+00
1.17850 1.05281e+00
1.17950 1.05356e+00
1.18050 1.05430e+00
1.18150 1.05503e+00
1.18250 1.05575e+00
1.18350 1.05647e+00
1.18450 1.05718e+00
1.18550 1.05788e+00
1.18650 1.05857e+00
1.18750 1.05926e+00
1.18850 1.05994e+00
1.18950 1.06061e+00
1.19050 1.06128e+00
1.19150 1.06193e+00
1.19250 1.06258e+00
1.19350 1.06322e+00
1.19450 1.06386e+00
1.19550 1.06448e+00
1.19650 1.06510e+00
1.19750 1.06571e+00
1.19850 1.06632e+00
1.19950 1.06691e+00
1.20050 1.06750e+00
1.20150 1.06808e+00
1.20250 1.06866e+00
1.20350 1.06922e+00
1.20450 1.06978e+00
1.20550 1.07033e+00
1.20650 1.07087e+00
1.20750 1.07141e+00
1.20850 1.07193e+00
1.20950 1.07245e+00
1.21050 1.07296e+00
1.21150 1.07347e+00
1.21250 1.07396e+00
1.21350 1.07445e+00
1.21450 1.07493e+00
1.21550 1.07540e+00
1.21650 1.07587e+00
1.21750 1.07633e+00
1.21850 1.07678e+00
1.21950 1.07722e+00
1.22050 1.07765e+00
1.22150 1.07808e+00
1.22250 1.07850e+00
1.22350 1.07891e+00
1.22450 1.07931e+00
1.22550 1.07970e+00
1.22650 1.08009e+00
1.22750 1.08047e+00
1.22850 1.08084e+00
1.22950 1.08120e+00
1.23050 1.08156e+00
1.23150 1.08190e+00
1.23250 1.08224e+00
1.23350 1.08258e+00
1.23450 1.08290e+00
1.23550 1.08322e+00
1.23650 1.08352e+00
1.23750 1.08382e+00
1.23850 1.08412e+00
1.23950 1.08440e+00
1.24050 1.08468e+00
1.24150 1.08494e+00
1.24250 1.08520e+00
1.24350 1.08546e+00
1.24450 1.08570e+00
1.24550 1.08594e+00
1.24650 1.08617e+00
1.24750 1.08639e+00
1.24850 1.08660e+00
1.24950 1.08680e+00
1.25050 1.08700e+00
1.25150 1.08719e+00
1.25250 1.08737e+00
1.25350 1.08754e+00
1.25450 1.08771e+00
1.25550 1.08787e+00
1.25650 1.08801e+00
1.25750 1.08816e+00
1.25850 1.08829e+00
1.25950 1.08841e+00
1.26050 1.08853e+00
1.26150 1.08864e+00
1.26250 1.08874e+00
1.26350 1.08883e+00
1.26450 1.08892e+00
1.26550 1.08900e+00
1.26650 1.08907e+00
1.26750 1.08913e+00
1.26850 1.08918e+00
1.26950 1.08923e+00
1.27050 1.08926e+00
1.27150 1.08929e+00
1.27250 1.08931e+00
1.27350 1.08933e+00
1.27450 1.08933e+00
1.27550 1.08933e+00
1.27650 1.08932e+00
1.27750 1.08930e+00
1.27850 1.08928e+00
1.27950 1.08924e+00
1.28050 1.08920e+00
1.28150 1.08915e+00
1.28250 1.08909e+00
1.28350 1.08903e+00
1.28450 1.08895e+00
1.28550 1.08887e+00
1.28650 1.08878e+00
1.28750 1.08868e+00
1.28850 1.08858e+00
1.28950 1.08846e+00
1.29050 1.08834e+00
1.29150 1.08821e+00
1.29250 1.08808e+00
1.29350 1.08793e+00
1.29450 1.08778e+00
1.29550 1.08762e+00
1.29650 1.08745e+00
1.29750 1.08727e+00
1.29850 1.08709e+00
1.29950 1.08690e+00
1.30050 1.08670e+00
1.30150 1.08649e+00
1.30250 1.08627e+00
1.30350 1.08605e+00
1.30450 1.08582e+00
1.30550 1.08558e+00
1.30650 1.08533e+00
1.30750 1.08507e+00
1.30850 1.08481e+00
1.30950 1.08454e+00
1.31050 1.08426e+00
1.31150 1.08398e+00
1.31250 1.08368e+00
1.31350 1.08338e+00
1.31450 1.08307e+00
1.31550 1.08276e+00
1.31650 1.08243e+00
1.31750 1.08210e+00
1.31850 1.08176e+00
1.31950 1.08141e+00
1.32050 1.08105e+00
1.32150 1.08069e+00
1.32250 1.08032e+00
1.32350 1.07994e+00
1.32450 1.07955e+00
1.32550 1.07916e+00
1.32650 1.07876e+00
1.32750 1.07835e+00
1.32850 1.07793e+00
1.32950 1.07751e+00
1.33050 1.07708e+00
1.33150 1.07664e+00
1.33250 1.07619e+00
1.33350 1.07573e+00
1.33450 1.07527e+00
1.33550 1.07480e+00
1.33650 1.07433e+00
1.33750 1.07384e+00
1.33850 1.07335e+00
1.33950 1.07285e+00
1.34050 1.07234e+00
1.34150 1.07183e+00
1.34250 1.07130e+00
1.34350 1.07077e+00
1.34450 1.07024e+00
1.34550 1.06969e+00
1.34650 1.06914e+00
1.34750 1.06858e+00
1.34850 1.06801e+00
1.34950 1.06744e+00
1.35050 1.06686e+00
1.35150 1.06627e+00
1.35250 1.06567e+00
1.35350 1.06507e+00
1.35450 1.06446e+00
1.35550 1.06384e+00
1.35650 1.06322e+00
1.35750 1.06258e+00
1.35850 1.06194e+00
1.35950 1.06130e+00
1.36050 1.06064e+00
1.36150 1.05998e+00
1.36250 1.05931e+00
1.36350 1.05864e+00
1.36450 1.05796e+00
1.36550 1.05727e+00
1.36650 1.05657e+00
1.36750 1.05587e+00
1.36850 1.05515e+00
1.36950 1.05444e+00
1.37050 1.05371e+00
1.37150 1.05298e+00
1.37250 1.05224e+00
1.37350 1.05149e+00
1.37450 1.05074e+00
1.37550 1.04998e+00
1.37650 1.04921e+00
1.37750 1.04844e+00
1.37850 1.04766e+00
1.37950 1.04687e+00
1.38050 1.04608e+00
1.38150 1.04528e+00
1.38250 1.04447e+00
1.38350 1.04365e+00
1.38450 1.04283e+00
1.38550 1.04200e+00
1.38650 1.04117e+00
1.38750 1.04033e+00
1.38850 1.03948e+00
1.38950 1.03862e+00
1.39050 1.03776e+00
1.39150 1.03689e+00
1.39250 1.03602e+00
1.39350 1.03513e+00
1.39450 1.03424e+00
1.39550 1.03335e+00
1.39650 1.03245e+00
1.39750 1.03154e+00
1.39850 1.03062e+00
1.39950 1.02970e+00
1.40050 1.02878e+00
1.40150 1.02784e+00
1.40250 1.02690e+00
1.40350 1.02595e+00
1.40450 1.02500e+00
1.40550 1.02404e+00
1.40650 1.02307e+00
1.40750 1.02210e+00
1.40850 1.02112e+00
1.40950 1.02014e+00
1.41050 1.01915e+00
1.41150 1.01815e+00
1.41250 1.01715e+00
1.41350 1.01614e+00
1.41450 1.01512e+00
1.41550 1.01410e+00
1.41650 1.01307e+00
1.41750 1.01203e+00
1.41850 1.01099e+00
1.41950 1.00995e+00
1.42050 1.00889e+00
1.42150 1.00784e+00
1.42250 1.00677e+00
1.42350 1.00570e+00
1.42450 1.00462e+00
1.42550 1.00354e+00
1.42650 1.00245e+00
1.42750 1.00136e+00
1.42850 1.00026e+00
1.42950 9.99151e-01
1.43050 9.98039e-01
1.43150 9.96921e-01
1.43250 9.95797e-01
1.43350 9.94668e-01
1.43450 9.93533e-01
1.43550 9.92392e-01
1.43650 9.91246e-01
1.43750 9.90094e-01
1.43850 9.88936e-01
1.43950 9.87773e-01
1.44050 9.86604e-01
1.44150 9.85430e-01
1.44250 9.84250e-01
1.44350 9.83065e-01
1.44450 9.81874e-01
1.44550 9.80678e-01
1.44650 9.79476e-01
1.44750 9.78269e-01
1.44850 9.77056e-01
1.44950 9.75838e-01
1.45050 9.74615e-01
1.45150 9.73387e-01
1.45250 9.72153e-01
1.45350 9.70914e-01
1.45450 9.69669e-01
1.45550 9.68420e-01
1.45650 9.67165e-01
1.45750 9.65905e-01
1.45850 9.64640e-01
1.45950 9.63370e-01
1.46050 9.62095e-01
1.46150 9.60815e-01
1.46250 9.59530e-01
1.46350 9.58240e-01
1.46450 9.56945e-01
1.46550 9.55645e-01
1.46650 9.54340e-01
1.46750 9.53030e-01
1.46850 9.51715e-01
1.46950 9.50395e-01
1.47050 9.49071e-01
1.47150 9.47742e-01
1.47250 9.46408e-01
1.47350 9.45069e-01
1.47450 9.43726e-01
1.47550 9.42377e-01
1.47650 9.41025e-01
1.47750 9.39667e-01
1.47850 9.38305e-01
1.47950 9.36939e-01
1.48050 9.35568e-01
1.48150 9.34192e-01
1.48250 9.32812e-01
1.48350 9.31428e-01
1.48450 9.30038e-01
1.48550 9.28645e-01
1.48650 9.27247e-01
1.48750 9.25845e-01
1.48850 9.24439e-01
1.48950 9.23028e-01
1.49050 9.21613e-01
1.49150 9.20193e-01
1.49250 9.18770e-01
1.49350 9.17342e-01
1.49450 9.15910e-01
1.49550 9.14474e-01
1.49650 9.13034e-01
1.49750 9.11590e-01
1.49850 9.10142e-01
1.49950 9.08689e-01
1.50050 9.07233e-01
1.50150 9.05773e-01
1.50250 9.04309e-01
1.50350 9.02840e-01
1.50450 9.01368e-01
1.50550 8.99893e-01
1.50650 8.98413e-01
1.50750 8.96929e-01
1.50850 8.95442e-01
1.50950 8.93951e-01
1.51050 8.92456e-01
1.51150 8.90958e-01
1.51250 8.89456e-01
1.51350 8.87950e-01
1.51450 8.86440e-01
1.51550 8.84928e-01
1.51650 8.83411e-01
1.51750 8.81891e-01
1.51850 8.80368e-01
1.51950 8.78841e-01
1.52050 8.77310e-01
1.52150 8.75776e-01
1.52250 8.74239e-01
1.52350 8.72698e-01
1.52450 8.71155e-01
1.52550 8.69607e-01
1.52650 8.68057e-01
1.52750 8.66503e-01
1.52850 8.64946e-01
1.52950 8.63386e-01
1.53050 8.61823e-01
1.53150 8.60257e-01
1.53250 8.58687e-01
1.53350 8.57114e-01
1.53450 8.55539e-01
1.53550 8.53960e-01
1.53650 8.52379e-01
1.53750 8.50794e-01
1.53850 8.49207e-01
1.53950 8.47616e-01
1.54050 8.46023e-01
1.54150 8.44427e-01
1.54250 8.42828e-01
1.54350 8.41226e-01
1.54450 8.39622e-01
1.54550 8.38014e-01
1.54650 8.36404e-01
1.54750 8.34792e-01
1.54850 8.33177e-01
1.54950 8.31559e-01
1.55050 8.29938e-01
1.55150 8.28315e-01
1.55250 8.26690e-01
1.55350 8.25062e-01
1.55450 8.23431e-01
1.55550 8.21798e-01
1.55650 8.20163e-01
1.55750 8.18525e-01
1.55850 8.16885e-01
1.55950 8.15242e-01
1.56050 8.13598e-01
1.56150 8.11950e-01
1.56250 8.10301e-01
1.56350 8.08650e-01
1.56450 8.06996e-01
1.56550 8.05340e-01
1.56650 8.03682e-01
1.56750 8.02022e-01
1.56850 8.00359e-01
1.56950 7.98695e-01
1.57050 7.97029e-01
1.57150 7.95360e-01
1.57250 7.93690e-01
1.57350 7.92018e-01
1.57450 7.90344e-01
1.57550 7.88668e-01
1.57650 7.86990e-01
1.57750 7.85310e-01
1.57850 7.83629e-01
1.57950 7.81945e-01
1.58050 7.80260e-01
1.58150 7.78573e-01
1.58250 7.76885e-01
1.58350 7.75195e-01
1.58450 7.73503e-01
1.58550 7.71810e-01
1.58650 7.70115e-01
1.58750 7.68418e-01
1.58850 7.66720e-01
1.58950 7.65021e-01
1.59050 7.63320e-01
1.59150 7.61617e-01
1.59250 7.59913e-01
1.59350 7.58208e-01
1.59450 7.56501e-01
1.59550 7.54793e-01
1.59650 7.53084e-01
1.59750 7.51373e-01
1.59850 7.49662e-01
1.59950 7.47949e-01
1.60050 7.46234e-01
1.60150 7.44519e-01
1.60250 7.42802e-01
1.60350 7.41085e-01
1.60450 7.39366e-01
1.60550 7.37646e-01
1.60650 7.35925e-01
1.60750 7.34203e-01
1.60850 7.32480e-01
1.60950 7.30756e-01
1.61050 7.29032e-01
1.61150 7.27306e-01
1.61250 7.25579e-01
1.61350 7.23852e-01
1.61450 7.22124e-01
1.61550 7.20395e-01
1.61650 7.18665e-01
1.61750 7.16934e-01
1.61850 7.15203e-01
1.61950 7.13471e-01
1.62050 7.11738e-01
1.62150 7.10005e-01
1.62250 7.08271e-01
1.62350 7.06536e-01
1.62450 7.04801e-01
1.62550 7.03066e-01
1.62650 7.01329e-01
1.62750 6.99593e-01
1.62850 6.97856e-01
1.62950 6.96118e-01
1.63050 6.94380e-01
1.63150 6.92642e-01
1.63250 6.90903e-01
1.63350 6.89164e-01
1.63450 6.87425e-01
1.63550 6.85685e-01
1.63650 6.83945e-01
1.63750 6.82205e-01
1.63850 6.80465e-01
1.63950 6.78724e-01
1.64050 6.76983e-01
1.64150 6.75243e-01
1.64250 6.73502e-01
1.64350 6.71760e-01
1.64450 6.70019e-01
1.64550 6.68278e-01
1.64650 6.66537e-01
1.64750 6.64796e-01
1.64850 6.63055e-01
1.64950 6.61314e-01
1.65050 6.59573e-01
1.65150 6.57832e-01
1.65250 6.56091e-01
1.65350 6.54350e-01
1.65450 6.52610e-01
1.65550 6.50870e-01
1.65650 6.49130e-01
1.65750 6.47390e-01
1.65850 6.45650e-01
1.65950 6.43911e-01
1.66050 6.42172e-01
1.66150 6.40434e-01
1.66250 6.38696e-01
1.66350 6.36958e-01
1.66450 6.35221e-01
1.66550 6.33484e-01
1.66650 6.31747e-01
1.66750 6.30011e-01
1.66850 6.28276e-01
1.66950 6.26541e-01
1.67050 6.24806e-01
1.67150 6.23072e-01
1.67250 6.21339e-01
1.67350 6.19606e-01
1.67450 6.17874e-01
1.67550 6.16143e-01
1.67650 6.14412e-01
1.67750 6.12683e-01
1.67850 6.10953e-01
1.67950 6.09225e-01
1.68050 6.07497e-01
1.68150 6.05770e-01
1.68250 6.04044e-01
1.68350 6.02319e-01
1.68450 6.00594e-01
1.68550 5.98871e-01
1.68650 5.97148e-01
1.68750 5.95426e-01
1.68850 5.93706e-01
1.68950 5.91986e-01
1.69050 5.90267e-01
1.69150 5.88549e-01
1.69250 5.86832e-01
1.69350 5.85117e-01
1.69450 5.83402e-01
1.69550 5.81688e-01
1.69650 5.79976e-01
1.69750 5.78265e-01
1.69850 5.76554e-01
1.69950 5.74845e-01
1.70050 5.73137e-01
1.70150 5.71431e-01
1.70250 5.69725e-01
1.70350 5.68021e-01
1.70450 5.66318e-01
1.70550 5.64617e-01
1.70650 5.62916e-01
1.70750 5.61217e-01
1.70850 5.59520e-01
1.70950 5.57823e-01
1.71050 5.56129e-01
1.71150 5.54435e-01
1.71250 5.52743e-01
1.71350 5.51052e-01
1.71450 5.49363e-01
1.71550 5.47675e-01
1.71650 5.45989e-01
1.71750 5.44305e-01
1.71850 5.42621e-01
1.71950 5.40940e-01
1.72050 5.39260e-01
1.72150 5.37581e-01
1.72250 5.35905e-01
1.72350 5.34229e-01
1.72450 5.32556e-01
1.72550 5.30884e-01
1.72650 5.29214e-01
1.72750 5.27545e-01
1.72850 5.25879e-01
1.72950 5.24213e-01
1.73050 5.22550e-01
1.73150 5.20889e-01
1.73250 5.19229e-01
1.73350 5.17571e-01
1.73450 5.15915e-01
1.73550 5.14260e-01
1.73650 5.12608e-01
1.73750 5.10957e-01
1.73850 5.09309e-01
1.73950 5.07662e-01
1.74050 5.06017e-01
1.74150 5.04374e-01
1.74250 5.02733e-01
1.74350 5.01094e-01
1.74450 4.99457e-01
1.74550 4.97822e-01
1.74650 4.96189e-01
1.74750 4.94558e-01
1.74850 4.92929e-01
1.74950 4.91302e-01
1.75050 4.89677e-01
1.75150 4.88054e-01
1.75250 4.86434e-01
1.75350 4.84815e-01
1.75450 4.83199e-01
1.75550 4.81585e-01
1.75650 4.79973e-01
1.75750 4.78363e-01
1.75850 4.76755e-01
1.75950 4.75149e-01
1.76050 4.73546e-01
1.76150 4.71945e-01
1.76250 4.70346e-01
1.76350 4.68750e-01
1.76450 4.67156e-01
1.76550 4.65564e-01
1.76650 4.63974e-01
1.76750 4.62387e-01
1.76850 4.60802e-01
1.76950 4.59219e-01
1.77050 4.57639e-01
1.77150 4.56061e-01
1.77250 4.54486e-01
1.77350 4.52913e-01
1.77450 4.51342e-01
1.77550 4.49774e-01
1.77650 4.48208e-01
1.77750 4.46645e-01
1.77850 4.45084e-01
1.77950 4.43526e-01
1.78050 4.41970e-01
1.78150 4.40416e-01
1.78250 4.38866e-01
1.78350 4.37317e-01
1.78450 4.35771e-01
1.78550 4.34228e-01
1.78650 4.32688e-01
1.78750 4.31149e-01
1.78850 4.29614e-01
1.78950 4.28081e-01
1.79050 4.26551e-01
1.79150 4.25023e-01
1.79250 4.23498e-01
1.79350 4.21976e-01
1.79450 4.20456e-01
1.79550 4.18939e-01
1.79650 4.17425e-01
1.79750 4.15913e-01
1.79850 4.14404e-01
1.79950 4.12898e-01
1.80050 4.11394e-01
1.80150 4.09893e-01
1.80250 4.08395e-01
1.80350 4.06900e-01
1.80450 4.05407e-01
1.80550 4.03918e-01
1.80650 4.02431e-01
1.80750 4.00946e-01
1.80850 3.99465e-01
1.80950 3.97986e-01
1.81050 3.96511e-01
1.81150 3.95038e-01
1.81250 3.93568e-01
1.81350 3.92100e-01
1.81450 3.90636e-01
1.81550 3.89175e-01
1.81650 3.87716e-01
1.81750 3.86260e-01
1.81850 3.84807e-01
1.81950 3.83357e-01
1.82050 3.81910e-01
1.82150 3.80466e-01
1.82250 3.79025e-01
1.82350 3.77587e-01
1.82450 3.76152e-01
1.82550 3.74719e-01
1.82650 3.73290e-01
1.82750 3.71863e-01
1.82850 3.70440e-01
1.82950 3.69020e-01
1.83050 3.67602e-01
1.83150 3.66188e-01
1.83250 3.64776e-01
1.83350 3.63368e-01
1.83450 3.61962e-01
1.83550 3.60560e-01
1.83650 3.59161e-01
1.83750 3.57764e-01
1.83850 3.56371e-01
1.83950 3.54981e-01
1.84050 3.53594e-01
1.84150 3.52210e-01
1.84250 3.50829e-01
1.84350 3.49451e-01
1.84450 3.48076e-01
1.84550 3.46705e-01
1.84650 3.45336e-01
1.84750 3.43971e-01
1.84850 3.42608e-01
1.84950 3.41249e-01
1.85050 3.39893e-01
1.85150 3.38540e-01
1.85250 3.37190e-01
1.85350 3.35844e-01
1.85450 3.34500e-01
1.85550 3.33160e-01
1.85650 3.31823e-01
1.85750 3.30489e-01
1.85850 3.29158e-01
1.85950 3.27830e-01
1.86050 3.26506e-01
1.86150 3.25184e-01
1.86250 3.23866e-01
1.86350 3.22551e-01
1.86450 3.21240e-01
1.86550 3.19931e-01
1.86650 3.18626e-01
1.86750 3.17324e-01
1.86850 3.16025e-01
1.86950 3.14729e-01
1.87050 3.13437e-01
1.87150 3.12148e-01
1.87250 3.10862e-01
1.87350 3.09579e-01
1.87450 3.08300e-01
1.87550 3.07024e-01
1.87650 3.05751e-01
1.87750 3.04481e-01
1.87850 3.03215e-01
1.87950 3.01952e-01
1.88050 3.00692e-01
1.88150 2.99435e-01
1.88250 2.98182e-01
1.88350 2.96932e-01
1.88450 2.95685e-01
1.88550 2.94441e-01
1.88650 2.93201e-01
1.88750 2.91964e-01
1.88850 2.90730e-01
1.88950 2.89500e-01
1.89050 2.88273e-01
1.89150 2.87049e-01
1.89250 2.85829e-01
1.89350 2.84612e-01
1.89450 2.83398e-01
1.89550 2.82187e-01
1.89650 2.80980e-01
1.89750 2.79776e-01
1.89850 2.78575e-01
1.89950 2.77378e-01
1.90050 2.76184e-01
1.90150 2.74993e-01
1.90250 2.73806e-01
1.90350 2.72622e-01
1.90450 2.71441e-01
1.90550 2.70264e-01
1.90650 2.69090e-01
1.90750 2.67919e-01
1.90850 2.66752e-01
1.90950 2.65588e-01
1.91050 2.64427e-01
1.91150 2.63269e-01
1.91250 2.62115e-01
1.91350 2.60964e-01
1.91450 2.59817e-01
1.91550 2.58673e-01
1.91650 2.57532e-01
1.91750 2.56395e-01
1.91850 2.55261e-01
1.91950 2.54130e-01
1.92050 2.53002e-01
1.92150 2.51878e-01
1.92250 2.50758e-01
1.92350 2.49640e-01
1.92450 2.48526e-01
1.92550 2.47415e-01
1.92650 2.46308e-01
1.92750 2.45204e-01
1.92850 2.44103e-01
1.92950 2.43006e-01
1.93050 2.41912e-01
1.93150 2.40821e-01
1.93250 2.39733e-01
1.93350 2.38649e-01
1.93450 2.37569e-01
1.93550 2.36491e-01
1.93650 2.35417e-01
1.93750 2.34346e-01
1.93850 2.33279e-01
1.93950 2.32215e-01
1.94050 2.31154e-01
1.94150 2.30097e-01
1.94250 2.29042e-01
1.94350 2.27992e-01
1.94450 2.26944e-01
1.94550 2.25900e-01
1.94650 2.24859e-01
1.94750 2.23822e-01
1.94850 2.22788e-01
1.94950 2.21757e-01
1.95050 2.20729e-01
1.95150 2.19705e-01
1.95250 2.18684e-01
1.95350 2.17666e-01
1.95450 2.16652e-01
1.95550 2.15641e-01
1.95650 2.14633e-01
1.95750 2.13629e-01
1.95850 2.12628e-01
1.95950 2.11630e-01
1.96050 2.10635e-01
1.96150 2.09644e-01
1.96250 2.08656e-01
1.96350 2.07671e-01
1.96450 2.06690e-01
1.96550 2.05712e-01
1.96650 2.04737e-01
1.96750 2.03765e-01
1.96850 2.02797e-01
1.96950 2.01832e-01
1.97050 2.00870e-01
1.97150 1.99912e-01
1.97250 1.98957e-01
1.97350 1.98005e-01
1.97450 1.97056e-01
1.97550 1.96111e-01
1.97650 1.95169e-01
1.97750 1.94230e-01
1.97850 1.93294e-01
1.97950 1.92361e-01
1.98050 1.91432e-01
1.98150 1.90506e-01
1.98250 1.89584e-01
1.98350 1.88664e-01
1.98450 1.87748e-01
1.98550 1.86835e-01
1.98650 1.85925e-01
1.98750 1.85018e-01
1.98850 1.84115e-01
1.98950 1.83214e-01
1.99050 1.82317e-01
1.99150 1.81424e-01
1.99250 1.80533e-01
1.99350 1.79646e-01
1.99450 1.78761e-01
1.99550 1.77880e-01
1.99650 1.77002e-01
1.99750 1.76128e-01
1.99850 1.75256e-01
1.99950 1.74388e-01
2.00050 1.73522e-01
2.00150 1.72660e-01
2.00250 1.71801e-01
2.00350 1.70946e-01
2.00450 1.70093e-01
2.00550 1.69244e-01
2.00650 1.68397e-01
2.00750 1.67554e-01
2.00850 1.66714e-01
2.00950 1.65877e-01
2.01050 1.65043e-01
2.01150 1.64212e-01
2.01250 1.63385e-01
2.01350 1.62560e-01
2.01450 1.61739e-01
2.01550 1.60921e-01
2.01650 1.60105e-01
2.01750 1.59293e-01
2.01850 1.58484e-01
2.01950 1.57678e-01
2.02050 1.56875e-01
2.02150 1.56075e-01
2.02250 1.55279e-01
2.02350 1.54485e-01
2.02450 1.53694e-01
2.02550 1.52906e-01
2.02650 1.52122e-01
2.02750 1.51340e-01
2.02850 1.50562e-01
2.02950 1.49786e-01
2.03050 1.49014e-01
2.03150 1.48244e-01
2.03250 1.47478e-01
2.03350 1.46714e-01
2.03450 1.45954e-01
2.03550 1.45196e-01
2.03650 1.44442e-01
2.03750 1.43690e-01
2.03850 1.42942e-01
2.03950 1.42196e-01
2.04050 1.41453e-01
2.04150 1.40714e-01
2.04250 1.39977e-01
2.04350 1.39243e-01
2.04450 1.38512e-01
2.04550 1.37784e-01
2.04650 1.37059e-01
2.04750 1.36337e-01
2.04850 1.35618e-01
2.04950 1.34902e-01
2.05050 1.34188e-01
2.05150 1.33478e-01
2.05250 1.32770e-01
2.05350 1.32066e-01
2.05450 1.31364e-01
2.05550 1.30665e-01
2.05650 1.29969e-01
2.05750 1.29276e-01
2.05850 1.28586e-01
2.05950 1.27898e-01
2.06050 1.27213e-01
2.06150 1.26532e-01
2.06250 1.25853e-01
2.06350 1.25177e-01
2.06450 1.24503e-01
2.06550 1.23833e-01
2.06650 1.23165e-01
2.06750 1.22500e-01
2.06850 1.21838e-01
2.06950 1.21179e-01
2.07050 1.20522e-01
2.07150 1.19868e-01
2.07250 1.19217e-01
2.07350 1.18569e-01
2.07450 1.17924e-01
2.07550 1.17281e-01
2.07650 1.16641e-01
2.07750 1.16004e-01
2.07850 1.15369e-01
2.07950 1.14737e-01
2.08050 1.14108e-01
2.08150 1.13482e-01
2.08250 1.12858e-01
2.08350 1.12237e-01
2.08450 1.11619e-01
2.08550 1.11003e-01
2.08650 1.10390e-01
2.08750 1.09780e-01
2.08850 1.09172e-01
2.08950 1.08567e-01
2.09050 1.07965e-01
2.09150 1.07365e-01
2.09250 1.06768e-01
2.09350 1.06174e-01
2.09450 1.05582e-01
2.09550 1.04993e-01
2.09650 1.04406e-01
2.09750 1.03822e-01
2.09850 1.03241e-01
2.09950 1.02662e-01
2.10050 1.02086e-01
2.10150 1.01512e-01
2.10250 1.00941e-01
2.10350 1.00372e-01
2.10450 9.98063e-02
2.10550 9.92428e-02
2.10650 9.86819e-02
2.10750 9.81235e-02
2.10850 9.75677e-02
2.10950 9.70143e-02
2.11050 9.64635e-02
2.11150 9.59152e-02
2.11250 9.53694e-02
2.11350 9.48260e-02
2.11450 9.42851e-02
2.11550 9.37467e-02
2.11650 9.32108e-02
2.11750 9.26774e-02
2.11850 9.21463e-02
2.11950 9.16178e-02
2.12050 9.10916e-02
2.12150 9.05679e-02
2.12250 9.00467e-02
2.12350 8.95278e-02
2.12450 8.90114e-02
2.12550 8.84973e-02
2.12650 8.79857e-02
2.12750 8.74764e-02
2.12850 8.69695e-02
2.12950 8.64650e-02
2.13050 8.59629e-02
2.13150 8.54631e-02
2.13250 8.49657e-02
2.13350 8.44706e-02
2.13450 8.39778e-02
2.13550 8.34874e-02
2.13650 8.29993e-02
2.13750 8.25136e-02
2.13850 8.20301e-02
2.13950 8.15489e-02
2.14050 8.10701e-02
2.14150 8.05935e-02
2.14250 8.01192e-02
2.14350 7.96471e-02
2.14450 7.91774e-02
2.14550 7.87099e-02
2.14650 7.82446e-02
2.14750 7.77816e-02
2.14850 7.73208e-02
2.14950 7.68623e-02
2.15050 7.64060e-02
2.15150 7.59519e-02
2.15250 7.55000e-02
2.15350 7.50503e-02
2.15450 7.46028e-02
2.15550 7.41574e-02
2.15650 7.37143e-02
2.15750 7.32733e-02
2.15850 7.28345e-02
2.15950 7.23979e-02
2.16050 7.19634e-02
2.16150 7.15310e-02
2.16250 7.11008e-02
2.16350 7.06727e-02
2.16450 7.02468e-02
2.16550 6.98229e-02
2.16650 6.94011e-02
2.16750 6.89815e-02
2.16850 6.85639e-02
2.16950 6.81485e-02
2.17050 6.77351e-02
2.17150 6.73237e-02
2.17250 6.69145e-02
2.17350 6.65073e-02
2.17450 6.61021e-02
2.17550 6.56990e-02
2.17650 6.52979e-02
2.17750 6.48988e-02
2.17850 6.45018e-02
2.17950 6.41068e-02
2.18050 6.37138e-02
2.18150 6.33227e-02
2.18250 6.29337e-02
2.18350 6.25467e-02
2.18450 6.21616e-02
2.18550 6.17785e-02
2.18650 6.13974e-02
2.18750 6.10182e-02
2.18850 6.06409e-02
2.18950 6.02657e-02
2.19050 5.98923e-02
2.19150 5.95209e-02
2.19250 5.91514e-02
2.19350 5.87838e-02
2.19450 5.84181e-02
2.19550 5.80543e-02
2.19650 5.76924e-02
2.19750 5.73323e-02
2.19850 5.69742e-02
2.19950 5.66179e-02
2.20050 5.62635e-02
2.20150 5.59110e-02
2.20250 5.55602e-02
2.20350 5.52114e-02
2.20450 5.48644e-02
2.20550 5.45192e-02
2.20650 5.41758e-02
2.20750 5.38342e-02
2.20850 5.34944e-02
2.20950 5.31565e-02
2.21050 5.28203e-02
2.21150 5.24859e-02
2.21250 5.21533e-02
2.21350 5.18225e-02
2.21450 5.14934e-02
2.21550 5.11661e-02
2.21650 5.08406e-02
2.21750 5.05167e-02
2.21850 5.01947e-02
2.21950 4.98743e-02
2.22050 4.95557e-02
2.22150 4.92388e-02
2.22250 4.89236e-02
2.22350 4.86101e-02
2.22450 4.82983e-02
2.22550 4.79882e-02
2.22650 4.76798e-02
2.22750 4.73730e-02
2.22850 4.70679e-02
2.22950 4.67645e-02
2.23050 4.64627e-02
2.23150 4.61626e-02
2.23250 4.58642e-02
2.23350 4.55673e-02
2.23450 4.52721e-02
2.23550 4.49785e-02
2.23650 4.46865e-02
2.23750 4.43962e-02
2.23850 4.41074e-02
2.23950 4.38202e-02
2.24050 4.35346e-02
2.24150 4.32506e-02
2.24250 4.29682e-02
2.24350 4.26873e-02
2.24450 4.24080e-02
2.24550 4.21303e-02
2.24650 4.18541e-02
2.24750 4.15794e-02
2.24850 4.13063e-02
2.24950 4.10347e-02
2.25050 4.07647e-02
2.25150 4.04961e-02
2.25250 4.02291e-02
2.25350 3.99635e-02
2.25450 3.96995e-02
2.25550 3.94369e-02
2.25650 3.91759e-02
2.25750 3.89163e-02
2.25850 3.86581e-02
2.25950 3.84015e-02
2.26050 3.81463e-02
2.26150 3.78925e-02
2.26250 3.76402e-02
2.26350 3.73893e-02
2.26450 3.71399e-02
2.26550 3.68919e-02
2.26650 3.66453e-02
2.26750 3.64001e-02
2.26850 3.61563e-02
2.26950 3.59140e-02
2.27050 3.56730e-02
2.27150 3.54334e-02
2.27250 3.51952e-02
2.27350 3.49583e-02
2.27450 3.47229e-02
2.27550 3.44888e-02
2.27650 3.42560e-02
2.27750 3.40246e-02
2.27850 3.37946e-02
2.27950 3.35659e-02
2.28050 3.33385e-02
2.28150 3.31124e-02
2.28250 3.28877e-02
2.28350 3.26643e-02
2.28450 3.24422e-02
2.28550 3.22214e-02
2.28650 3.20019e-02
2.28750 3.17837e-02
2.28850 3.15667e-02
2.28950 3.13511e-02
2.29050 3.11367e-02
2.29150 3.09236e-02
2.29250 3.07117e-02
2.29350 3.05011e-02
2.29450 3.02917e-02
2.29550 3.00836e-02
2.29650 2.98768e-02
2.29750 2.96711e-02
2.29850 2.94667e-02
2.29950 2.92635e-02
2.30050 2.90615e-02
2.30150 2.88607e-02
2.30250 2.86612e-02
2.30350 2.84628e-02
2.30450 2.82656e-02
2.30550 2.80696e-02
2.30650 2.78748e-02
2.30750 2.76811e-02
2.30850 2.74886e-02
2.30950 2.72973e-02
2.31050 2.71072e-02
2.31150 2.69182e-02
2.31250 2.67303e-02
2.31350 2.65436e-02
2.31450 2.63580e-02
2.31550 2.61735e-02
2.31650 2.59902e-02
2.31750 2.58080e-02
2.31850 2.56268e-02
2.31950 2.54468e-02
2.32050 2.52679e-02
2.32150 2.50901e-02
2.32250 2.49134e-02
2.32350 2.47378e-02
2.32450 2.45633e-02
2.32550 2.43898e-02
2.32650 2.42174e-02
2.32750 2.40460e-02
2.32850 2.38757e-02
2.32950 2.37065e-02
2.33050 2.35383e-02
2.33150 2.33712e-02
2.33250 2.32051e-02
2.33350 2.30400e-02
2.33450 2.28760e-02
2.33550 2.27130e-02
2.33650 2.25510e-02
2.33750 2.23900e-02
2.33850 2.22300e-02
2.33950 2.20710e-02
2.34050 2.19130e-02
2.34150 2.17560e-02
2.34250 2.16000e-02
2.34350 2.14450e-02
2.34450 2.12909e-02
2.34550 2.11378e-02
2.34650 2.09857e-02
2.34750 2.08345e-02
2.34850 2.06843e-02
2.34950 2.05351e-02
2.35050 2.03868e-02
2.35150 2.02394e-02
2.35250 2.00930e-02
2.35350 1.99475e-02
2.35450 1.98029e-02
2.35550 1.96593e-02
2.35650 1.95165e-02
2.35750 1.93747e-02
2.35850 1.92338e-02
2.35950 1.90938e-02
2.36050 1.89546e-02
2.36150 1.88164e-02
2.36250 1.86791e-02
2.36350 1.85426e-02
2.36450 1.84070e-02
2.36550 1.82723e-02
2.36650 1.81385e-02
2.36750 1.80055e-02
2.36850 1.78734e-02
2.36950 1.77422e-02
2.37050 1.76118e-02
2.37150 1.74822e-02
2.37250 1.73535e-02
2.37350 1.72256e-02
2.37450 1.70986e-02
2.37550 1.69724e-02
2.37650 1.68470e-02
2.37750 1.67224e-02
2.37850 1.65986e-02
2.37950 1.64757e-02
2.38050 1.63535e-02
2.38150 1.62322e-02
2.38250 1.61116e-02
2.38350 1.59919e-02
2.38450 1.58729e-02
2.38550 1.57547e-02
2.38650 1.56373e-02
2.38750 1.55207e-02
2.38850 1.54049e-02
2.38950 1.52898e-02
2.39050 1.51754e-02
2.39150 1.50619e-02
2.39250 1.49491e-02
2.39350 1.48370e-02
2.39450 1.47257e-02
2.39550 1.46151e-02
2.39650 1.45052e-02
2.39750 1.43961e-02
2.39850 1.42878e-02
2.39950 1.41801e-02
2.40050 1.40732e-02
2.40150 1.39669e-02
2.40250 1.38614e-02
2.40350 1.37566e-02
2.40450 1.36526e-02
2.40550 1.35492e-02
2.40650 1.34465e-02
2.40750 1.33445e-02
2.40850 1.32432e-02
2.40950 1.31425e-02
2.41050 1.30426e-02
2.41150 1.29433e-02
2.41250 1.28447e-02
2.41350 1.27468e-02
2.41450 1.26495e-02
2.41550 1.25529e-02
2.41650 1.24570e-02
2.41750 1.23617e-02
2.41850 1.22670e-02
2.41950 1.21731e-02
2.42050 1.20797e-02
2.42150 1.19870e-02
2.42250 1.18949e-02
2.42350 1.18035e-02
2.42450 1.17127e-02
2.42550 1.16225e-02
2.42650 1.15329e-02
2.42750 1.14439e-02
2.42850 1.13556e-02
2.42950 1.12679e-02
2.43050 1.11807e-02
2.43150 1.10942e-02
2.43250 1.10083e-02
2.43350 1.09230e-02
2.43450 1.08382e-02
2.43550 1.07541e-02
2.43650 1.06705e-02
2.43750 1.05875e-02
2.43850 1.05051e-02
2.43950 1.04233e-02
2.44050 1.03420e-02
2.44150 1.02614e-02
2.44250 1.01812e-02
2.44350 1.01017e-02
2.44450 1.00227e-02
2.44550 9.94421e-03
2.44650 9.86631e-03
2.44750 9.78895e-03
2.44850 9.71214e-03
2.44950 9.63587e-03
2.45050 9.56014e-03
2.45150 9.48494e-03
2.45250 9.41028e-03
2.45350 9.33614e-03
2.45450 9.26252e-03
2.45550 9.18943e-03
2.45650 9.11686e-03
2.45750 9.04480e-03
2.45850 8.97325e-03
2.45950 8.90222e-03
2.46050 8.83169e-03
2.46150 8.76166e-03
2.46250 8.69213e-03
2.46350 8.62309e-03
2.46450 8.55456e-03
2.46550 8.48651e-03
2.46650 8.41895e-03
2.46750 8.35187e-03
2.46850 8.28527e-03
2.46950 8.21916e-03
2.47050 8.15351e-03
2.47150 8.08835e-03
2.47250 8.02365e-03
2.47350 7.95941e-03
2.47450 7.89564e-03
2.47550 7.83233e-03
2.47650 7.76948e-03
2.47750 7.70709e-03
2.47850 7.64514e-03
2.47950 7.58365e-03
2.48050 7.52260e-03
2.48150 7.46200e-03
2.48250 7.40184e-03
2.48350 7.34211e-03
2.48450 7.28282e-03
2.48550 7.22396e-03
2.48650 7.16554e-03
2.48750 7.10754e-03
2.48850 7.04996e-03
2.48950 6.99281e-03
2.49050 6.93607e-03
2.49150 6.87975e-03
2.49250 6.82385e-03
2.49350 6.76835e-03
2.49450 6.71327e-03
2.49550 6.65859e-03
2.49650 6.60431e-03
2.49750 6.55043e-03
2.49850 6.49696e-03
2.49950 6.44387e-03
2.50050 6.39118e-03
2.50150 6.33888e-03
2.50250 6.28697e-03
2.50350 6.23544e-03
2.50450 6.18430e-03
2.50550 6.13354e-03
2.50650 6.08315e-03
2.50750 6.03314e-03
2.50850 5.98350e-03
2.50950 5.93423e-03
2.51050 5.88533e-03
2.51150 5.83680e-03
2.51250 5.78863e-03
2.51350 5.74082e-03
2.51450 5.69337e-03
2.51550 5.64628e-03
2.51650 5.59953e-03
2.51750 5.55315e-03
2.51850 5.50711e-03
2.51950 5.46141e-03
2.52050 5.41606e-03
2.52150 5.37106e-03
2.52250 5.32639e-03
2.52350 5.28206e-03
2.52450 5.23807e-03
2.52550 5.19441e-03
2.52650 5.15108e-03
2.52750 5.10808e-03
2.52850 5.06540e-03
2.52950 5.02305e-03
2.53050 4.98102e-03
2.53150 4.93932e-03
2.53250 4.89793e-03
2.53350 4.85685e-03
2.53450 4.81610e-03
2.53550 4.77565e-03
2.53650 4.73551e-03
2.53750 4.69568e-03
2.53850 4.65615e-03
2.53950 4.61693e-03
2.54050 4.57801e-03
2.54150 4.53938e-03
2.54250 4.50106e-03
2.54350 4.46303e-03
2.54450 4.42529e-03
2.54550 4.38785e-03
2.54650 4.35069e-03
2.54750 4.31382e-03
2.54850 4.27723e-03
2.54950 4.24093e-03
2.55050 4.20491e-03
2.55150 4.16917e-03
2.55250 4.13371e-03
2.55350 4.09852e-03
2.55450 4.06361e-03
2.55550 4.02896e-03
2.55650 3.99459e-03
2.55750 3.96049e-03
2.55850 3.92665e-03
2.55950 3.89307e-03
2.56050 3.85976e-03
2.56150 3.82671e-03
2.56250 3.79392e-03
2.56350 3.76138e-03
2.56450 3.72910e-03
2.56550 3.69707e-03
2.56650 3.66530e-03
2.56750 3.63377e-03
2.56850 3.60250e-03
2.56950 3.57147e-03
2.57050 3.54068e-03
2.57150 3.51014e-03
2.57250 3.47984e-03
2.57350 3.44977e-03
2.57450 3.41995e-03
2.57550 3.39036e-03
2.57650 3.36101e-03
2.57750 3.33189e-03
2.57850 3.30300e-03
2.57950 3.27434e-03
2.58050 3.24591e-03
2.58150 3.21770e-03
2.58250 3.18972e-03
2.58350 3.16197e-03
2.58450 3.13443e-03
2.58550 3.10711e-03
2.58650 3.08002e-03
2.58750 3.05314e-03
2.58850 3.02647e-03
2.58950 3.00002e-03
2.59050 2.97378e-03
2.59150 2.94775e-03
2.59250 2.92193e-03
2.59350 2.89632e-03
2.59450 2.87092e-03
2.59550 2.84572e-03
2.59650 2.82072e-03
2.59750 2.79592e-03
2.59850 2.77133e-03
2.59950 2.74693e-03
2.60050 2.72273e-03
2.60150 2.69873e-03
2.60250 2.67492e-03
2.60350 2.65131e-03
2.60450 2.62788e-03
2.60550 2.60465e-03
2.60650 2.58161e-03
2.60750 2.55875e-03
2.60850 2.53608e-03
2.60950 2.51359e-03
2.61050 2.49129e-03
2.61150 2.46917e-03
2.61250 2.44723e-03
2.61350 2.42547e-03
2.61450 2.40389e-03
2.61550 2.38249e-03
2.61650 2.36126e-03
2.61750 2.34020e-03
2.61850 2.31932e-03
2.61950 2.29861e-03
2.62050 2.27807e-03
2.62150 2.25770e-03
2.62250 2.23750e-03
2.62350 2.21746e-03
2.62450 2.19759e-03
2.62550 2.17789e-03
2.62650 2.15834e-03
2.62750 2.13896e-03
2.62850 2.11974e-03
2.62950 2.10068e-03
2.63050 2.08178e-03
2.63150 2.06303e-03
2.63250 2.04444e-03
2.63350 2.02600e-03
2.63450 2.00772e-03
2.63550 1.98959e-03
2.63650 1.97161e-03
2.63750 1.95378e-03
2.63850 1.93610e-03
2.63950 1.91857e-03
2.64050 1.90118e-03
2.64150 1.88394e-03
2.64250 1.86685e-03
2.64350 1.84990e-03
2.64450 1.83309e-03
2.64550 1.81642e-03
2.64650 1.79989e-03
2.64750 1.78350e-03
2.64850 1.76725e-03
2.64950 1.75113e-03
2.65050 1.73515e-03
2.65150 1.71931e-03
2.65250 1.70360e-03
2.65350 1.68802e-03
2.65450 1.67258e-03
2.65550 1.65726e-03
2.65650 1.64208e-03
2.65750 1.62702e-03
2.65850 1.61209e-03
2.65950 1.59729e-03
2.66050 1.58262e-03
2.66150 1.56807e-03
2.66250 1.55364e-03
2.66350 1.53934e-03
2.66450 1.52515e-03
2.66550 1.51109e-03
2.66650 1.49715e-03
2.66750 1.48333e-03
2.66850 1.46963e-03
2.66950 1.45604e-03
2.67050 1.44257e-03
2.67150 1.42922e-03
2.67250 1.41598e-03
2.67350 1.40285e-03
2.67450 1.38984e-03
2.67550 1.37694e-03
2.67650 1.36415e-03
2.67750 1.35147e-03
2.67850 1.33890e-03
2.67950 1.32644e-03
2.68050 1.31409e-03
2.68150 1.30184e-03
2.68250 1.28970e-03
2.68350 1.27766e-03
2.68450 1.26573e-03
2.68550 1.25390e-03
2.68650 1.24218e-03
2.68750 1.23055e-03
2.68850 1.21903e-03
2.68950 1.20761e-03
2.69050 1.19628e-03
2.69150 1.18506e-03
2.69250 1.17393e-03
2.69350 1.16290e-03
2.69450 1.15197e-03
2.69550 1.14113e-03
2.69650 1.13039e-03
2.69750 1.11974e-03
2.69850 1.10918e-03
2.69950 1.09872e-03
2.70050 1.08835e-03
2.70150 1.07807e-03
2.70250 1.06788e-03
2.70350 1.05778e-03
2.70450 1.04777e-03
2.70550 1.03784e-03
2.70650 1.02801e-03
2.70750 1.01826e-03
2.70850 1.00860e-03
2.70950 9.99018e-04
2.71050 9.89525e-04
2.71150 9.80116e-04
2.71250 9.70791e-04
2.71350 9.61547e-04
2.71450 9.52386e-04
2.71550 9.43307e-04
2.71650 9.34307e-04
2.71750 9.25388e-04
2.71850 9.16548e-04
2.71950 9.07787e-04
2.72050 8.99104e-04
2.72150 8.90498e-04
2.72250 8.81969e-04
2.72350 8.73517e-04
2.72450 8.65139e-04
2.72550 8.56837e-04
2.72650 8.48609e-04
2.72750 8.40455e-04
2.72850 8.32373e-04
2.72950 8.24364e-04
2.73050 8.16427e-04
2.73150 8.08562e-04
2.73250 8.00767e-04
2.73350 7.93042e-04
2.73450 7.85387e-04
2.73550 7.77800e-04
2.73650 7.70282e-04
2.73750 7.62832e-04
2.73850 7.55449e-04
2.73950 7.48133e-04
2.74050 7.40883e-04
2.74150 7.33699e-04
2.74250 7.26580e-04
2.74350 7.19525e-04
2.74450 7.12534e-04
2.74550 7.05607e-04
2.74650 6.98742e-04
2.74750 6.91940e-04
2.74850 6.85200e-04
2.74950 6.78521e-04
2.75050 6.71903e-04
2.75150 6.65345e-04
2.75250 6.58848e-04
2.75350 6.52409e-04
2.75450 6.46029e-04
2.75550 6.39708e-04
2.75650 6.33445e-04
2.75750 6.27238e-04
2.75850 6.21089e-04
2.75950 6.14996e-04
2.76050 6.08959e-04
2.76150 6.02978e-04
2.76250 5.97051e-04
2.76350 5.91179e-04
2.76450 5.85361e-04
2.76550 5.79597e-04
2.76650 5.73885e-04
2.76750 5.68227e-04
2.76850 5.62620e-04
2.76950 5.57066e-04
2.77050 5.51563e-04
2.77150 5.46110e-04
2.77250 5.40708e-04
2.77350 5.35357e-04
2.77450 5.30054e-04
2.77550 5.24801e-04
2.77650 5.19597e-04
2.77750 5.14441e-04
2.77850 5.09333e-04
2.77950 5.04273e-04
2.78050 4.99259e-04
2.78150 4.94293e-04
2.78250 4.89372e-04
2.78350 4.84498e-04
2.78450 4.79669e-04
2.78550 4.74885e-04
2.78650 4.70146e-04
2.78750 4.65452e-04
2.78850 4.60801e-04
2.78950 4.56194e-04
2.79050 4.51630e-04
2.79150 4.47109e-04
2.79250 4.42630e-04
2.79350 4.38194e-04
2.79450 4.33799e-04
2.79550 4.29445e-04
2.79650 4.25133e-04
2.79750 4.20861e-04
2.79850 4.16629e-04
2.79950 4.12438e-04
2.80050 4.08286e-04
2.80150 4.04173e-04
2.80250 4.00099e-04
2.80350 3.96064e-04
2.80450 3.92067e-04
2.80550 3.88107e-04
2.80650 3.84186e-04
2.80750 3.80301e-04
2.80850 3.76454e-04
2.80950 3.72643e-04
2.81050 3.68868e-04
2.81150 3.65129e-04
2.81250 3.61426e-04
2.81350 3.57758e-04
2.81450 3.54125e-04
2.81550 3.50527e-04
2.81650 3.46963e-04
2.81750 3.43433e-04
2.81850 3.39937e-04
2.81950 3.36474e-04
2.82050 3.33045e-04
2.82150 3.29648e-04
2.82250 3.26284e-04
2.82350 3.22953e-04
2.82450 3.19653e-04
2.82550 3.16385e-04
2.82650 3.13148e-04
2.82750 3.09943e-04
2.82850 3.06768e-04
2.82950 3.03624e-04
2.83050 3.00511e-04
2.83150 2.97427e-04
2.83250 2.94373e-04
2.83350 2.91349e-04
2.83450 2.88354e-04
2.83550 2.85388e-04
2.83650 2.82451e-04
2.83750 2.79542e-04
2.83850 2.76661e-04
2.83950 2.73809e-04
2.84050 2.70983e-04
2.84150 2.68186e-04
2.84250 2.65416e-04
2.84350 2.62672e-04
2.84450 2.59956e-04
2.84550 2.57265e-04
2.84650 2.54601e-04
2.84750 2.51963e-04
2.84850 2.49351e-04
2.84950 2.46764e-04
2.85050 2.44203e-04
2.85150 2.41667e-04
2.85250 2.39155e-04
2.85350 2.36668e-04
2.85450 2.34206e-04
2.85550 2.31767e-04
2.85650 2.29353e-04
2.85750 2.26962e-04
2.85850 2.24595e-04
2.85950 2.22251e-04
2.86050 2.19930e-04
2.86150 2.17632e-04
2.86250 2.15357e-04
2.86350 2.13104e-04
2.86450 2.10873e-04
2.86550 2.08665e-04
2.86650 2.06478e-04
2.86750 2.04313e-04
2.86850 2.02169e-04
2.86950 2.00046e-04
2.87050 1.97945e-04
2.87150 1.95864e-04
2.87250 1.93804e-04
2.87350 1.91765e-04
2.87450 1.89745e-04
2.87550 1.87746e-04
2.87650 1.85767e-04
2.87750 1.83807e-04
2.87850 1.81867e-04
2.87950 1.79946e-04
2.88050 1.78045e-04
2.88150 1.76162e-04
2.88250 1.74298e-04
2.88350 1.72453e-04
2.88450 1.70626e-04
2.88550 1.68818e-04
2.88650 1.67028e-04
2.88750 1.65255e-04
2.88850 1.63501e-04
2.88950 1.61764e-04
2.89050 1.60044e-04
2.89150 1.58342e-04
2.89250 1.56657e-04
2.89350 1.54989e-04
2.89450 1.53337e-04
2.89550 1.51702e-04
2.89650 1.50084e-04
2.89750 1.48482e-04
2.89850 1.46896e-04
2.89950 1.45327e-04
2.90050 1.43773e-04
2.90150 1.42235e-04
2.90250 1.40712e-04
2.90350 1.39205e-04
2.90450 1.37713e-04
2.90550 1.36236e-04
2.90650 1.34774e-04
2.90750 1.33327e-04
2.90850 1.31895e-04
2.90950 1.30477e-04
2.91050 1.29074e-04
2.91150 1.27685e-04
2.91250 1.26310e-04
2.91350 1.24950e-04
2.91450 1.23603e-04
2.91550 1.22269e-04
2.91650 1.20950e-04
2.91750 1.19644e-04
2.91850 1.18351e-04
2.91950 1.17072e-04
2.92050 1.15805e-04
2.92150 1.14552e-04
2.92250 1.13311e-04
2.92350 1.12083e-04
2.92450 1.10868e-04
2.92550 1.09665e-04
2.92650 1.08475e-04
2.92750 1.07297e-04
2.92850 1.06131e-04
2.92950 1.04977e-04
2.93050 1.03835e-04
2.93150 1.02704e-04
2.93250 1.01586e-04
2.93350 1.00479e-04
2.93450 9.93829e-05
2.93550 9.82986e-05
2.93650 9.72254e-05
2.93750 9.61634e-05
2.93850 9.51124e-05
2.93950 9.40723e-05
2.94050 9.30429e-05
2.94150 9.20243e-05
2.94250 9.10162e-05
2.94350 9.00186e-05
2.94450 8.90314e-05
2.94550 8.80544e-05
2.94650 8.70876e-05
2.94750 8.61309e-05
2.94850 8.51842e-05
2.94950 8.42473e-05
2.95050 8.33202e-05
2.95150 8.24028e-05
2.95250 8.14950e-05
2.95350 8.05967e-05
2.95450 7.97078e-05
2.95550 7.88281e-05
2.95650 7.79577e-05
2.95750 7.70965e-05
2.95850 7.62442e-05
2.95950 7.54009e-05
2.96050 7.45665e-05
2.96150 7.37408e-05
2.96250 7.29238e-05
2.96350 7.21154e-05
2.96450 7.13156e-05
2.96550 7.05241e-05
2.96650 6.97410e-05
2.96750 6.89662e-05
2.96850 6.81995e-05
2.96950 6.74409e-05
2.97050 6.66904e-05
2.97150 6.59478e-05
2.97250 6.52130e-05
2.97350 6.44861e-05
2.97450 6.37668e-05
2.97550 6.30551e-05
2.97650 6.23510e-05
2.97750 6.16544e-05
2.97850 6.09652e-05
2.97950 6.02833e-05
2.98050 5.96087e-05
2.98150 5.89412e-05
2.98250 5.82808e-05
2.98350 5.76275e-05
2.98450 5.69811e-05
2.98550 5.63417e-05
2.98650 5.57090e-05
2.98750 5.50832e-05
2.98850 5.44640e-05
2.98950 5.38514e-05
2.99050 5.32454e-05
2.99150 5.26458e-05
2.99250 5.20527e-05
2.99350 5.14660e-05
2.99450 5.08855e-05
2.99550 5.03113e-05
2.99650 4.97432e-05
2.99750 4.91813e-05
2.99850 4.86254e-05
2.99950 4.80754e-05
3.00050 4.75314e-05
3.00150 4.69933e-05
3.00250 4.64609e-05
3.00350 4.59343e-05
3.00450 4.54134e-05
3.00550 4.48981e-05
3.00650 4.43883e-05
3.00750 4.38841e-05
3.00850 4.33854e-05
3.00950 4.28920e-05
3.01050 4.24040e-05
3.01150 4.19212e-05
3.01250 4.14437e-05
3.01350 4.09714e-05
3.01450 4.05042e-05
3.01550 4.00421e-05
3.01650 3.95850e-05
3.01750 3.91329e-05
3.01850 3.86857e-05
3.01950 3.82433e-05
3.02050 3.78058e-05
3.02150 3.73731e-05
3.02250 3.69451e-05
3.02350 3.65217e-05
3.02450 3.61030e-05
3.02550 3.56888e-05
3.02650 3.52792e-05
3.02750 3.48741e-05
3.02850 3.44734e-05
3.02950 3.40771e-05
3.03050 3.36851e-05
3.03150 3.32974e-05
3.03250 3.29140e-05
3.03350 3.25348e-05
3.03450 3.21598e-05
3.03550 3.17888e-05
3.03650 3.14220e-05
3.03750 3.10592e-05
3.03850 3.07004e-05
3.03950 3.03456e-05
3.04050 2.99946e-05
3.04150 2.96476e-05
3.04250 2.93043e-05
3.04350 2.89649e-05
3.04450 2.86292e-05
3.04550 2.82972e-05
3.04650 2.79689e-05
3.04750 2.76443e-05
3.04850 2.73232e-05
3.04950 2.70057e-05
3.05050 2.66917e-05
3.05150 2.63812e-05
3.05250 2.60741e-05
3.05350 2.57705e-05
3.05450 2.54702e-05
3.05550 2.51733e-05
3.05650 2.48797e-05
3.05750 2.45893e-05
3.05850 2.43022e-05
3.05950 2.40183e-05
3.06050 2.37375e-05
3.06150 2.34599e-05
3.06250 2.31854e-05
3.06350 2.29140e-05
3.06450 2.26456e-05
3.06550 2.23802e-05
3.06650 2.21177e-05
3.06750 2.18582e-05
3.06850 2.16016e-05
3.06950 2.13479e-05
3.07050 2.10971e-05
3.07150 2.08490e-05
3.07250 2.06038e-05
3.07350 2.03613e-05
3.07450 2.01215e-05
3.07550 1.98844e-05
3.07650 1.96500e-05
3.07750 1.94183e-05
3.07850 1.91891e-05
3.07950 1.89626e-05
3.08050 1.87385e-05
3.08150 1.85171e-05
3.08250 1.82981e-05
3.08350 1.80816e-05
3.08450 1.78675e-05
3.08550 1.76559e-05
3.08650 1.74467e-05
3.08750 1.72398e-05
3.08850 1.70353e-05
3.08950 1.68331e-05
3.09050 1.66332e-05
3.09150 1.64356e-05
3.09250 1.62402e-05
3.09350 1.60471e-05
3.09450 1.58561e-05
3.09550 1.56673e-05
3.09650 1.54807e-05
3.09750 1.52962e-05
3.09850 1.51138e-05
3.09950 1.49334e-05
3.10050 1.47552e-05
3.10150 1.45789e-05
3.10250 1.44047e-05
3.10350 1.42325e-05
3.10450 1.40623e-05
3.10550 1.38940e-05
3.10650 1.37276e-05
3.10750 1.35631e-05
3.10850 1.34005e-05
3.10950 1.32398e-05
3.11050 1.30810e-05
3.11150 1.29239e-05
3.11250 1.27687e-05
3.11350 1.26152e-05
3.11450 1.24635e-05
3.11550 1.23136e-05
3.11650 1.21654e-05
3.11750 1.20189e-05
3.11850 1.18741e-05
3.11950 1.17309e-05
3.12050 1.15894e-05
3.12150 1.14496e-05
3.12250 1.13113e-05
3.12350 1.11747e-05
3.12450 1.10396e-05
3.12550 1.09061e-05
3.12650 1.07742e-05
3.12750 1.06438e-05
3.12850 1.05149e-05
3.12950 1.03874e-05
3.13050 1.02615e-05
3.13150 1.01370e-05
3.13250 1.00140e-05
3.13350 9.89243e-06
3.13450 9.77225e-06
3.13550 9.65348e-06
3.13650 9.53609e-06
3.13750 9.42006e-06
3.13850 9.30539e-06
3.13950 9.19206e-06
3.14050 9.08005e-06
3.14150 8.96935e-06
3.14250 8.85994e-06
3.14350 8.75182e-06
3.14450 8.64496e-06
3.14550 8.53934e-06
3.14650 8.43497e-06
3.14750 8.33182e-06
3.14850 8.22988e-06
3.14950 8.12914e-06
3.15050 8.02958e-06
3.15150 7.93119e-06
3.15250 7.83395e-06
3.15350 7.73786e-06
3.15450 7.64290e-06
3.15550 7.54906e-06
3.15650 7.45632e-06
3.15750 7.36468e-06
3.15850 7.27411e-06
3.15950 7.18462e-06
3.16050 7.09618e-06
3.16150 7.00879e-06
3.16250 6.92243e-06
3.16350 6.83709e-06
3.16450 6.75276e-06
3.16550 6.66943e-06
3.16650 6.58708e-06
3.16750 6.50571e-06
3.16850 6.42531e-06
3.16950 6.34586e-06
3.17050 6.26735e-06
3.17150 6.18978e-06
3.17250 6.11313e-06
3.17350 6.03739e-06
3.17450 5.96255e-06
3.17550 5.88860e-06
3.17650 5.81553e-06
3.17750 5.74333e-06
3.17850 5.67199e-06
3.17950 5.60151e-06
3.18050 5.53186e-06
3.18150 5.46305e-06
3.18250 5.39506e-06
3.18350 5.32788e-06
3.18450 5.26150e-06
3.18550 5.19592e-06
3.18650 5.13113e-06
3.18750 5.06711e-06
3.18850 5.00386e-06
3.18950 4.94136e-06
3.19050 4.87962e-06
3.19150 4.81862e-06
3.19250 4.75835e-06
3.19350 4.69880e-06
3.19450 4.63998e-06
3.19550 4.58185e-06
3.19650 4.52443e-06
3.19750 4.46770e-06
3.19850 4.41166e-06
3.19950 4.35629e-06
3.20050 4.30158e-06
3.20150 4.24754e-06
3.20250 4.19415e-06
3.20350 4.14141e-06
3.20450 4.08930e-06
3.20550 4.03783e-06
3.20650 3.98697e-06
3.20750 3.93674e-06
3.20850 3.88711e-06
3.20950 3.83808e-06
3.21050 3.78965e-06
3.21150 3.74180e-06
3.21250 3.69454e-06
3.21350 3.64785e-06
3.21450 3.60173e-06
3.21550 3.55616e-06
3.21650 3.51116e-06
3.21750 3.46670e-06
3.21850 3.42278e-06
3.21950 3.37940e-06
3.22050 3.33654e-06
3.22150 3.29421e-06
3.22250 3.25240e-06
3.22350 3.21109e-06
3.22450 3.17030e-06
3.22550 3.13000e-06
3.22650 3.09019e-06
3.22750 3.05087e-06
3.22850 3.01203e-06
3.22950 2.97367e-06
3.23050 2.93577e-06
3.23150 2.89835e-06
3.23250 2.86138e-06
3.23350 2.82486e-06
3.23450 2.78880e-06
3.23550 2.75317e-06
3.23650 2.71799e-06
3.23750 2.68324e-06
3.23850 2.64891e-06
3.23950 2.61501e-06
3.24050 2.58153e-06
3.24150 2.54846e-06
3.24250 2.51579e-06
3.24350 2.48353e-06
3.24450 2.45167e-06
3.24550 2.42020e-06
3.24650 2.38912e-06
3.24750 2.35843e-06
3.24850 2.32811e-06
3.24950 2.29817e-06
3.25050 2.26860e-06
3.25150 2.23940e-06
3.25250 2.21056e-06
3.25350 2.18208e-06
3.25450 2.15395e-06
3.25550 2.12617e-06
3.25650 2.09873e-06
3.25750 2.07164e-06
3.25850 2.04488e-06
3.25950 2.01846e-06
3.26050 1.99236e-06
3.26150 1.96659e-06
3.26250 1.94114e-06
3.26350 1.91601e-06
3.26450 1.89119e-06
3.26550 1.86669e-06
3.26650 1.84248e-06
3.26750 1.81858e-06
3.26850 1.79498e-06
3.26950 1.77168e-06
3.27050 1.74866e-06
3.27150 1.72594e-06
3.27250 1.70350e-06
3.27350 1.68134e-06
3.27450 1.65945e-06
3.27550 1.63785e-06
3.27650 1.61651e-06
3.27750 1.59544e-06
3.27850 1.57464e-06
3.27950 1.55410e-06
3.28050 1.53381e-06
3.28150 1.51378e-06
3.28250 1.49401e-06
3.28350 1.47448e-06
3.28450 1.45520e-06
3.28550 1.43616e-06
3.28650 1.41736e-06
3.28750 1.39880e-06
3.28850 1.38048e-06
3.28950 1.36238e-06
3.29050 1.34452e-06
3.29150 1.32688e-06
3.29250 1.30946e-06
3.29350 1.29227e-06
3.29450 1.27529e-06
3.29550 1.25852e-06
3.29650 1.24197e-06
3.29750 1.22563e-06
3.29850 1.20950e-06
3.29950 1.19357e-06
3.30050 1.17785e-06
3.30150 1.16232e-06
3.30250 1.14699e-06
3.30350 1.13186e-06
3.30450 1.11692e-06
3.30550 1.10217e-06
3.30650 1.08761e-06
3.30750 1.07323e-06
3.30850 1.05904e-06
3.30950 1.04503e-06
3.31050 1.03119e-06
3.31150 1.01754e-06
3.31250 1.00405e-06
3.31350 9.90745e-07
3.31450 9.77606e-07
3.31550 9.64635e-07
3.31650 9.51831e-07
3.31750 9.39190e-07
3.31850 9.26712e-07
3.31950 9.14393e-07
3.32050 9.02233e-07
3.32150 8.90229e-07
3.32250 8.78379e-07
3.32350 8.66681e-07
3.32450 8.55134e-07
3.32550 8.43736e-07
3.32650 8.32484e-07
3.32750 8.21377e-07
3.32850 8.10413e-07
3.32950 7.99591e-07
3.33050 7.88908e-07
3.33150 7.78363e-07
3.33250 7.67954e-07
3.33350 7.57679e-07
3.33450 7.47538e-07
3.33550 7.37527e-07
3.33650 7.27646e-07
3.33750 7.17893e-07
3.33850 7.08266e-07
3.33950 6.98764e-07
3.34050 6.89385e-07
3.34150 6.80128e-07
3.34250 6.70991e-07
3.34350 6.61972e-07
3.34450 6.53071e-07
3.34550 6.44285e-07
3.34650 6.35614e-07
3.34750 6.27055e-07
3.34850 6.18607e-07
3.34950 6.10270e-07
3.35050 6.02041e-07
3.35150 5.93920e-07
3.35250 5.85904e-07
3.35350 5.77993e-07
3.35450 5.70185e-07
3.35550 5.62479e-07
3.35650 5.54874e-07
3.35750 5.47368e-07
3.35850 5.39961e-07
3.35950 5.32650e-07
3.36050 5.25435e-07
3.36150 5.18315e-07
3.36250 5.11287e-07
3.36350 5.04352e-07
3.36450 4.97508e-07
3.36550 4.90754e-07
3.36650 4.84088e-07
3.36750 4.77510e-07
3.36850 4.71018e-07
3.36950 4.64612e-07
3.37050 4.58290e-07
3.37150 4.52051e-07
3.37250 4.45895e-07
3.37350 4.39819e-07
3.37450 4.33823e-07
3.37550 4.27907e-07
3.37650 4.22069e-07
3.37750 4.16307e-07
3.37850 4.10622e-07
3.37950 4.05012e-07
3.38050 3.99476e-07
3.38150 3.94013e-07
3.38250 3.88622e-07
3.38350 3.83303e-07
3.38450 3.78055e-07
3.38550 3.72875e-07
3.38650 3.67765e-07
3.38750 3.62722e-07
3.38850 3.57746e-07
3.38950 3.52836e-07
3.39050 3.47992e-07
3.39150 3.43212e-07
3.39250 3.38495e-07
3.39350 3.33841e-07
3.39450 3.29249e-07
3.39550 3.24718e-07
3.39650 3.20248e-07
3.39750 3.15837e-07
3.39850 3.11485e-07
3.39950 3.07191e-07
3.40050 3.02954e-07
3.40150 2.98774e-07
3.40250 2.94649e-07
3.40350 2.90580e-07
3.40450 2.86565e-07
3.40550 2.82604e-07
3.40650 2.78696e-07
3.40750 2.74840e-07
3.40850 2.71036e-07
3.40950 2.67283e-07
3.41050 2.63580e-07
3.41150 2.59927e-07
3.41250 2.56323e-07
3.41350 2.52767e-07
3.41450 2.49259e-07
3.41550 2.45798e-07
3.41650 2.42384e-07
3.41750 2.39016e-07
3.41850 2.35693e-07
3.41950 2.32414e-07
3.42050 2.29180e-07
3.42150 2.25990e-07
3.42250 2.22842e-07
3.42350 2.19737e-07
3.42450 2.16674e-07
3.42550 2.13652e-07
3.42650 2.10672e-07
3.42750 2.07731e-07
3.42850 2.04830e-07
3.42950 2.01969e-07
3.43050 1.99146e-07
3.43150 1.96361e-07
3.43250 1.93614e-07
3.43350 1.90904e-07
3.43450 1.88232e-07
3.43550 1.85595e-07
3.43650 1.82994e-07
3.43750 1.80428e-07
3.43850 1.77898e-07
3.43950 1.75402e-07
3.44050 1.72939e-07
3.44150 1.70510e-07
3.44250 1.68115e-07
3.44350 1.65751e-07
3.44450 1.63420e-07
3.44550 1.61121e-07
3.44650 1.58853e-07
3.44750 1.56617e-07
3.44850 1.54410e-07
3.44950 1.52234e-07
3.45050 1.50088e-07
3.45150 1.47970e-07
3.45250 1.45882e-07
3.45350 1.43823e-07
3.45450 1.41791e-07
3.45550 1.39788e-07
3.45650 1.37812e-07
3.45750 1.35862e-07
3.45850 1.33940e-07
3.45950 1.32044e-07
3.46050 1.30174e-07
3.46150 1.28330e-07
3.46250 1.26511e-07
3.46350 1.24717e-07
3.46450 1.22948e-07
3.46550 1.21203e-07
3.46650 1.19482e-07
3.46750 1.17785e-07
3.46850 1.16111e-07
3.46950 1.14461e-07
3.47050 1.12833e-07
3.47150 1.11227e-07
3.47250 1.09644e-07
3.47350 1.08082e-07
3.47450 1.06542e-07
3.47550 1.05024e-07
3.47650 1.03526e-07
3.47750 1.02049e-07
3.47850 1.00593e-07
3.47950 9.91565e-08
3.48050 9.77401e-08
3.48150 9.63434e-08
3.48250 9.49660e-08
3.48350 9.36077e-08
3.48450 9.22683e-08
3.48550 9.09475e-08
3.48650 8.96450e-08
3.48750 8.83606e-08
3.48850 8.70941e-08
3.48950 8.58452e-08
3.49050 8.46137e-08
3.49150 8.33993e-08
3.49250 8.22018e-08
3.49350 8.10210e-08
3.49450 7.98567e-08
3.49550 7.87087e-08
3.49650 7.75766e-08
3.49750 7.64604e-08
3.49850 7.53597e-08
3.49950 7.42745e-08
3.50050 7.32044e-08
3.50150 7.21492e-08
3.50250 7.11089e-08
3.50350 7.00831e-08
3.50450 6.90716e-08
3.50550 6.80744e-08
3.50650 6.70911e-08
3.50750 6.61216e-08
3.50850 6.51657e-08
3.50950 6.42233e-08
3.51050 6.32940e-08
3.51150 6.23779e-08
3.51250 6.14746e-08
3.51350 6.05840e-08
3.51450 5.97059e-08
3.51550 5.88402e-08
3.51650 5.79867e-08
3.51750 5.71452e-08
3.51850 5.63156e-08
3.51950 5.54976e-08
3.52050 5.46912e-08
3.52150 5.38962e-08
3.52250 5.31124e-08
3.52350 5.23397e-08
3.52450 5.15779e-08
3.52550 5.08269e-08
3.52650 5.00865e-08
3.52750 4.93566e-08
3.52850 4.86370e-08
3.52950 4.79276e-08
3.53050 4.72283e-08
3.53150 4.65388e-08
3.53250 4.58592e-08
3.53350 4.51892e-08
3.53450 4.45287e-08
3.53550 4.38776e-08
3.53650 4.32357e-08
3.53750 4.26030e-08
3.53850 4.19792e-08
3.53950 4.13644e-08
3.54050 4.07582e-08
3.54150 4.01608e-08
3.54250 3.95718e-08
3.54350 3.89912e-08
3.54450 3.84189e-08
3.54550 3.78548e-08
3.54650 3.72987e-08
3.54750 3.67505e-08
3.54850 3.62102e-08
3.54950 3.56776e-08
3.55050 3.51527e-08
3.55150 3.46352e-08
3.55250 3.41251e-08
3.55350 3.36224e-08
3.55450 3.31268e-08
3.55550 3.26383e-08
3.55650 3.21569e-08
3.55750 3.16823e-08
3.55850 3.12146e-08
3.55950 3.07536e-08
3.56050 3.02991e-08
3.56150 2.98513e-08
3.56250 2.94098e-08
3.56350 2.89747e-08
3.56450 2.85459e-08
3.56550 2.81232e-08
3.56650 2.77066e-08
3.56750 2.72960e-08
3.56850 2.68914e-08
3.56950 2.64926e-08
3.57050 2.60995e-08
3.57150 2.57121e-08
3.57250 2.53303e-08
3.57350 2.49540e-08
3.57450 2.45831e-08
3.57550 2.42176e-08
3.57650 2.38574e-08
3.57750 2.35024e-08
3.57850 2.31525e-08
3.57950 2.28077e-08
3.58050 2.24679e-08
3.58150 2.21330e-08
3.58250 2.18030e-08
3.58350 2.14778e-08
3.58450 2.11573e-08
3.58550 2.08414e-08
3.58650 2.05301e-08
3.58750 2.02234e-08
3.58850 1.99211e-08
3.58950 1.96232e-08
3.59050 1.93296e-08
3.59150 1.90403e-08
3.59250 1.87553e-08
3.59350 1.84743e-08
3.59450 1.81975e-08
3.59550 1.79247e-08
3.59650 1.76559e-08
3.59750 1.73910e-08
3.59850 1.71300e-08
3.59950 1.68728e-08
3.60050 1.66193e-08
3.60150 1.63696e-08
3.60250 1.61235e-08
3.60350 1.58810e-08
3.60450 1.56420e-08
3.60550 1.54066e-08
3.60650 1.51746e-08
3.60750 1.49460e-08
3.60850 1.47208e-08
3.60950 1.44988e-08
3.61050 1.42801e-08
3.61150 1.40647e-08
3.61250 1.38524e-08
3.61350 1.36432e-08
3.61450 1.34371e-08
3.61550 1.32340e-08
3.61650 1.30339e-08
3.61750 1.28368e-08
3.61850 1.26425e-08
3.61950 1.24511e-08
3.62050 1.22626e-08
3.62150 1.20768e-08
3.62250 1.18938e-08
3.62350 1.17134e-08
3.62450 1.15357e-08
3.62550 1.13607e-08
3.62650 1.11882e-08
3.62750 1.10183e-08
3.62850 1.08509e-08
3.62950 1.06860e-08
3.63050 1.05235e-08
3.63150 1.03634e-08
3.63250 1.02057e-08
3.63350 1.00504e-08
3.63450 9.89729e-09
3.63550 9.74650e-09
3.63650 9.59794e-09
3.63750 9.45159e-09
3.63850 9.30741e-09
3.63950 9.16537e-09
3.64050 9.02545e-09
3.64150 8.88761e-09
3.64250 8.75181e-09
3.64350 8.61804e-09
3.64450 8.48626e-09
3.64550 8.35645e-09
3.64650 8.22857e-09
3.64750 8.10259e-09
3.64850 7.97849e-09
3.64950 7.85625e-09
3.65050 7.73583e-09
3.65150 7.61721e-09
3.65250 7.50036e-09
3.65350 7.38526e-09
3.65450 7.27188e-09
3.65550 7.16019e-09
3.65650 7.05018e-09
3.65750 6.94181e-09
3.65850 6.83507e-09
3.65950 6.72992e-09
3.66050 6.62635e-09
3.66150 6.52434e-09
3.66250 6.42386e-09
3.66350 6.32488e-09
3.66450 6.22739e-09
3.66550 6.13137e-09
3.66650 6.03678e-09
3.66750 5.94362e-09
3.66850 5.85187e-09
3.66950 5.76149e-09
3.67050 5.67247e-09
3.67150 5.58479e-09
3.67250 5.49844e-09
3.67350 5.41338e-09
3.67450 5.32961e-09
3.67550 5.24710e-09
3.67650 5.16584e-09
3.67750 5.08581e-09
3.67850 5.00698e-09
3.67950 4.92934e-09
3.68050 4.85288e-09
3.68150 4.77757e-09
3.68250 4.70341e-09
3.68350 4.63036e-09
3.68450 4.55843e-09
3.68550 4.48758e-09
3.68650 4.41780e-09
3.68750 4.34909e-09
3.68850 4.28141e-09
3.68950 4.21476e-09
3.69050 4.14913e-09
3.69150 4.08449e-09
3.69250 4.02083e-09
3.69350 3.95814e-09
3.69450 3.89640e-09
3.69550 3.83561e-09
3.69650 3.77573e-09
3.69750 3.71677e-09
3.69850 3.65871e-09
3.69950 3.60153e-09
3.70050 3.54523e-09
3.70150 3.48978e-09
3.70250 3.43517e-09
3.70350 3.38141e-09
3.70450 3.32846e-09
3.70550 3.27632e-09
3.70650 3.22498e-09
3.70750 3.17442e-09
3.70850 3.12463e-09
3.70950 3.07561e-09
3.71050 3.02734e-09
3.71150 2.97980e-09
3.71250 2.93300e-09
3.71350 2.88691e-09
3.71450 2.84153e-09
3.71550 2.79684e-09
3.71650 2.75284e-09
3.71750 2.70952e-09
3.71850 2.66686e-09
3.71950 2.62485e-09
3.72050 2.58350e-09
3.72150 2.54277e-09
3.72250 2.50268e-09
3.72350 2.46320e-09
3.72450 2.42432e-09
3.72550 2.38605e-09
3.72650 2.34837e-09
3.72750 2.31127e-09
3.72850 2.27473e-09
3.72950 2.23877e-09
3.73050 2.20336e-09
3.73150 2.16849e-09
3.73250 2.13416e-09
3.73350 2.10037e-09
3.73450 2.06709e-09
3.73550 2.03433e-09
3.73650 2.00208e-09
3.73750 1.97032e-09
3.73850 1.93906e-09
3.73950 1.90828e-09
3.74050 1.87798e-09
3.74150 1.84815e-09
3.74250 1.81878e-09
3.74350 1.78987e-09
3.74450 1.76140e-09
3.74550 1.73338e-09
3.74650 1.70579e-09
3.74750 1.67863e-09
3.74850 1.65190e-09
3.74950 1.62557e-09
3.75050 1.59966e-09
3.75150 1.57415e-09
3.75250 1.54904e-09
3.75350 1.52432e-09
3.75450 1.49999e-09
3.75550 1.47603e-09
3.75650 1.45245e-09
3.75750 1.42923e-09
3.75850 1.40638e-09
3.75950 1.38389e-09
3.76050 1.36174e-09
3.76150 1.33995e-09
3.76250 1.31849e-09
3.76350 1.29737e-09
3.76450 1.27658e-09
3.76550 1.25611e-09
3.76650 1.23596e-09
3.76750 1.21613e-09
3.76850 1.19662e-09
3.76950 1.17740e-09
3.77050 1.15849e-09
3.77150 1.13988e-09
3.77250 1.12155e-09
3.77350 1.10352e-09
3.77450 1.08576e-09
3.77550 1.06829e-09
3.77650 1.05109e-09
3.77750 1.03416e-09
3.77850 1.01750e-09
3.77950 1.00110e-09
3.78050 9.84962e-10
3.78150 9.69075e-10
3.78250 9.53438e-10
3.78350 9.38048e-10
3.78450 9.22901e-10
3.78550 9.07992e-10
3.78650 8.93319e-10
3.78750 8.78877e-10
3.78850 8.64663e-10
3.78950 8.50674e-10
3.79050 8.36907e-10
3.79150 8.23356e-10
3.79250 8.10021e-10
3.79350 7.96896e-10
3.79450 7.83979e-10
3.79550 7.71267e-10
3.79650 7.58756e-10
3.79750 7.46443e-10
3.79850 7.34326e-10
3.79950 7.22400e-10
3.80050 7.10664e-10
3.80150 6.99115e-10
3.80250 6.87749e-10
3.80350 6.76563e-10
3.80450 6.65555e-10
3.80550 6.54722e-10
3.80650 6.44062e-10
3.80750 6.33571e-10
3.80850 6.23247e-10
3.80950 6.13088e-10
3.81050 6.03090e-10
3.81150 5.93252e-10
3.81250 5.83571e-10
3.81350 5.74044e-10
3.81450 5.64669e-10
3.81550 5.55444e-10
3.81650 5.46366e-10
3.81750 5.37433e-10
3.81850 5.28643e-10
3.81950 5.19993e-10
3.82050 5.11482e-10
3.82150 5.03107e-10
3.82250 4.94866e-10
3.82350 4.86757e-10
3.82450 4.78778e-10
3.82550 4.70927e-10
3.82650 4.63201e-10
3.82750 4.55600e-10
3.82850 4.48120e-10
3.82950 4.40761e-10
3.83050 4.33520e-10
3.83150 4.26395e-10
3.83250 4.19384e-10
3.83350 4.12487e-10
3.83450 4.05700e-10
3.83550 3.99022e-10
3.83650 3.92452e-10
3.83750 3.85988e-10
3.83850 3.79627e-10
3.83950 3.73370e-10
3.84050 3.67213e-10
3.84150 3.61155e-10
3.84250 3.55195e-10
3.84350 3.49331e-10
3.84450 3.43562e-10
3.84550 3.37886e-10
3.84650 3.32302e-10
3.84750 3.26808e-10
3.84850 3.21403e-10
3.84950 3.16086e-10
3.85050 3.10854e-10
3.85150 3.05707e-10
3.85250 3.00644e-10
3.85350 2.95662e-10
3.85450 2.90761e-10
3.85550 2.85940e-10
3.85650 2.81197e-10
3.85750 2.76531e-10
3.85850 2.71940e-10
3.85950 2.67425e-10
3.86050 2.62982e-10
3.86150 2.58612e-10
3.86250 2.54312e-10
3.86350 2.50083e-10
3.86450 2.45923e-10
3.86550 2.41830e-10
3.86650 2.37804e-10
3.86750 2.33843e-10
3.86850 2.29947e-10
3.86950 2.26114e-10
3.87050 2.22344e-10
3.87150 2.18636e-10
3.87250 2.14988e-10
3.87350 2.11399e-10
3.87450 2.07869e-10
3.87550 2.04397e-10
3.87650 2.00982e-10
3.87750 1.97622e-10
3.87850 1.94317e-10
3.87950 1.91067e-10
3.88050 1.87870e-10
3.88150 1.84725e-10
3.88250 1.81631e-10
3.88350 1.78588e-10
3.88450 1.75595e-10
3.88550 1.72652e-10
3.88650 1.69756e-10
3.88750 1.66908e-10
3.88850 1.64107e-10
3.88950 1.61352e-10
3.89050 1.58642e-10
3.89150 1.55976e-10
3.89250 1.53355e-10
3.89350 1.50776e-10
3.89450 1.48240e-10
3.89550 1.45746e-10
3.89650 1.43293e-10
3.89750 1.40880e-10
3.89850 1.38507e-10
3.89950 1.36173e-10
3.90050 1.33878e-10
3.90150 1.31620e-10
3.90250 1.29400e-10
3.90350 1.27216e-10
3.90450 1.25069e-10
3.90550 1.22957e-10
3.90650 1.20880e-10
3.90750 1.18837e-10
3.90850 1.16828e-10
3.90950 1.14852e-10
3.91050 1.12909e-10
3.91150 1.10999e-10
3.91250 1.09119e-10
3.91350 1.07271e-10
3.91450 1.05454e-10
3.91550 1.03667e-10
3.91650 1.01909e-10
3.91750 1.00181e-10
3.91850 9.84813e-11
3.91950 9.68099e-11
3.92050 9.51662e-11
3.92150 9.35499e-11
3.92250 9.19604e-11
3.92350 9.03974e-11
3.92450 8.88604e-11
3.92550 8.73490e-11
3.92650 8.58628e-11
3.92750 8.44013e-11
3.92850 8.29642e-11
3.92950 8.15511e-11
3.93050 8.01615e-11
3.93150 7.87951e-11
3.93250 7.74515e-11
3.93350 7.61304e-11
3.93450 7.48313e-11
3.93550 7.35540e-11
3.93650 7.22980e-11
3.93750 7.10630e-11
3.93850 6.98487e-11
3.93950 6.86547e-11
3.94050 6.74807e-11
3.94150 6.63263e-11
3.94250 6.51913e-11
3.94350 6.40753e-11
3.94450 6.29781e-11
3.94550 6.18992e-11
3.94650 6.08385e-11
3.94750 5.97955e-11
3.94850 5.87701e-11
3.94950 5.77619e-11
3.95050 5.67706e-11
3.95150 5.57960e-11
3.95250 5.48378e-11
3.95350 5.38957e-11
3.95450 5.29695e-11
3.95550 5.20589e-11
3.95650 5.11636e-11
3.95750 5.02834e-11
3.95850 4.94180e-11
3.95950 4.85672e-11
3.96050 4.77308e-11
3.96150 4.69085e-11
3.96250 4.61000e-11
3.96350 4.53053e-11
3.96450 4.45239e-11
3.96550 4.37558e-11
3.96650 4.30006e-11
3.96750 4.22582e-11
3.96850 4.15284e-11
3.96950 4.08109e-11
3.97050 4.01055e-11
3.97150 3.94121e-11
3.97250 3.87305e-11
3.97350 3.80604e-11
3.97450 3.74017e-11
3.97550 3.67541e-11
3.97650 3.61176e-11
3.97750 3.54918e-11
3.97850 3.48767e-11
3.97950 3.42720e-11
3.98050 3.36776e-11
3.98150 3.30933e-11
3.98250 3.25189e-11
3.98350 3.19543e-11
3.98450 3.13993e-11
3.98550 3.08538e-11
3.98650 3.03175e-11
3.98750 2.97904e-11
3.98850 2.92722e-11
3.98950 2.87629e-11
3.99050 2.82623e-11
3.99150 2.77703e-11
3.99250 2.72866e-11
3.99350 2.68112e-11
3.99450 2.63439e-11
3.99550 2.58845e-11
3.99650 2.54331e-11
3.99750 2.49893e-11
3.99850 2.45532e-11
3.99950 2.41245e-11
4.00050 2.37031e-11


==> data/dndz/green/params_alpha0.00.txt <==
mu 1.17026 0.02341 0.02069
sigma 2.53922 0.11302 0.11858
C 0.10829 0.00369 0.00375


==> data/dndz/green/params_alpha1.00.txt <==
mu 1.09617 0.02984 0.02741
sigma 2.50603 0.12086 0.12276
C 0.10178 0.00371 0.00381


==> data/dndz/green/params_alpha2.00.txt <==
mu 1.01635 0.03780 0.03406
sigma 2.46437 0.11929 0.12194
C 0.09921 0.00427 0.00447


==> data/dndz/red/alpha0_10.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.00507
0.17500 -0.06066
0.22500 -0.00092
0.27500 0.00033
0.32500 -0.07372
0.37500 0.00874
0.42500 -0.04970
0.47500 -0.06311
0.52500 -0.01735
0.57500 0.03091
0.62500 0.05321
0.67500 0.04706
0.72500 0.01406
0.77500 0.00029
0.82500 -0.02803
0.87500 0.00765
0.92500 0.02255
0.97500 0.06232
1.02500 0.01810
1.07500 0.00938
1.12500 -0.02591
1.17500 0.08339
1.22500 0.09524
1.27500 0.16391
1.32500 0.12210
1.37500 0.14560
1.42500 0.21933
1.47500 0.24815
1.52500 0.17402
1.57500 0.28671
1.62500 0.24619
1.67500 0.29951
1.72500 0.25678
1.77500 0.41055
1.82500 0.33887
1.87500 0.25221
1.92500 0.19175
1.97500 0.14799
2.02500 0.10838
2.07500 0.18952
2.12500 0.11695
2.17500 0.22978
2.22500 0.16308
2.27500 0.14946
2.32500 0.07618
2.37500 0.06550
2.42500 0.06087
2.47500 0.08833
2.52500 0.01382
2.57500 0.02673
2.62500 -0.09285
2.67500 0.01113
2.72500 0.04727
2.77500 -0.15484
2.82500 -0.01532
2.87500 -0.18034
2.92500 0.07801
2.97500 0.09664


==> data/dndz/red/alpha0_50.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.03624
0.17500 -0.09487
0.22500 -0.01448
0.27500 0.01412
0.32500 -0.01805
0.37500 0.03538
0.42500 -0.04046
0.47500 -0.05827
0.52500 -0.02429
0.57500 -0.01892
0.62500 0.05637
0.67500 -0.03544
0.72500 -0.01149
0.77500 0.01052
0.82500 0.01469
0.87500 0.01208
0.92500 0.00042
0.97500 0.04554
1.02500 0.09855
1.07500 -0.00196
1.12500 0.02951
1.17500 0.08918
1.22500 0.14835
1.27500 0.12590
1.32500 0.12448
1.37500 0.10407
1.42500 0.21072
1.47500 0.22381
1.52500 0.18590
1.57500 0.35203
1.62500 0.24781
1.67500 0.30281
1.72500 0.24714
1.77500 0.37973
1.82500 0.29661
1.87500 0.27896
1.92500 0.18531
1.97500 0.15912
2.02500 0.15504
2.07500 0.21927
2.12500 0.09946
2.17500 0.16026
2.22500 0.13149
2.27500 0.13124
2.32500 0.05414
2.37500 0.06609
2.42500 0.11354
2.47500 0.08701
2.52500 0.07900
2.57500 0.10331
2.62500 -0.07588
2.67500 0.07625
2.72500 -0.08593
2.77500 0.02876
2.82500 -0.05911
2.87500 -0.10416
2.92500 -0.01720
2.97500 0.10012


==> data/dndz/red/alpha1_10.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.18011
0.17500 -0.08090
0.22500 0.01690
0.27500 0.05486
0.32500 -0.03391
0.37500 0.03800
0.42500 -0.09619
0.47500 -0.12944
0.52500 0.00069
0.57500 0.05331
0.62500 0.01464
0.67500 -0.01016
0.72500 0.04928
0.77500 -0.01003
0.82500 -0.00957
0.87500 -0.01628
0.92500 -0.01036
0.97500 0.03769
1.02500 0.08140
1.07500 -0.03368
1.12500 0.00651
1.17500 0.13454
1.22500 0.17832
1.27500 0.15000
1.32500 0.15902
1.37500 0.04759
1.42500 0.15132
1.47500 0.24998
1.52500 0.21078
1.57500 0.20596
1.62500 0.28255
1.67500 0.31416
1.72500 0.22766
1.77500 0.27619
1.82500 0.21886
1.87500 0.24010
1.92500 0.17154
1.97500 0.12752
2.02500 0.09454
2.07500 0.10514
2.12500 0.12046
2.17500 0.15831
2.22500 0.08497
2.27500 0.05704
2.32500 0.04806
2.37500 0.05476
2.42500 0.07006
2.47500 0.06652
2.52500 0.01156
2.57500 0.04260
2.62500 0.01810
2.67500 0.03927
2.72500 -0.05704
2.77500 -0.04415
2.82500 -0.06361
2.87500 -0.11147
2.92500 -0.02766
2.97500 0.05713


==> data/dndz/red/alpha1_50.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.21847
0.17500 -0.10178
0.22500 0.01374
0.27500 -0.05151
0.32500 -0.16573
0.37500 -0.05690
0.42500 -0.11485
0.47500 -0.01130
0.52500 -0.06233
0.57500 0.05678
0.62500 0.06408
0.67500 -0.02066
0.72500 -0.00545
0.77500 -0.00867
0.82500 -0.05595
0.87500 0.00479
0.92500 0.02881
0.97500 0.08625
1.02500 0.05081
1.07500 -0.03714
1.12500 0.00358
1.17500 0.07212
1.22500 0.14196
1.27500 0.12960
1.32500 0.12780
1.37500 0.13025
1.42500 0.18036
1.47500 0.21054
1.52500 0.25874
1.57500 0.25812
1.62500 0.25803
1.67500 0.33552
1.72500 0.20184
1.77500 0.33186
1.82500 0.22322
1.87500 0.17599
1.92500 0.19160
1.97500 0.13373
2.02500 0.06702
2.07500 0.10560
2.12500 0.12366
2.17500 0.15738
2.22500 0.09256
2.27500 0.06508
2.32500 0.06726
2.37500 0.05727
2.42500 0.05583
2.47500 0.02457
2.52500 0.04406
2.57500 0.04380
2.62500 -0.05526
2.67500 0.03477
2.72500 0.04747
2.77500 -0.02676
2.82500 -0.06875
2.87500 -0.16665
2.92500 -0.09071
2.97500 0.00188


==> data/dndz/red/alpha2_10.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.33902
0.17500 -0.33895
0.22500 0.04576
0.27500 -0.13957
0.32500 -0.04938
0.37500 -0.04017
0.42500 -0.21845
0.47500 -0.26768
0.52500 -0.01478
0.57500 -0.02340
0.62500 0.14354
0.67500 0.01569
0.72500 -0.02850
0.77500 0.07226
0.82500 -0.03737
0.87500 0.00620
0.92500 -0.02118
0.97500 0.08361
1.02500 0.06560
1.07500 0.11205
1.12500 0.01301
1.17500 0.14299
1.22500 0.20292
1.27500 0.05290
1.32500 0.20419
1.37500 0.15556
1.42500 0.23481
1.47500 0.22142
1.52500 0.25676
1.57500 0.27913
1.62500 0.24897
1.67500 0.28850
1.72500 0.18251
1.77500 0.25649
1.82500 0.19694
1.87500 0.19246
1.92500 0.14242
1.97500 0.12567
2.02500 0.07741
2.07500 0.11263
2.12500 0.08794
2.17500 0.12632
2.22500 0.06824
2.27500 0.08216
2.32500 0.03908
2.37500 0.03264
2.42500 0.05318
2.47500 0.04141
2.52500 0.03604
2.57500 0.03470
2.62500 -0.00107
2.67500 -0.00194
2.72500 0.00326
2.77500 0.02927
2.82500 -0.01746
2.87500 -0.05281
2.92500 -0.02480
2.97500 0.05282


==> data/dndz/red/alpha2_50.txt <==
# Drawn from \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.5))^\alpha,
# and normalized
r0.02500 nan
0.07500 nan
0.12500 0.22056
0.17500 -0.33504
0.22500 -0.08838
0.27500 -0.07404
0.32500 -0.05618
0.37500 -0.01398
0.42500 -0.08887
0.47500 -0.22821
0.52500 -0.04309
0.57500 -0.04386
0.62500 0.03091
0.67500 -0.09717
0.72500 -0.04850
0.77500 0.00247
0.82500 -0.04766
0.87500 -0.00545
0.92500 0.03840
0.97500 0.00385
1.02500 0.13645
1.07500 0.06019
1.12500 0.00767
1.17500 0.12068
1.22500 0.16584
1.27500 0.14604
1.32500 0.17235
1.37500 0.16285
1.42500 0.22772
1.47500 0.27265
1.52500 0.32789
1.57500 0.28142
1.62500 0.23333
1.67500 0.28486
1.72500 0.21140
1.77500 0.26846
1.82500 0.23588
1.87500 0.12704
1.92500 0.12657
1.97500 0.06966
2.02500 0.11790
2.07500 0.11334
2.12500 0.04036
2.17500 0.09619
2.22500 0.05908
2.27500 0.05392
2.32500 0.06516
2.37500 0.05697
2.42500 0.06469
2.47500 0.04382
2.52500 0.01769
2.57500 0.00143
2.62500 -0.01936
2.67500 0.03128
2.72500 -0.01306
2.77500 -0.01486
2.82500 -0.05064
2.87500 -0.01948
2.92500 -0.05019
2.97500 0.04130


==> data/dndz/red/dndz_alpha0.00.txt <==
# Gauss * (B*z + C*z^2) fit to \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.5))^\alpha,
# and normalized
0.00050 1.21857e-11
0.00150 1.10942e-10
0.00250 3.11741e-10
0.00350 6.18084e-10
0.00450 1.03355e-09
0.00550 1.56179e-09
0.00650 2.20653e-09
0.00750 2.97160e-09
0.00850 3.86089e-09
0.00950 4.87837e-09
0.01050 6.02811e-09
0.01150 7.31425e-09
0.01250 8.74104e-09
0.01350 1.03128e-08
0.01450 1.20339e-08
0.01550 1.39089e-08
0.01650 1.59424e-08
0.01750 1.81390e-08
0.01850 2.05036e-08
0.01950 2.30411e-08
0.02050 2.57563e-08
0.02150 2.86545e-08
0.02250 3.17408e-08
0.02350 3.50205e-08
0.02450 3.84989e-08
0.02550 4.21817e-08
0.02650 4.60743e-08
0.02750 5.01826e-08
0.02850 5.45124e-08
0.02950 5.90696e-08
0.03050 6.38603e-08
0.03150 6.88906e-08
0.03250 7.41670e-08
0.03350 7.96957e-08
0.03450 8.54834e-08
0.03550 9.15368e-08
0.03650 9.78626e-08
0.03750 1.04468e-07
0.03850 1.11359e-07
0.03950 1.18545e-07
0.04050 1.26031e-07
0.04150 1.33826e-07
0.04250 1.41936e-07
0.04350 1.50371e-07
0.04450 1.59137e-07
0.04550 1.68244e-07
0.04650 1.77698e-07
0.04750 1.87508e-07
0.04850 1.97683e-07
0.04950 2.08232e-07
0.05050 2.19163e-07
0.05150 2.30485e-07
0.05250 2.42208e-07
0.05350 2.54340e-07
0.05450 2.66892e-07
0.05550 2.79872e-07
0.05650 2.93291e-07
0.05750 3.07159e-07
0.05850 3.21485e-07
0.05950 3.36280e-07
0.06050 3.51556e-07
0.06150 3.67321e-07
0.06250 3.83588e-07
0.06350 4.00367e-07
0.06450 4.17670e-07
0.06550 4.35507e-07
0.06650 4.53892e-07
0.06750 4.72836e-07
0.06850 4.92350e-07
0.06950 5.12447e-07
0.07050 5.33140e-07
0.07150 5.54441e-07
0.07250 5.76364e-07
0.07350 5.98921e-07
0.07450 6.22126e-07
0.07550 6.45993e-07
0.07650 6.70534e-07
0.07750 6.95766e-07
0.07850 7.21700e-07
0.07950 7.48354e-07
0.08050 7.75740e-07
0.08150 8.03875e-07
0.08250 8.32772e-07
0.08350 8.62449e-07
0.08450 8.92921e-07
0.08550 9.24204e-07
0.08650 9.56314e-07
0.08750 9.89268e-07
0.08850 1.02308e-06
0.08950 1.05777e-06
0.09050 1.09336e-06
0.09150 1.12986e-06
0.09250 1.16730e-06
0.09350 1.20568e-06
0.09450 1.24503e-06
0.09550 1.28536e-06
0.09650 1.32670e-06
0.09750 1.36907e-06
0.09850 1.41249e-06
0.09950 1.45696e-06
0.10050 1.50253e-06
0.10150 1.54920e-06
0.10250 1.59700e-06
0.10350 1.64595e-06
0.10450 1.69607e-06
0.10550 1.74738e-06
0.10650 1.79991e-06
0.10750 1.85368e-06
0.10850 1.90871e-06
0.10950 1.96502e-06
0.11050 2.02265e-06
0.11150 2.08161e-06
0.11250 2.14192e-06
0.11350 2.20362e-06
0.11450 2.26673e-06
0.11550 2.33127e-06
0.11650 2.39728e-06
0.11750 2.46477e-06
0.11850 2.53377e-06
0.11950 2.60432e-06
0.12050 2.67643e-06
0.12150 2.75015e-06
0.12250 2.82549e-06
0.12350 2.90249e-06
0.12450 2.98117e-06
0.12550 3.06157e-06
0.12650 3.14371e-06
0.12750 3.22763e-06
0.12850 3.31336e-06
0.12950 3.40093e-06
0.13050 3.49037e-06
0.13150 3.58171e-06
0.13250 3.67500e-06
0.13350 3.77026e-06
0.13450 3.86752e-06
0.13550 3.96682e-06
0.13650 4.06821e-06
0.13750 4.17170e-06
0.13850 4.27735e-06
0.13950 4.38518e-06
0.14050 4.49523e-06
0.14150 4.60754e-06
0.14250 4.72216e-06
0.14350 4.83911e-06
0.14450 4.95844e-06
0.14550 5.08019e-06
0.14650 5.20440e-06
0.14750 5.33111e-06
0.14850 5.46037e-06
0.14950 5.59220e-06
0.15050 5.72667e-06
0.15150 5.86381e-06
0.15250 6.00367e-06
0.15350 6.14629e-06
0.15450 6.29172e-06
0.15550 6.44000e-06
0.15650 6.59118e-06
0.15750 6.74531e-06
0.15850 6.90244e-06
0.15950 7.06261e-06
0.16050 7.22588e-06
0.16150 7.39230e-06
0.16250 7.56191e-06
0.16350 7.73478e-06
0.16450 7.91094e-06
0.16550 8.09046e-06
0.16650 8.27339e-06
0.16750 8.45978e-06
0.16850 8.64969e-06
0.16950 8.84318e-06
0.17050 9.04029e-06
0.17150 9.24110e-06
0.17250 9.44566e-06
0.17350 9.65403e-06
0.17450 9.86626e-06
0.17550 1.00824e-05
0.17650 1.03026e-05
0.17750 1.05268e-05
0.17850 1.07551e-05
0.17950 1.09876e-05
0.18050 1.12244e-05
0.18150 1.14654e-05
0.18250 1.17109e-05
0.18350 1.19608e-05
0.18450 1.22152e-05
0.18550 1.24742e-05
0.18650 1.27379e-05
0.18750 1.30063e-05
0.18850 1.32795e-05
0.18950 1.35575e-05
0.19050 1.38405e-05
0.19150 1.41286e-05
0.19250 1.44217e-05
0.19350 1.47201e-05
0.19450 1.50237e-05
0.19550 1.53326e-05
0.19650 1.56469e-05
0.19750 1.59668e-05
0.19850 1.62922e-05
0.19950 1.66233e-05
0.20050 1.69601e-05
0.20150 1.73028e-05
0.20250 1.76514e-05
0.20350 1.80060e-05
0.20450 1.83667e-05
0.20550 1.87337e-05
0.20650 1.91069e-05
0.20750 1.94864e-05
0.20850 1.98725e-05
0.20950 2.02651e-05
0.21050 2.06644e-05
0.21150 2.10704e-05
0.21250 2.14833e-05
0.21350 2.19032e-05
0.21450 2.23301e-05
0.21550 2.27642e-05
0.21650 2.32055e-05
0.21750 2.36543e-05
0.21850 2.41105e-05
0.21950 2.45743e-05
0.22050 2.50458e-05
0.22150 2.55251e-05
0.22250 2.60123e-05
0.22350 2.65076e-05
0.22450 2.70110e-05
0.22550 2.75227e-05
0.22650 2.80427e-05
0.22750 2.85713e-05
0.22850 2.91085e-05
0.22950 2.96544e-05
0.23050 3.02092e-05
0.23150 3.07731e-05
0.23250 3.13460e-05
0.23350 3.19282e-05
0.23450 3.25197e-05
0.23550 3.31208e-05
0.23650 3.37315e-05
0.23750 3.43520e-05
0.23850 3.49824e-05
0.23950 3.56229e-05
0.24050 3.62736e-05
0.24150 3.69346e-05
0.24250 3.76060e-05
0.24350 3.82881e-05
0.24450 3.89810e-05
0.24550 3.96848e-05
0.24650 4.03997e-05
0.24750 4.11258e-05
0.24850 4.18632e-05
0.24950 4.26122e-05
0.25050 4.33729e-05
0.25150 4.41454e-05
0.25250 4.49300e-05
0.25350 4.57267e-05
0.25450 4.65357e-05
0.25550 4.73573e-05
0.25650 4.81915e-05
0.25750 4.90386e-05
0.25850 4.98987e-05
0.25950 5.07720e-05
0.26050 5.16586e-05
0.26150 5.25588e-05
0.26250 5.34728e-05
0.26350 5.44006e-05
0.26450 5.53426e-05
0.26550 5.62988e-05
0.26650 5.72695e-05
0.26750 5.82549e-05
0.26850 5.92552e-05
0.26950 6.02705e-05
0.27050 6.13010e-05
0.27150 6.23471e-05
0.27250 6.34088e-05
0.27350 6.44863e-05
0.27450 6.55799e-05
0.27550 6.66899e-05
0.27650 6.78163e-05
0.27750 6.89594e-05
0.27850 7.01195e-05
0.27950 7.12967e-05
0.28050 7.24913e-05
0.28150 7.37035e-05
0.28250 7.49336e-05
0.28350 7.61817e-05
0.28450 7.74480e-05
0.28550 7.87330e-05
0.28650 8.00366e-05
0.28750 8.13593e-05
0.28850 8.27013e-05
0.28950 8.40627e-05
0.29050 8.54439e-05
0.29150 8.68451e-05
0.29250 8.82665e-05
0.29350 8.97084e-05
0.29450 9.11711e-05
0.29550 9.26549e-05
0.29650 9.41599e-05
0.29750 9.56865e-05
0.29850 9.72350e-05
0.29950 9.88055e-05
0.30050 1.00399e-04
0.30150 1.02014e-04
0.30250 1.03653e-04
0.30350 1.05315e-04
0.30450 1.07000e-04
0.30550 1.08709e-04
0.30650 1.10442e-04
0.30750 1.12200e-04
0.30850 1.13983e-04
0.30950 1.15790e-04
0.31050 1.17623e-04
0.31150 1.19482e-04
0.31250 1.21366e-04
0.31350 1.23277e-04
0.31450 1.25214e-04
0.31550 1.27179e-04
0.31650 1.29170e-04
0.31750 1.31189e-04
0.31850 1.33237e-04
0.31950 1.35312e-04
0.32050 1.37416e-04
0.32150 1.39549e-04
0.32250 1.41711e-04
0.32350 1.43904e-04
0.32450 1.46126e-04
0.32550 1.48378e-04
0.32650 1.50661e-04
0.32750 1.52976e-04
0.32850 1.55322e-04
0.32950 1.57700e-04
0.33050 1.60110e-04
0.33150 1.62553e-04
0.33250 1.65028e-04
0.33350 1.67538e-04
0.33450 1.70081e-04
0.33550 1.72658e-04
0.33650 1.75270e-04
0.33750 1.77917e-04
0.33850 1.80600e-04
0.33950 1.83318e-04
0.34050 1.86073e-04
0.34150 1.88865e-04
0.34250 1.91694e-04
0.34350 1.94560e-04
0.34450 1.97464e-04
0.34550 2.00407e-04
0.34650 2.03389e-04
0.34750 2.06411e-04
0.34850 2.09472e-04
0.34950 2.12573e-04
0.35050 2.15716e-04
0.35150 2.18899e-04
0.35250 2.22125e-04
0.35350 2.25392e-04
0.35450 2.28703e-04
0.35550 2.32056e-04
0.35650 2.35454e-04
0.35750 2.38895e-04
0.35850 2.42381e-04
0.35950 2.45913e-04
0.36050 2.49490e-04
0.36150 2.53114e-04
0.36250 2.56784e-04
0.36350 2.60502e-04
0.36450 2.64268e-04
0.36550 2.68082e-04
0.36650 2.71945e-04
0.36750 2.75857e-04
0.36850 2.79820e-04
0.36950 2.83833e-04
0.37050 2.87898e-04
0.37150 2.92014e-04
0.37250 2.96183e-04
0.37350 3.00404e-04
0.37450 3.04680e-04
0.37550 3.09009e-04
0.37650 3.13393e-04
0.37750 3.17833e-04
0.37850 3.22329e-04
0.37950 3.26881e-04
0.38050 3.31490e-04
0.38150 3.36158e-04
0.38250 3.40884e-04
0.38350 3.45669e-04
0.38450 3.50514e-04
0.38550 3.55419e-04
0.38650 3.60386e-04
0.38750 3.65414e-04
0.38850 3.70505e-04
0.38950 3.75659e-04
0.39050 3.80877e-04
0.39150 3.86160e-04
0.39250 3.91508e-04
0.39350 3.96921e-04
0.39450 4.02402e-04
0.39550 4.07950e-04
0.39650 4.13566e-04
0.39750 4.19251e-04
0.39850 4.25006e-04
0.39950 4.30831e-04
0.40050 4.36727e-04
0.40150 4.42696e-04
0.40250 4.48736e-04
0.40350 4.54851e-04
0.40450 4.61040e-04
0.40550 4.67303e-04
0.40650 4.73643e-04
0.40750 4.80059e-04
0.40850 4.86553e-04
0.40950 4.93125e-04
0.41050 4.99776e-04
0.41150 5.06507e-04
0.41250 5.13319e-04
0.41350 5.20213e-04
0.41450 5.27189e-04
0.41550 5.34249e-04
0.41650 5.41393e-04
0.41750 5.48622e-04
0.41850 5.55937e-04
0.41950 5.63339e-04
0.42050 5.70829e-04
0.42150 5.78408e-04
0.42250 5.86077e-04
0.42350 5.93836e-04
0.42450 6.01687e-04
0.42550 6.09630e-04
0.42650 6.17667e-04
0.42750 6.25798e-04
0.42850 6.34025e-04
0.42950 6.42348e-04
0.43050 6.50769e-04
0.43150 6.59288e-04
0.43250 6.67907e-04
0.43350 6.76626e-04
0.43450 6.85446e-04
0.43550 6.94369e-04
0.43650 7.03396e-04
0.43750 7.12527e-04
0.43850 7.21764e-04
0.43950 7.31108e-04
0.44050 7.40560e-04
0.44150 7.50120e-04
0.44250 7.59791e-04
0.44350 7.69573e-04
0.44450 7.79467e-04
0.44550 7.89474e-04
0.44650 7.99596e-04
0.44750 8.09834e-04
0.44850 8.20189e-04
0.44950 8.30661e-04
0.45050 8.41253e-04
0.45150 8.51966e-04
0.45250 8.62800e-04
0.45350 8.73756e-04
0.45450 8.84837e-04
0.45550 8.96043e-04
0.45650 9.07376e-04
0.45750 9.18836e-04
0.45850 9.30425e-04
0.45950 9.42145e-04
0.46050 9.53996e-04
0.46150 9.65981e-04
0.46250 9.78099e-04
0.46350 9.90353e-04
0.46450 1.00274e-03
0.46550 1.01527e-03
0.46650 1.02794e-03
0.46750 1.04075e-03
0.46850 1.05370e-03
0.46950 1.06680e-03
0.47050 1.08004e-03
0.47150 1.09342e-03
0.47250 1.10696e-03
0.47350 1.12064e-03
0.47450 1.13447e-03
0.47550 1.14846e-03
0.47650 1.16260e-03
0.47750 1.17690e-03
0.47850 1.19135e-03
0.47950 1.20596e-03
0.48050 1.22073e-03
0.48150 1.23566e-03
0.48250 1.25075e-03
0.48350 1.26601e-03
0.48450 1.28143e-03
0.48550 1.29702e-03
0.48650 1.31278e-03
0.48750 1.32871e-03
0.48850 1.34481e-03
0.48950 1.36109e-03
0.49050 1.37754e-03
0.49150 1.39417e-03
0.49250 1.41097e-03
0.49350 1.42796e-03
0.49450 1.44513e-03
0.49550 1.46248e-03
0.49650 1.48002e-03
0.49750 1.49775e-03
0.49850 1.51566e-03
0.49950 1.53377e-03
0.50050 1.55206e-03
0.50150 1.57056e-03
0.50250 1.58924e-03
0.50350 1.60813e-03
0.50450 1.62721e-03
0.50550 1.64650e-03
0.50650 1.66599e-03
0.50750 1.68569e-03
0.50850 1.70559e-03
0.50950 1.72570e-03
0.51050 1.74602e-03
0.51150 1.76656e-03
0.51250 1.78731e-03
0.51350 1.80827e-03
0.51450 1.82946e-03
0.51550 1.85086e-03
0.51650 1.87249e-03
0.51750 1.89434e-03
0.51850 1.91642e-03
0.51950 1.93873e-03
0.52050 1.96127e-03
0.52150 1.98404e-03
0.52250 2.00705e-03
0.52350 2.03029e-03
0.52450 2.05378e-03
0.52550 2.07750e-03
0.52650 2.10147e-03
0.52750 2.12568e-03
0.52850 2.15014e-03
0.52950 2.17485e-03
0.53050 2.19981e-03
0.53150 2.22503e-03
0.53250 2.25051e-03
0.53350 2.27624e-03
0.53450 2.30223e-03
0.53550 2.32849e-03
0.53650 2.35501e-03
0.53750 2.38180e-03
0.53850 2.40887e-03
0.53950 2.43620e-03
0.54050 2.46381e-03
0.54150 2.49170e-03
0.54250 2.51986e-03
0.54350 2.54831e-03
0.54450 2.57705e-03
0.54550 2.60607e-03
0.54650 2.63538e-03
0.54750 2.66499e-03
0.54850 2.69488e-03
0.54950 2.72508e-03
0.55050 2.75558e-03
0.55150 2.78637e-03
0.55250 2.81748e-03
0.55350 2.84889e-03
0.55450 2.88061e-03
0.55550 2.91264e-03
0.55650 2.94499e-03
0.55750 2.97766e-03
0.55850 3.01065e-03
0.55950 3.04396e-03
0.56050 3.07760e-03
0.56150 3.11157e-03
0.56250 3.14587e-03
0.56350 3.18050e-03
0.56450 3.21547e-03
0.56550 3.25078e-03
0.56650 3.28644e-03
0.56750 3.32244e-03
0.56850 3.35879e-03
0.56950 3.39549e-03
0.57050 3.43255e-03
0.57150 3.46996e-03
0.57250 3.50774e-03
0.57350 3.54587e-03
0.57450 3.58438e-03
0.57550 3.62325e-03
0.57650 3.66250e-03
0.57750 3.70212e-03
0.57850 3.74212e-03
0.57950 3.78251e-03
0.58050 3.82327e-03
0.58150 3.86443e-03
0.58250 3.90598e-03
0.58350 3.94792e-03
0.58450 3.99026e-03
0.58550 4.03300e-03
0.58650 4.07614e-03
0.58750 4.11969e-03
0.58850 4.16366e-03
0.58950 4.20803e-03
0.59050 4.25283e-03
0.59150 4.29804e-03
0.59250 4.34368e-03
0.59350 4.38975e-03
0.59450 4.43624e-03
0.59550 4.48317e-03
0.59650 4.53054e-03
0.59750 4.57835e-03
0.59850 4.62660e-03
0.59950 4.67531e-03
0.60050 4.72446e-03
0.60150 4.77407e-03
0.60250 4.82414e-03
0.60350 4.87467e-03
0.60450 4.92567e-03
0.60550 4.97713e-03
0.60650 5.02907e-03
0.60750 5.08149e-03
0.60850 5.13439e-03
0.60950 5.18777e-03
0.61050 5.24164e-03
0.61150 5.29600e-03
0.61250 5.35086e-03
0.61350 5.40622e-03
0.61450 5.46208e-03
0.61550 5.51845e-03
0.61650 5.57533e-03
0.61750 5.63273e-03
0.61850 5.69064e-03
0.61950 5.74908e-03
0.62050 5.80805e-03
0.62150 5.86755e-03
0.62250 5.92758e-03
0.62350 5.98815e-03
0.62450 6.04927e-03
0.62550 6.11093e-03
0.62650 6.17314e-03
0.62750 6.23591e-03
0.62850 6.29924e-03
0.62950 6.36314e-03
0.63050 6.42760e-03
0.63150 6.49264e-03
0.63250 6.55825e-03
0.63350 6.62445e-03
0.63450 6.69123e-03
0.63550 6.75860e-03
0.63650 6.82656e-03
0.63750 6.89512e-03
0.63850 6.96429e-03
0.63950 7.03406e-03
0.64050 7.10445e-03
0.64150 7.17545e-03
0.64250 7.24708e-03
0.64350 7.31933e-03
0.64450 7.39221e-03
0.64550 7.46572e-03
0.64650 7.53988e-03
0.64750 7.61468e-03
0.64850 7.69013e-03
0.64950 7.76623e-03
0.65050 7.84299e-03
0.65150 7.92041e-03
0.65250 7.99850e-03
0.65350 8.07727e-03
0.65450 8.15671e-03
0.65550 8.23683e-03
0.65650 8.31764e-03
0.65750 8.39915e-03
0.65850 8.48135e-03
0.65950 8.56425e-03
0.66050 8.64786e-03
0.66150 8.73218e-03
0.66250 8.81722e-03
0.66350 8.90298e-03
0.66450 8.98947e-03
0.66550 9.07669e-03
0.66650 9.16465e-03
0.66750 9.25335e-03
0.66850 9.34280e-03
0.66950 9.43301e-03
0.67050 9.52397e-03
0.67150 9.61569e-03
0.67250 9.70819e-03
0.67350 9.80145e-03
0.67450 9.89550e-03
0.67550 9.99034e-03
0.67650 1.00860e-02
0.67750 1.01824e-02
0.67850 1.02796e-02
0.67950 1.03776e-02
0.68050 1.04765e-02
0.68150 1.05761e-02
0.68250 1.06766e-02
0.68350 1.07779e-02
0.68450 1.08801e-02
0.68550 1.09831e-02
0.68650 1.10869e-02
0.68750 1.11916e-02
0.68850 1.12971e-02
0.68950 1.14035e-02
0.69050 1.15108e-02
0.69150 1.16190e-02
0.69250 1.17280e-02
0.69350 1.18379e-02
0.69450 1.19487e-02
0.69550 1.20604e-02
0.69650 1.21731e-02
0.69750 1.22866e-02
0.69850 1.24010e-02
0.69950 1.25164e-02
0.70050 1.26327e-02
0.70150 1.27499e-02
0.70250 1.28681e-02
0.70350 1.29872e-02
0.70450 1.31073e-02
0.70550 1.32283e-02
0.70650 1.33503e-02
0.70750 1.34733e-02
0.70850 1.35973e-02
0.70950 1.37222e-02
0.71050 1.38481e-02
0.71150 1.39750e-02
0.71250 1.41030e-02
0.71350 1.42319e-02
0.71450 1.43619e-02
0.71550 1.44928e-02
0.71650 1.46248e-02
0.71750 1.47579e-02
0.71850 1.48920e-02
0.71950 1.50271e-02
0.72050 1.51633e-02
0.72150 1.53006e-02
0.72250 1.54389e-02
0.72350 1.55783e-02
0.72450 1.57188e-02
0.72550 1.58604e-02
0.72650 1.60030e-02
0.72750 1.61468e-02
0.72850 1.62917e-02
0.72950 1.64377e-02
0.73050 1.65849e-02
0.73150 1.67331e-02
0.73250 1.68825e-02
0.73350 1.70331e-02
0.73450 1.71848e-02
0.73550 1.73376e-02
0.73650 1.74916e-02
0.73750 1.76468e-02
0.73850 1.78032e-02
0.73950 1.79608e-02
0.74050 1.81196e-02
0.74150 1.82795e-02
0.74250 1.84407e-02
0.74350 1.86031e-02
0.74450 1.87667e-02
0.74550 1.89316e-02
0.74650 1.90977e-02
0.74750 1.92650e-02
0.74850 1.94336e-02
0.74950 1.96034e-02
0.75050 1.97745e-02
0.75150 1.99469e-02
0.75250 2.01206e-02
0.75350 2.02956e-02
0.75450 2.04719e-02
0.75550 2.06494e-02
0.75650 2.08283e-02
0.75750 2.10086e-02
0.75850 2.11901e-02
0.75950 2.13730e-02
0.76050 2.15572e-02
0.76150 2.17428e-02
0.76250 2.19297e-02
0.76350 2.21180e-02
0.76450 2.23077e-02
0.76550 2.24988e-02
0.76650 2.26913e-02
0.76750 2.28851e-02
0.76850 2.30804e-02
0.76950 2.32771e-02
0.77050 2.34752e-02
0.77150 2.36748e-02
0.77250 2.38758e-02
0.77350 2.40782e-02
0.77450 2.42821e-02
0.77550 2.44874e-02
0.77650 2.46943e-02
0.77750 2.49026e-02
0.77850 2.51124e-02
0.77950 2.53237e-02
0.78050 2.55365e-02
0.78150 2.57508e-02
0.78250 2.59667e-02
0.78350 2.61841e-02
0.78450 2.64030e-02
0.78550 2.66235e-02
0.78650 2.68455e-02
0.78750 2.70691e-02
0.78850 2.72942e-02
0.78950 2.75210e-02
0.79050 2.77493e-02
0.79150 2.79793e-02
0.79250 2.82108e-02
0.79350 2.84440e-02
0.79450 2.86788e-02
0.79550 2.89152e-02
0.79650 2.91532e-02
0.79750 2.93930e-02
0.79850 2.96343e-02
0.79950 2.98774e-02
0.80050 3.01221e-02
0.80150 3.03685e-02
0.80250 3.06166e-02
0.80350 3.08664e-02
0.80450 3.11180e-02
0.80550 3.13712e-02
0.80650 3.16262e-02
0.80750 3.18829e-02
0.80850 3.21414e-02
0.80950 3.24016e-02
0.81050 3.26636e-02
0.81150 3.29274e-02
0.81250 3.31929e-02
0.81350 3.34603e-02
0.81450 3.37294e-02
0.81550 3.40004e-02
0.81650 3.42732e-02
0.81750 3.45478e-02
0.81850 3.48243e-02
0.81950 3.51026e-02
0.82050 3.53828e-02
0.82150 3.56648e-02
0.82250 3.59487e-02
0.82350 3.62345e-02
0.82450 3.65222e-02
0.82550 3.68118e-02
0.82650 3.71034e-02
0.82750 3.73968e-02
0.82850 3.76922e-02
0.82950 3.79895e-02
0.83050 3.82888e-02
0.83150 3.85900e-02
0.83250 3.88933e-02
0.83350 3.91985e-02
0.83450 3.95056e-02
0.83550 3.98148e-02
0.83650 4.01260e-02
0.83750 4.04393e-02
0.83850 4.07545e-02
0.83950 4.10718e-02
0.84050 4.13911e-02
0.84150 4.17125e-02
0.84250 4.20360e-02
0.84350 4.23615e-02
0.84450 4.26892e-02
0.84550 4.30189e-02
0.84650 4.33507e-02
0.84750 4.36847e-02
0.84850 4.40207e-02
0.84950 4.43590e-02
0.85050 4.46993e-02
0.85150 4.50418e-02
0.85250 4.53865e-02
0.85350 4.57334e-02
0.85450 4.60824e-02
0.85550 4.64337e-02
0.85650 4.67871e-02
0.85750 4.71428e-02
0.85850 4.75007e-02
0.85950 4.78608e-02
0.86050 4.82232e-02
0.86150 4.85878e-02
0.86250 4.89547e-02
0.86350 4.93239e-02
0.86450 4.96953e-02
0.86550 5.00691e-02
0.86650 5.04451e-02
0.86750 5.08235e-02
0.86850 5.12042e-02
0.86950 5.15872e-02
0.87050 5.19726e-02
0.87150 5.23604e-02
0.87250 5.27505e-02
0.87350 5.31430e-02
0.87450 5.35378e-02
0.87550 5.39351e-02
0.87650 5.43348e-02
0.87750 5.47369e-02
0.87850 5.51414e-02
0.87950 5.55483e-02
0.88050 5.59578e-02
0.88150 5.63696e-02
0.88250 5.67840e-02
0.88350 5.72008e-02
0.88450 5.76201e-02
0.88550 5.80419e-02
0.88650 5.84662e-02
0.88750 5.88930e-02
0.88850 5.93224e-02
0.88950 5.97543e-02
0.89050 6.01887e-02
0.89150 6.06257e-02
0.89250 6.10653e-02
0.89350 6.15075e-02
0.89450 6.19522e-02
0.89550 6.23996e-02
0.89650 6.28496e-02
0.89750 6.33022e-02
0.89850 6.37574e-02
0.89950 6.42152e-02
0.90050 6.46758e-02
0.90150 6.51390e-02
0.90250 6.56048e-02
0.90350 6.60734e-02
0.90450 6.65446e-02
0.90550 6.70186e-02
0.90650 6.74952e-02
0.90750 6.79746e-02
0.90850 6.84567e-02
0.90950 6.89416e-02
0.91050 6.94292e-02
0.91150 6.99196e-02
0.91250 7.04128e-02
0.91350 7.09088e-02
0.91450 7.14075e-02
0.91550 7.19091e-02
0.91650 7.24135e-02
0.91750 7.29207e-02
0.91850 7.34307e-02
0.91950 7.39436e-02
0.92050 7.44594e-02
0.92150 7.49780e-02
0.92250 7.54995e-02
0.92350 7.60240e-02
0.92450 7.65513e-02
0.92550 7.70815e-02
0.92650 7.76146e-02
0.92750 7.81507e-02
0.92850 7.86897e-02
0.92950 7.92317e-02
0.93050 7.97766e-02
0.93150 8.03245e-02
0.93250 8.08754e-02
0.93350 8.14293e-02
0.93450 8.19861e-02
0.93550 8.25460e-02
0.93650 8.31090e-02
0.93750 8.36749e-02
0.93850 8.42439e-02
0.93950 8.48160e-02
0.94050 8.53911e-02
0.94150 8.59693e-02
0.94250 8.65505e-02
0.94350 8.71349e-02
0.94450 8.77224e-02
0.94550 8.83130e-02
0.94650 8.89067e-02
0.94750 8.95035e-02
0.94850 9.01035e-02
0.94950 9.07067e-02
0.95050 9.13130e-02
0.95150 9.19225e-02
0.95250 9.25351e-02
0.95350 9.31510e-02
0.95450 9.37701e-02
0.95550 9.43924e-02
0.95650 9.50179e-02
0.95750 9.56466e-02
0.95850 9.62786e-02
0.95950 9.69138e-02
0.96050 9.75523e-02
0.96150 9.81941e-02
0.96250 9.88392e-02
0.96350 9.94875e-02
0.96450 1.00139e-01
0.96550 1.00794e-01
0.96650 1.01452e-01
0.96750 1.02114e-01
0.96850 1.02779e-01
0.96950 1.03447e-01
0.97050 1.04119e-01
0.97150 1.04794e-01
0.97250 1.05472e-01
0.97350 1.06154e-01
0.97450 1.06839e-01
0.97550 1.07528e-01
0.97650 1.08220e-01
0.97750 1.08916e-01
0.97850 1.09614e-01
0.97950 1.10317e-01
0.98050 1.11023e-01
0.98150 1.11732e-01
0.98250 1.12445e-01
0.98350 1.13161e-01
0.98450 1.13880e-01
0.98550 1.14604e-01
0.98650 1.15330e-01
0.98750 1.16061e-01
0.98850 1.16794e-01
0.98950 1.17532e-01
0.99050 1.18272e-01
0.99150 1.19017e-01
0.99250 1.19765e-01
0.99350 1.20516e-01
0.99450 1.21271e-01
0.99550 1.22030e-01
0.99650 1.22792e-01
0.99750 1.23558e-01
0.99850 1.24328e-01
0.99950 1.25101e-01
1.00050 1.25878e-01
1.00150 1.26658e-01
1.00250 1.27442e-01
1.00350 1.28230e-01
1.00450 1.29021e-01
1.00550 1.29816e-01
1.00650 1.30615e-01
1.00750 1.31417e-01
1.00850 1.32224e-01
1.00950 1.33033e-01
1.01050 1.33847e-01
1.01150 1.34664e-01
1.01250 1.35485e-01
1.01350 1.36310e-01
1.01450 1.37138e-01
1.01550 1.37971e-01
1.01650 1.38807e-01
1.01750 1.39646e-01
1.01850 1.40490e-01
1.01950 1.41337e-01
1.02050 1.42188e-01
1.02150 1.43043e-01
1.02250 1.43902e-01
1.02350 1.44765e-01
1.02450 1.45631e-01
1.02550 1.46501e-01
1.02650 1.47375e-01
1.02750 1.48253e-01
1.02850 1.49135e-01
1.02950 1.50020e-01
1.03050 1.50910e-01
1.03150 1.51803e-01
1.03250 1.52701e-01
1.03350 1.53602e-01
1.03450 1.54507e-01
1.03550 1.55416e-01
1.03650 1.56328e-01
1.03750 1.57245e-01
1.03850 1.58166e-01
1.03950 1.59090e-01
1.04050 1.60019e-01
1.04150 1.60951e-01
1.04250 1.61888e-01
1.04350 1.62828e-01
1.04450 1.63772e-01
1.04550 1.64721e-01
1.04650 1.65673e-01
1.04750 1.66629e-01
1.04850 1.67589e-01
1.04950 1.68554e-01
1.05050 1.69522e-01
1.05150 1.70494e-01
1.05250 1.71470e-01
1.05350 1.72450e-01
1.05450 1.73435e-01
1.05550 1.74423e-01
1.05650 1.75415e-01
1.05750 1.76411e-01
1.05850 1.77412e-01
1.05950 1.78416e-01
1.06050 1.79425e-01
1.06150 1.80437e-01
1.06250 1.81454e-01
1.06350 1.82474e-01
1.06450 1.83499e-01
1.06550 1.84528e-01
1.06650 1.85561e-01
1.06750 1.86598e-01
1.06850 1.87639e-01
1.06950 1.88684e-01
1.07050 1.89733e-01
1.07150 1.90786e-01
1.07250 1.91844e-01
1.07350 1.92905e-01
1.07450 1.93971e-01
1.07550 1.95041e-01
1.07650 1.96115e-01
1.07750 1.97193e-01
1.07850 1.98275e-01
1.07950 1.99361e-01
1.08050 2.00452e-01
1.08150 2.01546e-01
1.08250 2.02645e-01
1.08350 2.03748e-01
1.08450 2.04855e-01
1.08550 2.05966e-01
1.08650 2.07081e-01
1.08750 2.08201e-01
1.08850 2.09324e-01
1.08950 2.10452e-01
1.09050 2.11584e-01
1.09150 2.12720e-01
1.09250 2.13860e-01
1.09350 2.15005e-01
1.09450 2.16153e-01
1.09550 2.17306e-01
1.09650 2.18463e-01
1.09750 2.19624e-01
1.09850 2.20790e-01
1.09950 2.21959e-01
1.10050 2.23133e-01
1.10150 2.24311e-01
1.10250 2.25493e-01
1.10350 2.26680e-01
1.10450 2.27870e-01
1.10550 2.29065e-01
1.10650 2.30264e-01
1.10750 2.31467e-01
1.10850 2.32674e-01
1.10950 2.33886e-01
1.11050 2.35101e-01
1.11150 2.36321e-01
1.11250 2.37545e-01
1.11350 2.38774e-01
1.11450 2.40006e-01
1.11550 2.41243e-01
1.11650 2.42484e-01
1.11750 2.43729e-01
1.11850 2.44978e-01
1.11950 2.46232e-01
1.12050 2.47490e-01
1.12150 2.48752e-01
1.12250 2.50018e-01
1.12350 2.51288e-01
1.12450 2.52563e-01
1.12550 2.53841e-01
1.12650 2.55124e-01
1.12750 2.56411e-01
1.12850 2.57703e-01
1.12950 2.58998e-01
1.13050 2.60298e-01
1.13150 2.61602e-01
1.13250 2.62910e-01
1.13350 2.64222e-01
1.13450 2.65539e-01
1.13550 2.66860e-01
1.13650 2.68185e-01
1.13750 2.69514e-01
1.13850 2.70847e-01
1.13950 2.72184e-01
1.14050 2.73526e-01
1.14150 2.74872e-01
1.14250 2.76222e-01
1.14350 2.77576e-01
1.14450 2.78934e-01
1.14550 2.80296e-01
1.14650 2.81663e-01
1.14750 2.83034e-01
1.14850 2.84409e-01
1.14950 2.85788e-01
1.15050 2.87171e-01
1.15150 2.88558e-01
1.15250 2.89950e-01
1.15350 2.91345e-01
1.15450 2.92745e-01
1.15550 2.94149e-01
1.15650 2.95557e-01
1.15750 2.96969e-01
1.15850 2.98385e-01
1.15950 2.99805e-01
1.16050 3.01230e-01
1.16150 3.02658e-01
1.16250 3.04091e-01
1.16350 3.05527e-01
1.16450 3.06968e-01
1.16550 3.08413e-01
1.16650 3.09862e-01
1.16750 3.11315e-01
1.16850 3.12772e-01
1.16950 3.14233e-01
1.17050 3.15698e-01
1.17150 3.17167e-01
1.17250 3.18641e-01
1.17350 3.20118e-01
1.17450 3.21599e-01
1.17550 3.23084e-01
1.17650 3.24574e-01
1.17750 3.26067e-01
1.17850 3.27564e-01
1.17950 3.29065e-01
1.18050 3.30571e-01
1.18150 3.32080e-01
1.18250 3.33593e-01
1.18350 3.35110e-01
1.18450 3.36631e-01
1.18550 3.38156e-01
1.18650 3.39685e-01
1.18750 3.41218e-01
1.18850 3.42755e-01
1.18950 3.44296e-01
1.19050 3.45840e-01
1.19150 3.47389e-01
1.19250 3.48941e-01
1.19350 3.50497e-01
1.19450 3.52057e-01
1.19550 3.53621e-01
1.19650 3.55189e-01
1.19750 3.56761e-01
1.19850 3.58336e-01
1.19950 3.59915e-01
1.20050 3.61499e-01
1.20150 3.63085e-01
1.20250 3.64676e-01
1.20350 3.66271e-01
1.20450 3.67869e-01
1.20550 3.69471e-01
1.20650 3.71076e-01
1.20750 3.72686e-01
1.20850 3.74299e-01
1.20950 3.75916e-01
1.21050 3.77536e-01
1.21150 3.79161e-01
1.21250 3.80788e-01
1.21350 3.82420e-01
1.21450 3.84055e-01
1.21550 3.85694e-01
1.21650 3.87337e-01
1.21750 3.88983e-01
1.21850 3.90632e-01
1.21950 3.92286e-01
1.22050 3.93943e-01
1.22150 3.95603e-01
1.22250 3.97267e-01
1.22350 3.98934e-01
1.22450 4.00606e-01
1.22550 4.02280e-01
1.22650 4.03958e-01
1.22750 4.05640e-01
1.22850 4.07325e-01
1.22950 4.09013e-01
1.23050 4.10705e-01
1.23150 4.12400e-01
1.23250 4.14099e-01
1.23350 4.15801e-01
1.23450 4.17507e-01
1.23550 4.19216e-01
1.23650 4.20928e-01
1.23750 4.22644e-01
1.23850 4.24362e-01
1.23950 4.26085e-01
1.24050 4.27810e-01
1.24150 4.29539e-01
1.24250 4.31271e-01
1.24350 4.33006e-01
1.24450 4.34745e-01
1.24550 4.36487e-01
1.24650 4.38232e-01
1.24750 4.39980e-01
1.24850 4.41731e-01
1.24950 4.43485e-01
1.25050 4.45243e-01
1.25150 4.47004e-01
1.25250 4.48767e-01
1.25350 4.50534e-01
1.25450 4.52304e-01
1.25550 4.54077e-01
1.25650 4.55853e-01
1.25750 4.57632e-01
1.25850 4.59414e-01
1.25950 4.61199e-01
1.26050 4.62987e-01
1.26150 4.64778e-01
1.26250 4.66572e-01
1.26350 4.68368e-01
1.26450 4.70168e-01
1.26550 4.71970e-01
1.26650 4.73775e-01
1.26750 4.75583e-01
1.26850 4.77394e-01
1.26950 4.79208e-01
1.27050 4.81024e-01
1.27150 4.82843e-01
1.27250 4.84665e-01
1.27350 4.86490e-01
1.27450 4.88317e-01
1.27550 4.90147e-01
1.27650 4.91980e-01
1.27750 4.93815e-01
1.27850 4.95653e-01
1.27950 4.97493e-01
1.28050 4.99336e-01
1.28150 5.01181e-01
1.28250 5.03029e-01
1.28350 5.04880e-01
1.28450 5.06733e-01
1.28550 5.08588e-01
1.28650 5.10446e-01
1.28750 5.12306e-01
1.28850 5.14169e-01
1.28950 5.16034e-01
1.29050 5.17901e-01
1.29150 5.19771e-01
1.29250 5.21643e-01
1.29350 5.23517e-01
1.29450 5.25393e-01
1.29550 5.27272e-01
1.29650 5.29153e-01
1.29750 5.31036e-01
1.29850 5.32921e-01
1.29950 5.34809e-01
1.30050 5.36698e-01
1.30150 5.38590e-01
1.30250 5.40483e-01
1.30350 5.42379e-01
1.30450 5.44277e-01
1.30550 5.46176e-01
1.30650 5.48078e-01
1.30750 5.49981e-01
1.30850 5.51887e-01
1.30950 5.53794e-01
1.31050 5.55704e-01
1.31150 5.57615e-01
1.31250 5.59528e-01
1.31350 5.61442e-01
1.31450 5.63359e-01
1.31550 5.65277e-01
1.31650 5.67197e-01
1.31750 5.69118e-01
1.31850 5.71042e-01
1.31950 5.72967e-01
1.32050 5.74893e-01
1.32150 5.76821e-01
1.32250 5.78751e-01
1.32350 5.80682e-01
1.32450 5.82615e-01
1.32550 5.84549e-01
1.32650 5.86484e-01
1.32750 5.88421e-01
1.32850 5.90360e-01
1.32950 5.92300e-01
1.33050 5.94241e-01
1.33150 5.96183e-01
1.33250 5.98127e-01
1.33350 6.00072e-01
1.33450 6.02018e-01
1.33550 6.03965e-01
1.33650 6.05914e-01
1.33750 6.07864e-01
1.33850 6.09815e-01
1.33950 6.11767e-01
1.34050 6.13720e-01
1.34150 6.15674e-01
1.34250 6.17629e-01
1.34350 6.19585e-01
1.34450 6.21542e-01
1.34550 6.23499e-01
1.34650 6.25458e-01
1.34750 6.27418e-01
1.34850 6.29378e-01
1.34950 6.31339e-01
1.35050 6.33301e-01
1.35150 6.35264e-01
1.35250 6.37228e-01
1.35350 6.39192e-01
1.35450 6.41156e-01
1.35550 6.43122e-01
1.35650 6.45088e-01
1.35750 6.47054e-01
1.35850 6.49021e-01
1.35950 6.50989e-01
1.36050 6.52957e-01
1.36150 6.54925e-01
1.36250 6.56894e-01
1.36350 6.58864e-01
1.36450 6.60833e-01
1.36550 6.62803e-01
1.36650 6.64773e-01
1.36750 6.66744e-01
1.36850 6.68714e-01
1.36950 6.70685e-01
1.37050 6.72656e-01
1.37150 6.74627e-01
1.37250 6.76598e-01
1.37350 6.78570e-01
1.37450 6.80541e-01
1.37550 6.82512e-01
1.37650 6.84484e-01
1.37750 6.86455e-01
1.37850 6.88426e-01
1.37950 6.90397e-01
1.38050 6.92368e-01
1.38150 6.94338e-01
1.38250 6.96308e-01
1.38350 6.98279e-01
1.38450 7.00248e-01
1.38550 7.02218e-01
1.38650 7.04187e-01
1.38750 7.06156e-01
1.38850 7.08124e-01
1.38950 7.10092e-01
1.39050 7.12059e-01
1.39150 7.14026e-01
1.39250 7.15992e-01
1.39350 7.17958e-01
1.39450 7.19923e-01
1.39550 7.21887e-01
1.39650 7.23851e-01
1.39750 7.25814e-01
1.39850 7.27776e-01
1.39950 7.29737e-01
1.40050 7.31698e-01
1.40150 7.33657e-01
1.40250 7.35616e-01
1.40350 7.37574e-01
1.40450 7.39531e-01
1.40550 7.41487e-01
1.40650 7.43441e-01
1.40750 7.45395e-01
1.40850 7.47348e-01
1.40950 7.49299e-01
1.41050 7.51250e-01
1.41150 7.53199e-01
1.41250 7.55147e-01
1.41350 7.57093e-01
1.41450 7.59039e-01
1.41550 7.60982e-01
1.41650 7.62925e-01
1.41750 7.64866e-01
1.41850 7.66806e-01
1.41950 7.68744e-01
1.42050 7.70681e-01
1.42150 7.72616e-01
1.42250 7.74549e-01
1.42350 7.76481e-01
1.42450 7.78412e-01
1.42550 7.80340e-01
1.42650 7.82267e-01
1.42750 7.84192e-01
1.42850 7.86115e-01
1.42950 7.88037e-01
1.43050 7.89956e-01
1.43150 7.91874e-01
1.43250 7.93790e-01
1.43350 7.95703e-01
1.43450 7.97615e-01
1.43550 7.99525e-01
1.43650 8.01432e-01
1.43750 8.03338e-01
1.43850 8.05241e-01
1.43950 8.07142e-01
1.44050 8.09041e-01
1.44150 8.10937e-01
1.44250 8.12832e-01
1.44350 8.14724e-01
1.44450 8.16613e-01
1.44550 8.18500e-01
1.44650 8.20385e-01
1.44750 8.22267e-01
1.44850 8.24147e-01
1.44950 8.26024e-01
1.45050 8.27899e-01
1.45150 8.29771e-01
1.45250 8.31640e-01
1.45350 8.33507e-01
1.45450 8.35370e-01
1.45550 8.37232e-01
1.45650 8.39090e-01
1.45750 8.40945e-01
1.45850 8.42798e-01
1.45950 8.44648e-01
1.46050 8.46494e-01
1.46150 8.48338e-01
1.46250 8.50179e-01
1.46350 8.52016e-01
1.46450 8.53851e-01
1.46550 8.55682e-01
1.46650 8.57511e-01
1.46750 8.59336e-01
1.46850 8.61158e-01
1.46950 8.62976e-01
1.47050 8.64791e-01
1.47150 8.66603e-01
1.47250 8.68412e-01
1.47350 8.70217e-01
1.47450 8.72019e-01
1.47550 8.73817e-01
1.47650 8.75612e-01
1.47750 8.77403e-01
1.47850 8.79190e-01
1.47950 8.80974e-01
1.48050 8.82754e-01
1.48150 8.84531e-01
1.48250 8.86304e-01
1.48350 8.88073e-01
1.48450 8.89838e-01
1.48550 8.91599e-01
1.48650 8.93357e-01
1.48750 8.95110e-01
1.48850 8.96860e-01
1.48950 8.98606e-01
1.49050 9.00347e-01
1.49150 9.02085e-01
1.49250 9.03818e-01
1.49350 9.05548e-01
1.49450 9.07273e-01
1.49550 9.08994e-01
1.49650 9.10710e-01
1.49750 9.12423e-01
1.49850 9.14131e-01
1.49950 9.15835e-01
1.50050 9.17534e-01
1.50150 9.19229e-01
1.50250 9.20920e-01
1.50350 9.22606e-01
1.50450 9.24288e-01
1.50550 9.25965e-01
1.50650 9.27637e-01
1.50750 9.29305e-01
1.50850 9.30968e-01
1.50950 9.32627e-01
1.51050 9.34281e-01
1.51150 9.35930e-01
1.51250 9.37574e-01
1.51350 9.39213e-01
1.51450 9.40848e-01
1.51550 9.42478e-01
1.51650 9.44102e-01
1.51750 9.45722e-01
1.51850 9.47337e-01
1.51950 9.48947e-01
1.52050 9.50551e-01
1.52150 9.52151e-01
1.52250 9.53746e-01
1.52350 9.55335e-01
1.52450 9.56919e-01
1.52550 9.58498e-01
1.52650 9.60071e-01
1.52750 9.61640e-01
1.52850 9.63203e-01
1.52950 9.64760e-01
1.53050 9.66313e-01
1.53150 9.67859e-01
1.53250 9.69401e-01
1.53350 9.70936e-01
1.53450 9.72467e-01
1.53550 9.73991e-01
1.53650 9.75511e-01
1.53750 9.77024e-01
1.53850 9.78532e-01
1.53950 9.80034e-01
1.54050 9.81530e-01
1.54150 9.83021e-01
1.54250 9.84506e-01
1.54350 9.85985e-01
1.54450 9.87458e-01
1.54550 9.88926e-01
1.54650 9.90387e-01
1.54750 9.91842e-01
1.54850 9.93292e-01
1.54950 9.94735e-01
1.55050 9.96173e-01
1.55150 9.97604e-01
1.55250 9.99029e-01
1.55350 1.00045e+00
1.55450 1.00186e+00
1.55550 1.00327e+00
1.55650 1.00467e+00
1.55750 1.00606e+00
1.55850 1.00745e+00
1.55950 1.00883e+00
1.56050 1.01021e+00
1.56150 1.01158e+00
1.56250 1.01294e+00
1.56350 1.01430e+00
1.56450 1.01564e+00
1.56550 1.01699e+00
1.56650 1.01832e+00
1.56750 1.01965e+00
1.56850 1.02098e+00
1.56950 1.02229e+00
1.57050 1.02360e+00
1.57150 1.02491e+00
1.57250 1.02621e+00
1.57350 1.02750e+00
1.57450 1.02878e+00
1.57550 1.03006e+00
1.57650 1.03132e+00
1.57750 1.03259e+00
1.57850 1.03384e+00
1.57950 1.03509e+00
1.58050 1.03633e+00
1.58150 1.03757e+00
1.58250 1.03880e+00
1.58350 1.04002e+00
1.58450 1.04123e+00
1.58550 1.04244e+00
1.58650 1.04364e+00
1.58750 1.04483e+00
1.58850 1.04602e+00
1.58950 1.04720e+00
1.59050 1.04837e+00
1.59150 1.04953e+00
1.59250 1.05069e+00
1.59350 1.05184e+00
1.59450 1.05298e+00
1.59550 1.05412e+00
1.59650 1.05525e+00
1.59750 1.05637e+00
1.59850 1.05748e+00
1.59950 1.05858e+00
1.60050 1.05968e+00
1.60150 1.06077e+00
1.60250 1.06186e+00
1.60350 1.06293e+00
1.60450 1.06400e+00
1.60550 1.06506e+00
1.60650 1.06611e+00
1.60750 1.06716e+00
1.60850 1.06820e+00
1.60950 1.06922e+00
1.61050 1.07025e+00
1.61150 1.07126e+00
1.61250 1.07227e+00
1.61350 1.07327e+00
1.61450 1.07426e+00
1.61550 1.07524e+00
1.61650 1.07622e+00
1.61750 1.07719e+00
1.61850 1.07815e+00
1.61950 1.07910e+00
1.62050 1.08004e+00
1.62150 1.08098e+00
1.62250 1.08191e+00
1.62350 1.08283e+00
1.62450 1.08374e+00
1.62550 1.08464e+00
1.62650 1.08554e+00
1.62750 1.08643e+00
1.62850 1.08731e+00
1.62950 1.08818e+00
1.63050 1.08904e+00
1.63150 1.08990e+00
1.63250 1.09075e+00
1.63350 1.09159e+00
1.63450 1.09242e+00
1.63550 1.09324e+00
1.63650 1.09405e+00
1.63750 1.09486e+00
1.63850 1.09566e+00
1.63950 1.09645e+00
1.64050 1.09723e+00
1.64150 1.09800e+00
1.64250 1.09877e+00
1.64350 1.09953e+00
1.64450 1.10027e+00
1.64550 1.10101e+00
1.64650 1.10175e+00
1.64750 1.10247e+00
1.64850 1.10318e+00
1.64950 1.10389e+00
1.65050 1.10459e+00
1.65150 1.10528e+00
1.65250 1.10596e+00
1.65350 1.10663e+00
1.65450 1.10729e+00
1.65550 1.10795e+00
1.65650 1.10860e+00
1.65750 1.10923e+00
1.65850 1.10986e+00
1.65950 1.11048e+00
1.66050 1.11110e+00
1.66150 1.11170e+00
1.66250 1.11230e+00
1.66350 1.11288e+00
1.66450 1.11346e+00
1.66550 1.11403e+00
1.66650 1.11459e+00
1.66750 1.11514e+00
1.66850 1.11568e+00
1.66950 1.11622e+00
1.67050 1.11674e+00
1.67150 1.11726e+00
1.67250 1.11777e+00
1.67350 1.11827e+00
1.67450 1.11876e+00
1.67550 1.11924e+00
1.67650 1.11971e+00
1.67750 1.12018e+00
1.67850 1.12063e+00
1.67950 1.12108e+00
1.68050 1.12151e+00
1.68150 1.12194e+00
1.68250 1.12236e+00
1.68350 1.12277e+00
1.68450 1.12318e+00
1.68550 1.12357e+00
1.68650 1.12395e+00
1.68750 1.12433e+00
1.68850 1.12469e+00
1.68950 1.12505e+00
1.69050 1.12540e+00
1.69150 1.12574e+00
1.69250 1.12607e+00
1.69350 1.12639e+00
1.69450 1.12671e+00
1.69550 1.12701e+00
1.69650 1.12730e+00
1.69750 1.12759e+00
1.69850 1.12787e+00
1.69950 1.12813e+00
1.70050 1.12839e+00
1.70150 1.12864e+00
1.70250 1.12888e+00
1.70350 1.12911e+00
1.70450 1.12934e+00
1.70550 1.12955e+00
1.70650 1.12976e+00
1.70750 1.12995e+00
1.70850 1.13014e+00
1.70950 1.13032e+00
1.71050 1.13048e+00
1.71150 1.13064e+00
1.71250 1.13079e+00
1.71350 1.13094e+00
1.71450 1.13107e+00
1.71550 1.13119e+00
1.71650 1.13130e+00
1.71750 1.13141e+00
1.71850 1.13151e+00
1.71950 1.13159e+00
1.72050 1.13167e+00
1.72150 1.13174e+00
1.72250 1.13180e+00
1.72350 1.13185e+00
1.72450 1.13189e+00
1.72550 1.13192e+00
1.72650 1.13195e+00
1.72750 1.13196e+00
1.72850 1.13197e+00
1.72950 1.13196e+00
1.73050 1.13195e+00
1.73150 1.13193e+00
1.73250 1.13190e+00
1.73350 1.13186e+00
1.73450 1.13181e+00
1.73550 1.13175e+00
1.73650 1.13169e+00
1.73750 1.13161e+00
1.73850 1.13152e+00
1.73950 1.13143e+00
1.74050 1.13133e+00
1.74150 1.13121e+00
1.74250 1.13109e+00
1.74350 1.13096e+00
1.74450 1.13082e+00
1.74550 1.13068e+00
1.74650 1.13052e+00
1.74750 1.13035e+00
1.74850 1.13018e+00
1.74950 1.12999e+00
1.75050 1.12980e+00
1.75150 1.12960e+00
1.75250 1.12938e+00
1.75350 1.12916e+00
1.75450 1.12893e+00
1.75550 1.12870e+00
1.75650 1.12845e+00
1.75750 1.12819e+00
1.75850 1.12793e+00
1.75950 1.12765e+00
1.76050 1.12737e+00
1.76150 1.12708e+00
1.76250 1.12678e+00
1.76350 1.12647e+00
1.76450 1.12615e+00
1.76550 1.12582e+00
1.76650 1.12548e+00
1.76750 1.12514e+00
1.76850 1.12478e+00
1.76950 1.12442e+00
1.77050 1.12405e+00
1.77150 1.12367e+00
1.77250 1.12328e+00
1.77350 1.12288e+00
1.77450 1.12247e+00
1.77550 1.12206e+00
1.77650 1.12163e+00
1.77750 1.12120e+00
1.77850 1.12076e+00
1.77950 1.12030e+00
1.78050 1.11984e+00
1.78150 1.11938e+00
1.78250 1.11890e+00
1.78350 1.11841e+00
1.78450 1.11792e+00
1.78550 1.11741e+00
1.78650 1.11690e+00
1.78750 1.11638e+00
1.78850 1.11585e+00
1.78950 1.11531e+00
1.79050 1.11477e+00
1.79150 1.11421e+00
1.79250 1.11365e+00
1.79350 1.11308e+00
1.79450 1.11249e+00
1.79550 1.11191e+00
1.79650 1.11131e+00
1.79750 1.11070e+00
1.79850 1.11009e+00
1.79950 1.10946e+00
1.80050 1.10883e+00
1.80150 1.10819e+00
1.80250 1.10754e+00
1.80350 1.10688e+00
1.80450 1.10622e+00
1.80550 1.10554e+00
1.80650 1.10486e+00
1.80750 1.10417e+00
1.80850 1.10347e+00
1.80950 1.10276e+00
1.81050 1.10205e+00
1.81150 1.10132e+00
1.81250 1.10059e+00
1.81350 1.09985e+00
1.81450 1.09910e+00
1.81550 1.09834e+00
1.81650 1.09758e+00
1.81750 1.09680e+00
1.81850 1.09602e+00
1.81950 1.09523e+00
1.82050 1.09443e+00
1.82150 1.09363e+00
1.82250 1.09281e+00
1.82350 1.09199e+00
1.82450 1.09116e+00
1.82550 1.09032e+00
1.82650 1.08948e+00
1.82750 1.08862e+00
1.82850 1.08776e+00
1.82950 1.08689e+00
1.83050 1.08601e+00
1.83150 1.08513e+00
1.83250 1.08423e+00
1.83350 1.08333e+00
1.83450 1.08242e+00
1.83550 1.08150e+00
1.83650 1.08058e+00
1.83750 1.07964e+00
1.83850 1.07870e+00
1.83950 1.07776e+00
1.84050 1.07680e+00
1.84150 1.07584e+00
1.84250 1.07486e+00
1.84350 1.07389e+00
1.84450 1.07290e+00
1.84550 1.07190e+00
1.84650 1.07090e+00
1.84750 1.06989e+00
1.84850 1.06888e+00
1.84950 1.06785e+00
1.85050 1.06682e+00
1.85150 1.06578e+00
1.85250 1.06473e+00
1.85350 1.06368e+00
1.85450 1.06262e+00
1.85550 1.06155e+00
1.85650 1.06047e+00
1.85750 1.05939e+00
1.85850 1.05830e+00
1.85950 1.05720e+00
1.86050 1.05609e+00
1.86150 1.05498e+00
1.86250 1.05386e+00
1.86350 1.05274e+00
1.86450 1.05160e+00
1.86550 1.05046e+00
1.86650 1.04931e+00
1.86750 1.04816e+00
1.86850 1.04700e+00
1.86950 1.04583e+00
1.87050 1.04465e+00
1.87150 1.04347e+00
1.87250 1.04228e+00
1.87350 1.04108e+00
1.87450 1.03988e+00
1.87550 1.03867e+00
1.87650 1.03745e+00
1.87750 1.03622e+00
1.87850 1.03499e+00
1.87950 1.03376e+00
1.88050 1.03251e+00
1.88150 1.03126e+00
1.88250 1.03000e+00
1.88350 1.02874e+00
1.88450 1.02747e+00
1.88550 1.02619e+00
1.88650 1.02491e+00
1.88750 1.02362e+00
1.88850 1.02232e+00
1.88950 1.02102e+00
1.89050 1.01971e+00
1.89150 1.01839e+00
1.89250 1.01707e+00
1.89350 1.01574e+00
1.89450 1.01441e+00
1.89550 1.01307e+00
1.89650 1.01172e+00
1.89750 1.01037e+00
1.89850 1.00901e+00
1.89950 1.00764e+00
1.90050 1.00627e+00
1.90150 1.00489e+00
1.90250 1.00351e+00
1.90350 1.00212e+00
1.90450 1.00072e+00
1.90550 9.99322e-01
1.90650 9.97914e-01
1.90750 9.96501e-01
1.90850 9.95081e-01
1.90950 9.93656e-01
1.91050 9.92225e-01
1.91150 9.90789e-01
1.91250 9.89346e-01
1.91350 9.87898e-01
1.91450 9.86444e-01
1.91550 9.84985e-01
1.91650 9.83520e-01
1.91750 9.82049e-01
1.91850 9.80573e-01
1.91950 9.79092e-01
1.92050 9.77605e-01
1.92150 9.76112e-01
1.92250 9.74614e-01
1.92350 9.73111e-01
1.92450 9.71602e-01
1.92550 9.70088e-01
1.92650 9.68569e-01
1.92750 9.67045e-01
1.92850 9.65515e-01
1.92950 9.63981e-01
1.93050 9.62441e-01
1.93150 9.60896e-01
1.93250 9.59345e-01
1.93350 9.57790e-01
1.93450 9.56230e-01
1.93550 9.54665e-01
1.93650 9.53095e-01
1.93750 9.51520e-01
1.93850 9.49940e-01
1.93950 9.48355e-01
1.94050 9.46766e-01
1.94150 9.45172e-01
1.94250 9.43573e-01
1.94350 9.41969e-01
1.94450 9.40361e-01
1.94550 9.38747e-01
1.94650 9.37130e-01
1.94750 9.35508e-01
1.94850 9.33881e-01
1.94950 9.32250e-01
1.95050 9.30614e-01
1.95150 9.28974e-01
1.95250 9.27329e-01
1.95350 9.25680e-01
1.95450 9.24027e-01
1.95550 9.22369e-01
1.95650 9.20708e-01
1.95750 9.19042e-01
1.95850 9.17371e-01
1.95950 9.15697e-01
1.96050 9.14018e-01
1.96150 9.12336e-01
1.96250 9.10649e-01
1.96350 9.08958e-01
1.96450 9.07264e-01
1.96550 9.05565e-01
1.96650 9.03862e-01
1.96750 9.02156e-01
1.96850 9.00446e-01
1.96950 8.98731e-01
1.97050 8.97013e-01
1.97150 8.95292e-01
1.97250 8.93566e-01
1.97350 8.91837e-01
1.97450 8.90105e-01
1.97550 8.88368e-01
1.97650 8.86628e-01
1.97750 8.84885e-01
1.97850 8.83138e-01
1.97950 8.81388e-01
1.98050 8.79634e-01
1.98150 8.77877e-01
1.98250 8.76116e-01
1.98350 8.74352e-01
1.98450 8.72585e-01
1.98550 8.70814e-01
1.98650 8.69041e-01
1.98750 8.67264e-01
1.98850 8.65484e-01
1.98950 8.63701e-01
1.99050 8.61914e-01
1.99150 8.60125e-01
1.99250 8.58333e-01
1.99350 8.56537e-01
1.99450 8.54739e-01
1.99550 8.52938e-01
1.99650 8.51134e-01
1.99750 8.49327e-01
1.99850 8.47517e-01
1.99950 8.45705e-01
2.00050 8.43889e-01
2.00150 8.42072e-01
2.00250 8.40251e-01
2.00350 8.38428e-01
2.00450 8.36602e-01
2.00550 8.34773e-01
2.00650 8.32943e-01
2.00750 8.31109e-01
2.00850 8.29273e-01
2.00950 8.27435e-01
2.01050 8.25594e-01
2.01150 8.23751e-01
2.01250 8.21906e-01
2.01350 8.20058e-01
2.01450 8.18208e-01
2.01550 8.16356e-01
2.01650 8.14502e-01
2.01750 8.12645e-01
2.01850 8.10787e-01
2.01950 8.08926e-01
2.02050 8.07063e-01
2.02150 8.05198e-01
2.02250 8.03332e-01
2.02350 8.01463e-01
2.02450 7.99592e-01
2.02550 7.97720e-01
2.02650 7.95846e-01
2.02750 7.93969e-01
2.02850 7.92092e-01
2.02950 7.90212e-01
2.03050 7.88331e-01
2.03150 7.86448e-01
2.03250 7.84563e-01
2.03350 7.82677e-01
2.03450 7.80789e-01
2.03550 7.78899e-01
2.03650 7.77009e-01
2.03750 7.75116e-01
2.03850 7.73222e-01
2.03950 7.71327e-01
2.04050 7.69431e-01
2.04150 7.67533e-01
2.04250 7.65634e-01
2.04350 7.63733e-01
2.04450 7.61831e-01
2.04550 7.59928e-01
2.04650 7.58024e-01
2.04750 7.56119e-01
2.04850 7.54213e-01
2.04950 7.52305e-01
2.05050 7.50397e-01
2.05150 7.48487e-01
2.05250 7.46577e-01
2.05350 7.44666e-01
2.05450 7.42753e-01
2.05550 7.40840e-01
2.05650 7.38926e-01
2.05750 7.37011e-01
2.05850 7.35096e-01
2.05950 7.33179e-01
2.06050 7.31262e-01
2.06150 7.29345e-01
2.06250 7.27426e-01
2.06350 7.25507e-01
2.06450 7.23588e-01
2.06550 7.21667e-01
2.06650 7.19747e-01
2.06750 7.17826e-01
2.06850 7.15904e-01
2.06950 7.13982e-01
2.07050 7.12059e-01
2.07150 7.10137e-01
2.07250 7.08213e-01
2.07350 7.06290e-01
2.07450 7.04366e-01
2.07550 7.02442e-01
2.07650 7.00518e-01
2.07750 6.98594e-01
2.07850 6.96669e-01
2.07950 6.94744e-01
2.08050 6.92820e-01
2.08150 6.90895e-01
2.08250 6.88970e-01
2.08350 6.87045e-01
2.08450 6.85121e-01
2.08550 6.83196e-01
2.08650 6.81271e-01
2.08750 6.79347e-01
2.08850 6.77422e-01
2.08950 6.75498e-01
2.09050 6.73574e-01
2.09150 6.71651e-01
2.09250 6.69727e-01
2.09350 6.67804e-01
2.09450 6.65881e-01
2.09550 6.63959e-01
2.09650 6.62037e-01
2.09750 6.60115e-01
2.09850 6.58194e-01
2.09950 6.56273e-01
2.10050 6.54353e-01
2.10150 6.52433e-01
2.10250 6.50514e-01
2.10350 6.48596e-01
2.10450 6.46678e-01
2.10550 6.44761e-01
2.10650 6.42844e-01
2.10750 6.40928e-01
2.10850 6.39013e-01
2.10950 6.37099e-01
2.11050 6.35185e-01
2.11150 6.33272e-01
2.11250 6.31361e-01
2.11350 6.29450e-01
2.11450 6.27539e-01
2.11550 6.25630e-01
2.11650 6.23722e-01
2.11750 6.21815e-01
2.11850 6.19908e-01
2.11950 6.18003e-01
2.12050 6.16099e-01
2.12150 6.14196e-01
2.12250 6.12294e-01
2.12350 6.10393e-01
2.12450 6.08493e-01
2.12550 6.06595e-01
2.12650 6.04698e-01
2.12750 6.02802e-01
2.12850 6.00907e-01
2.12950 5.99013e-01
2.13050 5.97121e-01
2.13150 5.95230e-01
2.13250 5.93341e-01
2.13350 5.91453e-01
2.13450 5.89566e-01
2.13550 5.87681e-01
2.13650 5.85797e-01
2.13750 5.83915e-01
2.13850 5.82035e-01
2.13950 5.80156e-01
2.14050 5.78278e-01
2.14150 5.76402e-01
2.14250 5.74528e-01
2.14350 5.72655e-01
2.14450 5.70784e-01
2.14550 5.68915e-01
2.14650 5.67047e-01
2.14750 5.65181e-01
2.14850 5.63317e-01
2.14950 5.61455e-01
2.15050 5.59594e-01
2.15150 5.57735e-01
2.15250 5.55879e-01
2.15350 5.54024e-01
2.15450 5.52171e-01
2.15550 5.50319e-01
2.15650 5.48470e-01
2.15750 5.46623e-01
2.15850 5.44778e-01
2.15950 5.42934e-01
2.16050 5.41093e-01
2.16150 5.39254e-01
2.16250 5.37417e-01
2.16350 5.35582e-01
2.16450 5.33749e-01
2.16550 5.31919e-01
2.16650 5.30090e-01
2.16750 5.28264e-01
2.16850 5.26440e-01
2.16950 5.24618e-01
2.17050 5.22798e-01
2.17150 5.20981e-01
2.17250 5.19165e-01
2.17350 5.17353e-01
2.17450 5.15542e-01
2.17550 5.13734e-01
2.17650 5.11928e-01
2.17750 5.10125e-01
2.17850 5.08324e-01
2.17950 5.06525e-01
2.18050 5.04729e-01
2.18150 5.02936e-01
2.18250 5.01144e-01
2.18350 4.99356e-01
2.18450 4.97570e-01
2.18550 4.95786e-01
2.18650 4.94005e-01
2.18750 4.92227e-01
2.18850 4.90451e-01
2.18950 4.88678e-01
2.19050 4.86907e-01
2.19150 4.85139e-01
2.19250 4.83374e-01
2.19350 4.81611e-01
2.19450 4.79851e-01
2.19550 4.78094e-01
2.19650 4.76340e-01
2.19750 4.74588e-01
2.19850 4.72839e-01
2.19950 4.71093e-01
2.20050 4.69350e-01
2.20150 4.67609e-01
2.20250 4.65872e-01
2.20350 4.64137e-01
2.20450 4.62405e-01
2.20550 4.60676e-01
2.20650 4.58950e-01
2.20750 4.57227e-01
2.20850 4.55507e-01
2.20950 4.53790e-01
2.21050 4.52075e-01
2.21150 4.50364e-01
2.21250 4.48656e-01
2.21350 4.46950e-01
2.21450 4.45248e-01
2.21550 4.43549e-01
2.21650 4.41853e-01
2.21750 4.40160e-01
2.21850 4.38470e-01
2.21950 4.36783e-01
2.22050 4.35099e-01
2.22150 4.33419e-01
2.22250 4.31741e-01
2.22350 4.30067e-01
2.22450 4.28396e-01
2.22550 4.26728e-01
2.22650 4.25063e-01
2.22750 4.23402e-01
2.22850 4.21743e-01
2.22950 4.20088e-01
2.23050 4.18437e-01
2.23150 4.16788e-01
2.23250 4.15143e-01
2.23350 4.13501e-01
2.23450 4.11862e-01
2.23550 4.10227e-01
2.23650 4.08595e-01
2.23750 4.06966e-01
2.23850 4.05341e-01
2.23950 4.03719e-01
2.24050 4.02101e-01
2.24150 4.00486e-01
2.24250 3.98874e-01
2.24350 3.97265e-01
2.24450 3.95661e-01
2.24550 3.94059e-01
2.24650 3.92461e-01
2.24750 3.90867e-01
2.24850 3.89275e-01
2.24950 3.87688e-01
2.25050 3.86104e-01
2.25150 3.84523e-01
2.25250 3.82946e-01
2.25350 3.81372e-01
2.25450 3.79802e-01
2.25550 3.78236e-01
2.25650 3.76673e-01
2.25750 3.75113e-01
2.25850 3.73557e-01
2.25950 3.72005e-01
2.26050 3.70456e-01
2.26150 3.68911e-01
2.26250 3.67370e-01
2.26350 3.65832e-01
2.26450 3.64298e-01
2.26550 3.62767e-01
2.26650 3.61240e-01
2.26750 3.59717e-01
2.26850 3.58197e-01
2.26950 3.56681e-01
2.27050 3.55169e-01
2.27150 3.53660e-01
2.27250 3.52155e-01
2.27350 3.50654e-01
2.27450 3.49156e-01
2.27550 3.47662e-01
2.27650 3.46172e-01
2.27750 3.44686e-01
2.27850 3.43203e-01
2.27950 3.41724e-01
2.28050 3.40249e-01
2.28150 3.38777e-01
2.28250 3.37310e-01
2.28350 3.35846e-01
2.28450 3.34386e-01
2.28550 3.32929e-01
2.28650 3.31477e-01
2.28750 3.30028e-01
2.28850 3.28583e-01
2.28950 3.27142e-01
2.29050 3.25704e-01
2.29150 3.24271e-01
2.29250 3.22841e-01
2.29350 3.21415e-01
2.29450 3.19993e-01
2.29550 3.18574e-01
2.29650 3.17160e-01
2.29750 3.15749e-01
2.29850 3.14342e-01
2.29950 3.12940e-01
2.30050 3.11541e-01
2.30150 3.10145e-01
2.30250 3.08754e-01
2.30350 3.07367e-01
2.30450 3.05983e-01
2.30550 3.04603e-01
2.30650 3.03227e-01
2.30750 3.01855e-01
2.30850 3.00487e-01
2.30950 2.99123e-01
2.31050 2.97763e-01
2.31150 2.96407e-01
2.31250 2.95054e-01
2.31350 2.93706e-01
2.31450 2.92361e-01
2.31550 2.91020e-01
2.31650 2.89683e-01
2.31750 2.88351e-01
2.31850 2.87022e-01
2.31950 2.85696e-01
2.32050 2.84375e-01
2.32150 2.83058e-01
2.32250 2.81745e-01
2.32350 2.80435e-01
2.32450 2.79130e-01
2.32550 2.77829e-01
2.32650 2.76531e-01
2.32750 2.75237e-01
2.32850 2.73948e-01
2.32950 2.72662e-01
2.33050 2.71380e-01
2.33150 2.70102e-01
2.33250 2.68829e-01
2.33350 2.67559e-01
2.33450 2.66293e-01
2.33550 2.65031e-01
2.33650 2.63772e-01
2.33750 2.62518e-01
2.33850 2.61268e-01
2.33950 2.60022e-01
2.34050 2.58780e-01
2.34150 2.57541e-01
2.34250 2.56307e-01
2.34350 2.55076e-01
2.34450 2.53850e-01
2.34550 2.52627e-01
2.34650 2.51409e-01
2.34750 2.50194e-01
2.34850 2.48983e-01
2.34950 2.47777e-01
2.35050 2.46574e-01
2.35150 2.45375e-01
2.35250 2.44180e-01
2.35350 2.42989e-01
2.35450 2.41802e-01
2.35550 2.40619e-01
2.35650 2.39440e-01
2.35750 2.38265e-01
2.35850 2.37094e-01
2.35950 2.35926e-01
2.36050 2.34763e-01
2.36150 2.33604e-01
2.36250 2.32448e-01
2.36350 2.31297e-01
2.36450 2.30149e-01
2.36550 2.29005e-01
2.36650 2.27866e-01
2.36750 2.26730e-01
2.36850 2.25598e-01
2.36950 2.24470e-01
2.37050 2.23346e-01
2.37150 2.22226e-01
2.37250 2.21110e-01
2.37350 2.19997e-01
2.37450 2.18889e-01
2.37550 2.17784e-01
2.37650 2.16684e-01
2.37750 2.15587e-01
2.37850 2.14494e-01
2.37950 2.13406e-01
2.38050 2.12321e-01
2.38150 2.11240e-01
2.38250 2.10162e-01
2.38350 2.09089e-01
2.38450 2.08020e-01
2.38550 2.06954e-01
2.38650 2.05892e-01
2.38750 2.04835e-01
2.38850 2.03781e-01
2.38950 2.02731e-01
2.39050 2.01684e-01
2.39150 2.00642e-01
2.39250 1.99604e-01
2.39350 1.98569e-01
2.39450 1.97538e-01
2.39550 1.96511e-01
2.39650 1.95488e-01
2.39750 1.94469e-01
2.39850 1.93453e-01
2.39950 1.92442e-01
2.40050 1.91434e-01
2.40150 1.90430e-01
2.40250 1.89430e-01
2.40350 1.88433e-01
2.40450 1.87441e-01
2.40550 1.86452e-01
2.40650 1.85467e-01
2.40750 1.84486e-01
2.40850 1.83508e-01
2.40950 1.82534e-01
2.41050 1.81564e-01
2.41150 1.80598e-01
2.41250 1.79636e-01
2.41350 1.78677e-01
2.41450 1.77723e-01
2.41550 1.76771e-01
2.41650 1.75824e-01
2.41750 1.74880e-01
2.41850 1.73940e-01
2.41950 1.73004e-01
2.42050 1.72072e-01
2.42150 1.71143e-01
2.42250 1.70218e-01
2.42350 1.69297e-01
2.42450 1.68379e-01
2.42550 1.67465e-01
2.42650 1.66555e-01
2.42750 1.65648e-01
2.42850 1.64745e-01
2.42950 1.63846e-01
2.43050 1.62950e-01
2.43150 1.62058e-01
2.43250 1.61170e-01
2.43350 1.60285e-01
2.43450 1.59404e-01
2.43550 1.58527e-01
2.43650 1.57653e-01
2.43750 1.56783e-01
2.43850 1.55916e-01
2.43950 1.55053e-01
2.44050 1.54194e-01
2.44150 1.53338e-01
2.44250 1.52486e-01
2.44350 1.51637e-01
2.44450 1.50792e-01
2.44550 1.49950e-01
2.44650 1.49112e-01
2.44750 1.48278e-01
2.44850 1.47447e-01
2.44950 1.46620e-01
2.45050 1.45796e-01
2.45150 1.44976e-01
2.45250 1.44159e-01
2.45350 1.43345e-01
2.45450 1.42536e-01
2.45550 1.41729e-01
2.45650 1.40926e-01
2.45750 1.40127e-01
2.45850 1.39331e-01
2.45950 1.38539e-01
2.46050 1.37750e-01
2.46150 1.36964e-01
2.46250 1.36182e-01
2.46350 1.35403e-01
2.46450 1.34628e-01
2.46550 1.33856e-01
2.46650 1.33088e-01
2.46750 1.32323e-01
2.46850 1.31561e-01
2.46950 1.30803e-01
2.47050 1.30048e-01
2.47150 1.29296e-01
2.47250 1.28548e-01
2.47350 1.27803e-01
2.47450 1.27062e-01
2.47550 1.26324e-01
2.47650 1.25589e-01
2.47750 1.24857e-01
2.47850 1.24129e-01
2.47950 1.23404e-01
2.48050 1.22682e-01
2.48150 1.21964e-01
2.48250 1.21249e-01
2.48350 1.20537e-01
2.48450 1.19829e-01
2.48550 1.19123e-01
2.48650 1.18421e-01
2.48750 1.17723e-01
2.48850 1.17027e-01
2.48950 1.16335e-01
2.49050 1.15646e-01
2.49150 1.14960e-01
2.49250 1.14277e-01
2.49350 1.13597e-01
2.49450 1.12921e-01
2.49550 1.12248e-01
2.49650 1.11578e-01
2.49750 1.10911e-01
2.49850 1.10247e-01
2.49950 1.09586e-01
2.50050 1.08929e-01
2.50150 1.08274e-01
2.50250 1.07623e-01
2.50350 1.06975e-01
2.50450 1.06330e-01
2.50550 1.05688e-01
2.50650 1.05049e-01
2.50750 1.04413e-01
2.50850 1.03780e-01
2.50950 1.03150e-01
2.51050 1.02524e-01
2.51150 1.01900e-01
2.51250 1.01279e-01
2.51350 1.00662e-01
2.51450 1.00047e-01
2.51550 9.94351e-02
2.51650 9.88264e-02
2.51750 9.82207e-02
2.51850 9.76179e-02
2.51950 9.70181e-02
2.52050 9.64212e-02
2.52150 9.58273e-02
2.52250 9.52363e-02
2.52350 9.46482e-02
2.52450 9.40630e-02
2.52550 9.34808e-02
2.52650 9.29014e-02
2.52750 9.23249e-02
2.52850 9.17513e-02
2.52950 9.11806e-02
2.53050 9.06127e-02
2.53150 9.00476e-02
2.53250 8.94854e-02
2.53350 8.89261e-02
2.53450 8.83695e-02
2.53550 8.78158e-02
2.53650 8.72648e-02
2.53750 8.67167e-02
2.53850 8.61713e-02
2.53950 8.56287e-02
2.54050 8.50889e-02
2.54150 8.45519e-02
2.54250 8.40175e-02
2.54350 8.34860e-02
2.54450 8.29571e-02
2.54550 8.24310e-02
2.54650 8.19076e-02
2.54750 8.13868e-02
2.54850 8.08688e-02
2.54950 8.03535e-02
2.55050 7.98408e-02
2.55150 7.93308e-02
2.55250 7.88234e-02
2.55350 7.83187e-02
2.55450 7.78167e-02
2.55550 7.73172e-02
2.55650 7.68204e-02
2.55750 7.63262e-02
2.55850 7.58346e-02
2.55950 7.53456e-02
2.56050 7.48591e-02
2.56150 7.43753e-02
2.56250 7.38939e-02
2.56350 7.34152e-02
2.56450 7.29390e-02
2.56550 7.24653e-02
2.56650 7.19942e-02
2.56750 7.15255e-02
2.56850 7.10594e-02
2.56950 7.05958e-02
2.57050 7.01346e-02
2.57150 6.96760e-02
2.57250 6.92198e-02
2.57350 6.87661e-02
2.57450 6.83148e-02
2.57550 6.78660e-02
2.57650 6.74196e-02
2.57750 6.69756e-02
2.57850 6.65341e-02
2.57950 6.60949e-02
2.58050 6.56581e-02
2.58150 6.52238e-02
2.58250 6.47918e-02
2.58350 6.43622e-02
2.58450 6.39349e-02
2.58550 6.35100e-02
2.58650 6.30875e-02
2.58750 6.26672e-02
2.58850 6.22493e-02
2.58950 6.18337e-02
2.59050 6.14204e-02
2.59150 6.10094e-02
2.59250 6.06007e-02
2.59350 6.01943e-02
2.59450 5.97902e-02
2.59550 5.93883e-02
2.59650 5.89886e-02
2.59750 5.85912e-02
2.59850 5.81960e-02
2.59950 5.78031e-02
2.60050 5.74124e-02
2.60150 5.70238e-02
2.60250 5.66375e-02
2.60350 5.62534e-02
2.60450 5.58714e-02
2.60550 5.54916e-02
2.60650 5.51140e-02
2.60750 5.47385e-02
2.60850 5.43652e-02
2.60950 5.39940e-02
2.61050 5.36249e-02
2.61150 5.32579e-02
2.61250 5.28931e-02
2.61350 5.25303e-02
2.61450 5.21697e-02
2.61550 5.18111e-02
2.61650 5.14546e-02
2.61750 5.11001e-02
2.61850 5.07477e-02
2.61950 5.03974e-02
2.62050 5.00491e-02
2.62150 4.97028e-02
2.62250 4.93585e-02
2.62350 4.90163e-02
2.62450 4.86760e-02
2.62550 4.83378e-02
2.62650 4.80015e-02
2.62750 4.76672e-02
2.62850 4.73349e-02
2.62950 4.70045e-02
2.63050 4.66761e-02
2.63150 4.63496e-02
2.63250 4.60250e-02
2.63350 4.57024e-02
2.63450 4.53817e-02
2.63550 4.50629e-02
2.63650 4.47460e-02
2.63750 4.44310e-02
2.63850 4.41179e-02
2.63950 4.38066e-02
2.64050 4.34972e-02
2.64150 4.31897e-02
2.64250 4.28840e-02
2.64350 4.25801e-02
2.64450 4.22781e-02
2.64550 4.19779e-02
2.64650 4.16795e-02
2.64750 4.13829e-02
2.64850 4.10881e-02
2.64950 4.07951e-02
2.65050 4.05039e-02
2.65150 4.02145e-02
2.65250 3.99268e-02
2.65350 3.96409e-02
2.65450 3.93567e-02
2.65550 3.90743e-02
2.65650 3.87936e-02
2.65750 3.85146e-02
2.65850 3.82373e-02
2.65950 3.79618e-02
2.66050 3.76879e-02
2.66150 3.74157e-02
2.66250 3.71452e-02
2.66350 3.68764e-02
2.66450 3.66093e-02
2.66550 3.63438e-02
2.66650 3.60799e-02
2.66750 3.58177e-02
2.66850 3.55572e-02
2.66950 3.52982e-02
2.67050 3.50409e-02
2.67150 3.47852e-02
2.67250 3.45311e-02
2.67350 3.42786e-02
2.67450 3.40277e-02
2.67550 3.37783e-02
2.67650 3.35306e-02
2.67750 3.32844e-02
2.67850 3.30397e-02
2.67950 3.27966e-02
2.68050 3.25551e-02
2.68150 3.23150e-02
2.68250 3.20765e-02
2.68350 3.18395e-02
2.68450 3.16041e-02
2.68550 3.13701e-02
2.68650 3.11376e-02
2.68750 3.09066e-02
2.68850 3.06771e-02
2.68950 3.04491e-02
2.69050 3.02225e-02
2.69150 2.99974e-02
2.69250 2.97737e-02
2.69350 2.95515e-02
2.69450 2.93307e-02
2.69550 2.91114e-02
2.69650 2.88934e-02
2.69750 2.86769e-02
2.69850 2.84618e-02
2.69950 2.82481e-02
2.70050 2.80357e-02
2.70150 2.78248e-02
2.70250 2.76152e-02
2.70350 2.74070e-02
2.70450 2.72002e-02
2.70550 2.69947e-02
2.70650 2.67906e-02
2.70750 2.65878e-02
2.70850 2.63863e-02
2.70950 2.61862e-02
2.71050 2.59874e-02
2.71150 2.57899e-02
2.71250 2.55937e-02
2.71350 2.53988e-02
2.71450 2.52052e-02
2.71550 2.50129e-02
2.71650 2.48219e-02
2.71750 2.46321e-02
2.71850 2.44436e-02
2.71950 2.42564e-02
2.72050 2.40704e-02
2.72150 2.38856e-02
2.72250 2.37021e-02
2.72350 2.35198e-02
2.72450 2.33388e-02
2.72550 2.31590e-02
2.72650 2.29803e-02
2.72750 2.28029e-02
2.72850 2.26267e-02
2.72950 2.24517e-02
2.73050 2.22778e-02
2.73150 2.21051e-02
2.73250 2.19336e-02
2.73350 2.17633e-02
2.73450 2.15941e-02
2.73550 2.14261e-02
2.73650 2.12592e-02
2.73750 2.10935e-02
2.73850 2.09289e-02
2.73950 2.07654e-02
2.74050 2.06031e-02
2.74150 2.04418e-02
2.74250 2.02817e-02
2.74350 2.01227e-02
2.74450 1.99647e-02
2.74550 1.98079e-02
2.74650 1.96521e-02
2.74750 1.94974e-02
2.74850 1.93438e-02
2.74950 1.91912e-02
2.75050 1.90397e-02
2.75150 1.88893e-02
2.75250 1.87399e-02
2.75350 1.85915e-02
2.75450 1.84442e-02
2.75550 1.82979e-02
2.75650 1.81526e-02
2.75750 1.80084e-02
2.75850 1.78651e-02
2.75950 1.77229e-02
2.76050 1.75817e-02
2.76150 1.74414e-02
2.76250 1.73021e-02
2.76350 1.71639e-02
2.76450 1.70266e-02
2.76550 1.68902e-02
2.76650 1.67549e-02
2.76750 1.66204e-02
2.76850 1.64870e-02
2.76950 1.63545e-02
2.77050 1.62229e-02
2.77150 1.60923e-02
2.77250 1.59626e-02
2.77350 1.58338e-02
2.77450 1.57059e-02
2.77550 1.55790e-02
2.77650 1.54530e-02
2.77750 1.53278e-02
2.77850 1.52036e-02
2.77950 1.50802e-02
2.78050 1.49578e-02
2.78150 1.48362e-02
2.78250 1.47155e-02
2.78350 1.45957e-02
2.78450 1.44767e-02
2.78550 1.43586e-02
2.78650 1.42414e-02
2.78750 1.41250e-02
2.78850 1.40094e-02
2.78950 1.38947e-02
2.79050 1.37809e-02
2.79150 1.36678e-02
2.79250 1.35556e-02
2.79350 1.34442e-02
2.79450 1.33336e-02
2.79550 1.32238e-02
2.79650 1.31148e-02
2.79750 1.30067e-02
2.79850 1.28993e-02
2.79950 1.27927e-02
2.80050 1.26869e-02
2.80150 1.25819e-02
2.80250 1.24776e-02
2.80350 1.23741e-02
2.80450 1.22714e-02
2.80550 1.21695e-02
2.80650 1.20682e-02
2.80750 1.19678e-02
2.80850 1.18681e-02
2.80950 1.17691e-02
2.81050 1.16709e-02
2.81150 1.15734e-02
2.81250 1.14766e-02
2.81350 1.13806e-02
2.81450 1.12853e-02
2.81550 1.11906e-02
2.81650 1.10967e-02
2.81750 1.10035e-02
2.81850 1.09110e-02
2.81950 1.08192e-02
2.82050 1.07281e-02
2.82150 1.06377e-02
2.82250 1.05480e-02
2.82350 1.04589e-02
2.82450 1.03705e-02
2.82550 1.02828e-02
2.82650 1.01957e-02
2.82750 1.01093e-02
2.82850 1.00236e-02
2.82950 9.93847e-03
2.83050 9.85403e-03
2.83150 9.77022e-03
2.83250 9.68706e-03
2.83350 9.60454e-03
2.83450 9.52264e-03
2.83550 9.44137e-03
2.83650 9.36072e-03
2.83750 9.28069e-03
2.83850 9.20128e-03
2.83950 9.12248e-03
2.84050 9.04428e-03
2.84150 8.96668e-03
2.84250 8.88969e-03
2.84350 8.81328e-03
2.84450 8.73747e-03
2.84550 8.66225e-03
2.84650 8.58760e-03
2.84750 8.51354e-03
2.84850 8.44005e-03
2.84950 8.36713e-03
2.85050 8.29478e-03
2.85150 8.22299e-03
2.85250 8.15176e-03
2.85350 8.08109e-03
2.85450 8.01097e-03
2.85550 7.94139e-03
2.85650 7.87236e-03
2.85750 7.80388e-03
2.85850 7.73592e-03
2.85950 7.66851e-03
2.86050 7.60162e-03
2.86150 7.53526e-03
2.86250 7.46942e-03
2.86350 7.40410e-03
2.86450 7.33930e-03
2.86550 7.27501e-03
2.86650 7.21122e-03
2.86750 7.14794e-03
2.86850 7.08517e-03
2.86950 7.02289e-03
2.87050 6.96111e-03
2.87150 6.89981e-03
2.87250 6.83901e-03
2.87350 6.77869e-03
2.87450 6.71885e-03
2.87550 6.65949e-03
2.87650 6.60060e-03
2.87750 6.54218e-03
2.87850 6.48424e-03
2.87950 6.42675e-03
2.88050 6.36973e-03
2.88150 6.31317e-03
2.88250 6.25706e-03
2.88350 6.20140e-03
2.88450 6.14619e-03
2.88550 6.09143e-03
2.88650 6.03711e-03
2.88750 5.98322e-03
2.88850 5.92978e-03
2.88950 5.87676e-03
2.89050 5.82418e-03
2.89150 5.77202e-03
2.89250 5.72029e-03
2.89350 5.66898e-03
2.89450 5.61808e-03
2.89550 5.56760e-03
2.89650 5.51753e-03
2.89750 5.46787e-03
2.89850 5.41862e-03
2.89950 5.36977e-03
2.90050 5.32132e-03
2.90150 5.27327e-03
2.90250 5.22561e-03
2.90350 5.17834e-03
2.90450 5.13146e-03
2.90550 5.08497e-03
2.90650 5.03886e-03
2.90750 4.99313e-03
2.90850 4.94778e-03
2.90950 4.90280e-03
2.91050 4.85819e-03
2.91150 4.81396e-03
2.91250 4.77009e-03
2.91350 4.72658e-03
2.91450 4.68344e-03
2.91550 4.64065e-03
2.91650 4.59822e-03
2.91750 4.55615e-03
2.91850 4.51442e-03
2.91950 4.47305e-03
2.92050 4.43202e-03
2.92150 4.39133e-03
2.92250 4.35098e-03
2.92350 4.31097e-03
2.92450 4.27130e-03
2.92550 4.23196e-03
2.92650 4.19295e-03
2.92750 4.15426e-03
2.92850 4.11591e-03
2.92950 4.07788e-03
2.93050 4.04016e-03
2.93150 4.00277e-03
2.93250 3.96569e-03
2.93350 3.92893e-03
2.93450 3.89248e-03
2.93550 3.85633e-03
2.93650 3.82050e-03
2.93750 3.78496e-03
2.93850 3.74973e-03
2.93950 3.71480e-03
2.94050 3.68017e-03
2.94150 3.64583e-03
2.94250 3.61179e-03
2.94350 3.57803e-03
2.94450 3.54457e-03
2.94550 3.51139e-03
2.94650 3.47849e-03
2.94750 3.44588e-03
2.94850 3.41355e-03
2.94950 3.38149e-03
2.95050 3.34971e-03
2.95150 3.31821e-03
2.95250 3.28698e-03
2.95350 3.25601e-03
2.95450 3.22531e-03
2.95550 3.19488e-03
2.95650 3.16471e-03
2.95750 3.13480e-03
2.95850 3.10515e-03
2.95950 3.07576e-03
2.96050 3.04663e-03
2.96150 3.01774e-03
2.96250 2.98911e-03
2.96350 2.96073e-03
2.96450 2.93259e-03
2.96550 2.90470e-03
2.96650 2.87706e-03
2.96750 2.84965e-03
2.96850 2.82249e-03
2.96950 2.79556e-03
2.97050 2.76887e-03
2.97150 2.74241e-03
2.97250 2.71618e-03
2.97350 2.69019e-03
2.97450 2.66442e-03
2.97550 2.63888e-03
2.97650 2.61357e-03
2.97750 2.58848e-03
2.97850 2.56361e-03
2.97950 2.53896e-03
2.98050 2.51453e-03
2.98150 2.49031e-03
2.98250 2.46631e-03
2.98350 2.44252e-03
2.98450 2.41894e-03
2.98550 2.39558e-03
2.98650 2.37242e-03
2.98750 2.34946e-03
2.98850 2.32671e-03
2.98950 2.30417e-03
2.99050 2.28182e-03
2.99150 2.25968e-03
2.99250 2.23773e-03
2.99350 2.21598e-03
2.99450 2.19442e-03
2.99550 2.17306e-03
2.99650 2.15189e-03
2.99750 2.13091e-03
2.99850 2.11011e-03
2.99950 2.08951e-03
3.00050 2.06909e-03
3.00150 2.04885e-03
3.00250 2.02880e-03
3.00350 2.00893e-03
3.00450 1.98924e-03
3.00550 1.96972e-03
3.00650 1.95038e-03
3.00750 1.93122e-03
3.00850 1.91223e-03
3.00950 1.89342e-03
3.01050 1.87477e-03
3.01150 1.85629e-03
3.01250 1.83799e-03
3.01350 1.81985e-03
3.01450 1.80187e-03
3.01550 1.78406e-03
3.01650 1.76641e-03
3.01750 1.74892e-03
3.01850 1.73160e-03
3.01950 1.71443e-03
3.02050 1.69742e-03
3.02150 1.68056e-03
3.02250 1.66386e-03
3.02350 1.64732e-03
3.02450 1.63092e-03
3.02550 1.61468e-03
3.02650 1.59858e-03
3.02750 1.58264e-03
3.02850 1.56684e-03
3.02950 1.55119e-03
3.03050 1.53568e-03
3.03150 1.52032e-03
3.03250 1.50510e-03
3.03350 1.49002e-03
3.03450 1.47508e-03
3.03550 1.46027e-03
3.03650 1.44561e-03
3.03750 1.43108e-03
3.03850 1.41669e-03
3.03950 1.40243e-03
3.04050 1.38831e-03
3.04150 1.37431e-03
3.04250 1.36045e-03
3.04350 1.34672e-03
3.04450 1.33311e-03
3.04550 1.31964e-03
3.04650 1.30629e-03
3.04750 1.29306e-03
3.04850 1.27996e-03
3.04950 1.26698e-03
3.05050 1.25413e-03
3.05150 1.24139e-03
3.05250 1.22878e-03
3.05350 1.21628e-03
3.05450 1.20390e-03
3.05550 1.19164e-03
3.05650 1.17950e-03
3.05750 1.16747e-03
3.05850 1.15555e-03
3.05950 1.14375e-03
3.06050 1.13206e-03
3.06150 1.12048e-03
3.06250 1.10901e-03
3.06350 1.09765e-03
3.06450 1.08640e-03
3.06550 1.07525e-03
3.06650 1.06421e-03
3.06750 1.05328e-03
3.06850 1.04245e-03
3.06950 1.03173e-03
3.07050 1.02110e-03
3.07150 1.01058e-03
3.07250 1.00016e-03
3.07350 9.89842e-04
3.07450 9.79621e-04
3.07550 9.69498e-04
3.07650 9.59472e-04
3.07750 9.49543e-04
3.07850 9.39710e-04
3.07950 9.29971e-04
3.08050 9.20326e-04
3.08150 9.10775e-04
3.08250 9.01316e-04
3.08350 8.91948e-04
3.08450 8.82671e-04
3.08550 8.73484e-04
3.08650 8.64386e-04
3.08750 8.55376e-04
3.08850 8.46454e-04
3.08950 8.37619e-04
3.09050 8.28869e-04
3.09150 8.20205e-04
3.09250 8.11625e-04
3.09350 8.03129e-04
3.09450 7.94716e-04
3.09550 7.86385e-04
3.09650 7.78136e-04
3.09750 7.69967e-04
3.09850 7.61878e-04
3.09950 7.53869e-04
3.10050 7.45938e-04
3.10150 7.38085e-04
3.10250 7.30309e-04
3.10350 7.22610e-04
3.10450 7.14986e-04
3.10550 7.07437e-04
3.10650 6.99963e-04
3.10750 6.92563e-04
3.10850 6.85236e-04
3.10950 6.77981e-04
3.11050 6.70797e-04
3.11150 6.63685e-04
3.11250 6.56644e-04
3.11350 6.49672e-04
3.11450 6.42769e-04
3.11550 6.35935e-04
3.11650 6.29169e-04
3.11750 6.22470e-04
3.11850 6.15838e-04
3.11950 6.09272e-04
3.12050 6.02771e-04
3.12150 5.96335e-04
3.12250 5.89964e-04
3.12350 5.83656e-04
3.12450 5.77411e-04
3.12550 5.71229e-04
3.12650 5.65109e-04
3.12750 5.59050e-04
3.12850 5.53051e-04
3.12950 5.47113e-04
3.13050 5.41235e-04
3.13150 5.35416e-04
3.13250 5.29655e-04
3.13350 5.23953e-04
3.13450 5.18308e-04
3.13550 5.12719e-04
3.13650 5.07188e-04
3.13750 5.01712e-04
3.13850 4.96291e-04
3.13950 4.90926e-04
3.14050 4.85615e-04
3.14150 4.80357e-04
3.14250 4.75153e-04
3.14350 4.70002e-04
3.14450 4.64903e-04
3.14550 4.59856e-04
3.14650 4.54860e-04
3.14750 4.49916e-04
3.14850 4.45021e-04
3.14950 4.40177e-04
3.15050 4.35382e-04
3.15150 4.30636e-04
3.15250 4.25938e-04
3.15350 4.21289e-04
3.15450 4.16687e-04
3.15550 4.12132e-04
3.15650 4.07624e-04
3.15750 4.03162e-04
3.15850 3.98747e-04
3.15950 3.94376e-04
3.16050 3.90051e-04
3.16150 3.85770e-04
3.16250 3.81533e-04
3.16350 3.77340e-04
3.16450 3.73190e-04
3.16550 3.69083e-04
3.16650 3.65018e-04
3.16750 3.60996e-04
3.16850 3.57015e-04
3.16950 3.53075e-04
3.17050 3.49176e-04
3.17150 3.45318e-04
3.17250 3.41499e-04
3.17350 3.37721e-04
3.17450 3.33981e-04
3.17550 3.30281e-04
3.17650 3.26619e-04
3.17750 3.22995e-04
3.17850 3.19409e-04
3.17950 3.15861e-04
3.18050 3.12349e-04
3.18150 3.08875e-04
3.18250 3.05436e-04
3.18350 3.02034e-04
3.18450 2.98667e-04
3.18550 2.95336e-04
3.18650 2.92039e-04
3.18750 2.88777e-04
3.18850 2.85550e-04
3.18950 2.82356e-04
3.19050 2.79196e-04
3.19150 2.76069e-04
3.19250 2.72976e-04
3.19350 2.69915e-04
3.19450 2.66886e-04
3.19550 2.63889e-04
3.19650 2.60924e-04
3.19750 2.57990e-04
3.19850 2.55087e-04
3.19950 2.52215e-04
3.20050 2.49374e-04
3.20150 2.46563e-04
3.20250 2.43781e-04
3.20350 2.41029e-04
3.20450 2.38307e-04
3.20550 2.35613e-04
3.20650 2.32948e-04
3.20750 2.30311e-04
3.20850 2.27703e-04
3.20950 2.25122e-04
3.21050 2.22569e-04
3.21150 2.20044e-04
3.21250 2.17545e-04
3.21350 2.15073e-04
3.21450 2.12628e-04
3.21550 2.10208e-04
3.21650 2.07815e-04
3.21750 2.05447e-04
3.21850 2.03105e-04
3.21950 2.00788e-04
3.22050 1.98496e-04
3.22150 1.96229e-04
3.22250 1.93986e-04
3.22350 1.91768e-04
3.22450 1.89573e-04
3.22550 1.87402e-04
3.22650 1.85254e-04
3.22750 1.83130e-04
3.22850 1.81029e-04
3.22950 1.78950e-04
3.23050 1.76894e-04
3.23150 1.74860e-04
3.23250 1.72849e-04
3.23350 1.70859e-04
3.23450 1.68891e-04
3.23550 1.66944e-04
3.23650 1.65018e-04
3.23750 1.63114e-04
3.23850 1.61230e-04
3.23950 1.59367e-04
3.24050 1.57524e-04
3.24150 1.55701e-04
3.24250 1.53898e-04
3.24350 1.52115e-04
3.24450 1.50351e-04
3.24550 1.48607e-04
3.24650 1.46882e-04
3.24750 1.45176e-04
3.24850 1.43488e-04
3.24950 1.41820e-04
3.25050 1.40169e-04
3.25150 1.38537e-04
3.25250 1.36922e-04
3.25350 1.35326e-04
3.25450 1.33747e-04
3.25550 1.32185e-04
3.25650 1.30641e-04
3.25750 1.29114e-04
3.25850 1.27603e-04
3.25950 1.26110e-04
3.26050 1.24633e-04
3.26150 1.23172e-04
3.26250 1.21727e-04
3.26350 1.20299e-04
3.26450 1.18886e-04
3.26550 1.17489e-04
3.26650 1.16108e-04
3.26750 1.14742e-04
3.26850 1.13391e-04
3.26950 1.12055e-04
3.27050 1.10735e-04
3.27150 1.09429e-04
3.27250 1.08137e-04
3.27350 1.06860e-04
3.27450 1.05597e-04
3.27550 1.04349e-04
3.27650 1.03114e-04
3.27750 1.01893e-04
3.27850 1.00686e-04
3.27950 9.94927e-05
3.28050 9.83126e-05
3.28150 9.71457e-05
3.28250 9.59920e-05
3.28350 9.48513e-05
3.28450 9.37234e-05
3.28550 9.26082e-05
3.28650 9.15056e-05
3.28750 9.04154e-05
3.28850 8.93376e-05
3.28950 8.82720e-05
3.29050 8.72184e-05
3.29150 8.61767e-05
3.29250 8.51468e-05
3.29350 8.41286e-05
3.29450 8.31220e-05
3.29550 8.21268e-05
3.29650 8.11429e-05
3.29750 8.01701e-05
3.29850 7.92085e-05
3.29950 7.82578e-05
3.30050 7.73179e-05
3.30150 7.63887e-05
3.30250 7.54701e-05
3.30350 7.45620e-05
3.30450 7.36643e-05
3.30550 7.27769e-05
3.30650 7.18996e-05
3.30750 7.10323e-05
3.30850 7.01750e-05
3.30950 6.93275e-05
3.31050 6.84897e-05
3.31150 6.76615e-05
3.31250 6.68429e-05
3.31350 6.60336e-05
3.31450 6.52337e-05
3.31550 6.44429e-05
3.31650 6.36613e-05
3.31750 6.28887e-05
3.31850 6.21250e-05
3.31950 6.13701e-05
3.32050 6.06239e-05
3.32150 5.98863e-05
3.32250 5.91573e-05
3.32350 5.84367e-05
3.32450 5.77245e-05
3.32550 5.70205e-05
3.32650 5.63246e-05
3.32750 5.56369e-05
3.32850 5.49571e-05
3.32950 5.42852e-05
3.33050 5.36211e-05
3.33150 5.29648e-05
3.33250 5.23161e-05
3.33350 5.16749e-05
3.33450 5.10413e-05
3.33550 5.04150e-05
3.33650 4.97960e-05
3.33750 4.91843e-05
3.33850 4.85797e-05
3.33950 4.79821e-05
3.34050 4.73916e-05
3.34150 4.68080e-05
3.34250 4.62312e-05
3.34350 4.56612e-05
3.34450 4.50979e-05
3.34550 4.45412e-05
3.34650 4.39910e-05
3.34750 4.34473e-05
3.34850 4.29100e-05
3.34950 4.23791e-05
3.35050 4.18543e-05
3.35150 4.13358e-05
3.35250 4.08234e-05
3.35350 4.03170e-05
3.35450 3.98167e-05
3.35550 3.93222e-05
3.35650 3.88336e-05
3.35750 3.83507e-05
3.35850 3.78736e-05
3.35950 3.74021e-05
3.36050 3.69363e-05
3.36150 3.64759e-05
3.36250 3.60211e-05
3.36350 3.55716e-05
3.36450 3.51275e-05
3.36550 3.46886e-05
3.36650 3.42550e-05
3.36750 3.38266e-05
3.36850 3.34032e-05
3.36950 3.29849e-05
3.37050 3.25716e-05
3.37150 3.21633e-05
3.37250 3.17598e-05
3.37350 3.13611e-05
3.37450 3.09672e-05
3.37550 3.05781e-05
3.37650 3.01936e-05
3.37750 2.98137e-05
3.37850 2.94383e-05
3.37950 2.90675e-05
3.38050 2.87011e-05
3.38150 2.83392e-05
3.38250 2.79816e-05
3.38350 2.76283e-05
3.38450 2.72792e-05
3.38550 2.69344e-05
3.38650 2.65937e-05
3.38750 2.62571e-05
3.38850 2.59246e-05
3.38950 2.55961e-05
3.39050 2.52716e-05
3.39150 2.49510e-05
3.39250 2.46343e-05
3.39350 2.43214e-05
3.39450 2.40124e-05
3.39550 2.37070e-05
3.39650 2.34054e-05
3.39750 2.31075e-05
3.39850 2.28131e-05
3.39950 2.25224e-05
3.40050 2.22351e-05
3.40150 2.19514e-05
3.40250 2.16712e-05
3.40350 2.13943e-05
3.40450 2.11209e-05
3.40550 2.08507e-05
3.40650 2.05839e-05
3.40750 2.03203e-05
3.40850 2.00600e-05
3.40950 1.98028e-05
3.41050 1.95488e-05
3.41150 1.92979e-05
3.41250 1.90501e-05
3.41350 1.88054e-05
3.41450 1.85636e-05
3.41550 1.83248e-05
3.41650 1.80889e-05
3.41750 1.78560e-05
3.41850 1.76259e-05
3.41950 1.73986e-05
3.42050 1.71742e-05
3.42150 1.69525e-05
3.42250 1.67335e-05
3.42350 1.65173e-05
3.42450 1.63037e-05
3.42550 1.60928e-05
3.42650 1.58845e-05
3.42750 1.56787e-05
3.42850 1.54755e-05
3.42950 1.52748e-05
3.43050 1.50766e-05
3.43150 1.48809e-05
3.43250 1.46876e-05
3.43350 1.44967e-05
3.43450 1.43082e-05
3.43550 1.41220e-05
3.43650 1.39382e-05
3.43750 1.37566e-05
3.43850 1.35773e-05
3.43950 1.34002e-05
3.44050 1.32254e-05
3.44150 1.30527e-05
3.44250 1.28822e-05
3.44350 1.27138e-05
3.44450 1.25475e-05
3.44550 1.23833e-05
3.44650 1.22212e-05
3.44750 1.20610e-05
3.44850 1.19029e-05
3.44950 1.17468e-05
3.45050 1.15927e-05
3.45150 1.14405e-05
3.45250 1.12902e-05
3.45350 1.11417e-05
3.45450 1.09952e-05
3.45550 1.08505e-05
3.45650 1.07076e-05
3.45750 1.05666e-05
3.45850 1.04273e-05
3.45950 1.02897e-05
3.46050 1.01539e-05
3.46150 1.00199e-05
3.46250 9.88747e-06
3.46350 9.75677e-06
3.46450 9.62772e-06
3.46550 9.50030e-06
3.46650 9.37450e-06
3.46750 9.25030e-06
3.46850 9.12767e-06
3.46950 9.00661e-06
3.47050 8.88708e-06
3.47150 8.76907e-06
3.47250 8.65256e-06
3.47350 8.53754e-06
3.47450 8.42398e-06
3.47550 8.31188e-06
3.47650 8.20120e-06
3.47750 8.09193e-06
3.47850 7.98406e-06
3.47950 7.87757e-06
3.48050 7.77244e-06
3.48150 7.66866e-06
3.48250 7.56621e-06
3.48350 7.46507e-06
3.48450 7.36522e-06
3.48550 7.26666e-06
3.48650 7.16936e-06
3.48750 7.07331e-06
3.48850 6.97850e-06
3.48950 6.88490e-06
3.49050 6.79251e-06
3.49150 6.70131e-06
3.49250 6.61129e-06
3.49350 6.52242e-06
3.49450 6.43470e-06
3.49550 6.34811e-06
3.49650 6.26264e-06
3.49750 6.17828e-06
3.49850 6.09501e-06
3.49950 6.01281e-06
3.50050 5.93168e-06
3.50150 5.85159e-06
3.50250 5.77255e-06
3.50350 5.69453e-06
3.50450 5.61752e-06
3.50550 5.54152e-06
3.50650 5.46650e-06
3.50750 5.39245e-06
3.50850 5.31937e-06
3.50950 5.24724e-06
3.51050 5.17605e-06
3.51150 5.10579e-06
3.51250 5.03644e-06
3.51350 4.96800e-06
3.51450 4.90045e-06
3.51550 4.83378e-06
3.51650 4.76799e-06
3.51750 4.70305e-06
3.51850 4.63896e-06
3.51950 4.57572e-06
3.52050 4.51330e-06
3.52150 4.45170e-06
3.52250 4.39090e-06
3.52350 4.33091e-06
3.52450 4.27170e-06
3.52550 4.21327e-06
3.52650 4.15561e-06
3.52750 4.09871e-06
3.52850 4.04255e-06
3.52950 3.98714e-06
3.53050 3.93245e-06
3.53150 3.87849e-06
3.53250 3.82524e-06
3.53350 3.77269e-06
3.53450 3.72083e-06
3.53550 3.66966e-06
3.53650 3.61917e-06
3.53750 3.56935e-06
3.53850 3.52018e-06
3.53950 3.47167e-06
3.54050 3.42379e-06
3.54150 3.37656e-06
3.54250 3.32995e-06
3.54350 3.28396e-06
3.54450 3.23858e-06
3.54550 3.19380e-06
3.54650 3.14962e-06
3.54750 3.10602e-06
3.54850 3.06301e-06
3.54950 3.02057e-06
3.55050 2.97870e-06
3.55150 2.93738e-06
3.55250 2.89661e-06
3.55350 2.85639e-06
3.55450 2.81671e-06
3.55550 2.77756e-06
3.55650 2.73893e-06
3.55750 2.70082e-06
3.55850 2.66322e-06
3.55950 2.62612e-06
3.56050 2.58952e-06
3.56150 2.55341e-06
3.56250 2.51778e-06
3.56350 2.48264e-06
3.56450 2.44796e-06
3.56550 2.41375e-06
3.56650 2.38001e-06
3.56750 2.34671e-06
3.56850 2.31387e-06
3.56950 2.28147e-06
3.57050 2.24950e-06
3.57150 2.21797e-06
3.57250 2.18686e-06
3.57350 2.15617e-06
3.57450 2.12589e-06
3.57550 2.09603e-06
3.57650 2.06657e-06
3.57750 2.03751e-06
3.57850 2.00884e-06
3.57950 1.98056e-06
3.58050 1.95266e-06
3.58150 1.92515e-06
3.58250 1.89800e-06
3.58350 1.87123e-06
3.58450 1.84482e-06
3.58550 1.81876e-06
3.58650 1.79307e-06
3.58750 1.76772e-06
3.58850 1.74272e-06
3.58950 1.71805e-06
3.59050 1.69373e-06
3.59150 1.66974e-06
3.59250 1.64607e-06
3.59350 1.62273e-06
3.59450 1.59970e-06
3.59550 1.57699e-06
3.59650 1.55460e-06
3.59750 1.53250e-06
3.59850 1.51071e-06
3.59950 1.48922e-06
3.60050 1.46803e-06
3.60150 1.44712e-06
3.60250 1.42651e-06
3.60350 1.40617e-06
3.60450 1.38612e-06
3.60550 1.36634e-06
3.60650 1.34683e-06
3.60750 1.32759e-06
3.60850 1.30862e-06
3.60950 1.28991e-06
3.61050 1.27145e-06
3.61150 1.25325e-06
3.61250 1.23530e-06
3.61350 1.21760e-06
3.61450 1.20015e-06
3.61550 1.18293e-06
3.61650 1.16596e-06
3.61750 1.14922e-06
3.61850 1.13271e-06
3.61950 1.11643e-06
3.62050 1.10037e-06
3.62150 1.08454e-06
3.62250 1.06893e-06
3.62350 1.05353e-06
3.62450 1.03835e-06
3.62550 1.02338e-06
3.62650 1.00862e-06
3.62750 9.94064e-07
3.62850 9.79710e-07
3.62950 9.65557e-07
3.63050 9.51600e-07
3.63150 9.37839e-07
3.63250 9.24269e-07
3.63350 9.10889e-07
3.63450 8.97696e-07
3.63550 8.84687e-07
3.63650 8.71861e-07
3.63750 8.59214e-07
3.63850 8.46744e-07
3.63950 8.34449e-07
3.64050 8.22326e-07
3.64150 8.10373e-07
3.64250 7.98588e-07
3.64350 7.86968e-07
3.64450 7.75512e-07
3.64550 7.64217e-07
3.64650 7.53080e-07
3.64750 7.42101e-07
3.64850 7.31276e-07
3.64950 7.20603e-07
3.65050 7.10081e-07
3.65150 6.99707e-07
3.65250 6.89480e-07
3.65350 6.79397e-07
3.65450 6.69457e-07
3.65550 6.59657e-07
3.65650 6.49995e-07
3.65750 6.40471e-07
3.65850 6.31081e-07
3.65950 6.21824e-07
3.66050 6.12698e-07
3.66150 6.03702e-07
3.66250 5.94834e-07
3.66350 5.86091e-07
3.66450 5.77472e-07
3.66550 5.68976e-07
3.66650 5.60601e-07
3.66750 5.52345e-07
3.66850 5.44206e-07
3.66950 5.36184e-07
3.67050 5.28275e-07
3.67150 5.20480e-07
3.67250 5.12795e-07
3.67350 5.05221e-07
3.67450 4.97754e-07
3.67550 4.90394e-07
3.67650 4.83139e-07
3.67750 4.75989e-07
3.67850 4.68940e-07
3.67950 4.61992e-07
3.68050 4.55144e-07
3.68150 4.48394e-07
3.68250 4.41741e-07
3.68350 4.35183e-07
3.68450 4.28719e-07
3.68550 4.22349e-07
3.68650 4.16070e-07
3.68750 4.09881e-07
3.68850 4.03781e-07
3.68950 3.97769e-07
3.69050 3.91843e-07
3.69150 3.86003e-07
3.69250 3.80247e-07
3.69350 3.74574e-07
3.69450 3.68983e-07
3.69550 3.63473e-07
3.69650 3.58042e-07
3.69750 3.52690e-07
3.69850 3.47415e-07
3.69950 3.42217e-07
3.70050 3.37094e-07
3.70150 3.32045e-07
3.70250 3.27069e-07
3.70350 3.22165e-07
3.70450 3.17333e-07
3.70550 3.12570e-07
3.70650 3.07877e-07
3.70750 3.03252e-07
3.70850 2.98694e-07
3.70950 2.94203e-07
3.71050 2.89777e-07
3.71150 2.85415e-07
3.71250 2.81117e-07
3.71350 2.76882e-07
3.71450 2.72708e-07
3.71550 2.68595e-07
3.71650 2.64543e-07
3.71750 2.60549e-07
3.71850 2.56614e-07
3.71950 2.52736e-07
3.72050 2.48915e-07
3.72150 2.45151e-07
3.72250 2.41441e-07
3.72350 2.37785e-07
3.72450 2.34183e-07
3.72550 2.30634e-07
3.72650 2.27137e-07
3.72750 2.23692e-07
3.72850 2.20297e-07
3.72950 2.16952e-07
3.73050 2.13656e-07
3.73150 2.10409e-07
3.73250 2.07209e-07
3.73350 2.04057e-07
3.73450 2.00951e-07
3.73550 1.97890e-07
3.73650 1.94875e-07
3.73750 1.91905e-07
3.73850 1.88978e-07
3.73950 1.86095e-07
3.74050 1.83254e-07
3.74150 1.80455e-07
3.74250 1.77698e-07
3.74350 1.74981e-07
3.74450 1.72305e-07
3.74550 1.69668e-07
3.74650 1.67071e-07
3.74750 1.64512e-07
3.74850 1.61991e-07
3.74950 1.59507e-07
3.75050 1.57060e-07
3.75150 1.54650e-07
3.75250 1.52276e-07
3.75350 1.49936e-07
3.75450 1.47632e-07
3.75550 1.45362e-07
3.75650 1.43126e-07
3.75750 1.40923e-07
3.75850 1.38753e-07
3.75950 1.36616e-07
3.76050 1.34510e-07
3.76150 1.32436e-07
3.76250 1.30393e-07
3.76350 1.28380e-07
3.76450 1.26398e-07
3.76550 1.24445e-07
3.76650 1.22521e-07
3.76750 1.20627e-07
3.76850 1.18760e-07
3.76950 1.16922e-07
3.77050 1.15111e-07
3.77150 1.13328e-07
3.77250 1.11571e-07
3.77350 1.09841e-07
3.77450 1.08137e-07
3.77550 1.06458e-07
3.77650 1.04805e-07
3.77750 1.03176e-07
3.77850 1.01572e-07
3.77950 9.99927e-08
3.78050 9.84368e-08
3.78150 9.69044e-08
3.78250 9.53951e-08
3.78350 9.39087e-08
3.78450 9.24447e-08
3.78550 9.10029e-08
3.78650 8.95828e-08
3.78750 8.81843e-08
3.78850 8.68070e-08
3.78950 8.54505e-08
3.79050 8.41146e-08
3.79150 8.27990e-08
3.79250 8.15033e-08
3.79350 8.02273e-08
3.79450 7.89707e-08
3.79550 7.77332e-08
3.79650 7.65145e-08
3.79750 7.53144e-08
3.79850 7.41325e-08
3.79950 7.29687e-08
3.80050 7.18225e-08
3.80150 7.06939e-08
3.80250 6.95824e-08
3.80350 6.84879e-08
3.80450 6.74102e-08
3.80550 6.63489e-08
3.80650 6.53038e-08
3.80750 6.42747e-08
3.80850 6.32613e-08
3.80950 6.22635e-08
3.81050 6.12809e-08
3.81150 6.03134e-08
3.81250 5.93607e-08
3.81350 5.84226e-08
3.81450 5.74990e-08
3.81550 5.65895e-08
3.81650 5.56940e-08
3.81750 5.48122e-08
3.81850 5.39440e-08
3.81950 5.30891e-08
3.82050 5.22474e-08
3.82150 5.14187e-08
3.82250 5.06027e-08
3.82350 4.97993e-08
3.82450 4.90083e-08
3.82550 4.82295e-08
3.82650 4.74628e-08
3.82750 4.67078e-08
3.82850 4.59646e-08
3.82950 4.52328e-08
3.83050 4.45123e-08
3.83150 4.38030e-08
3.83250 4.31047e-08
3.83350 4.24171e-08
3.83450 4.17403e-08
3.83550 4.10739e-08
3.83650 4.04179e-08
3.83750 3.97720e-08
3.83850 3.91362e-08
3.83950 3.85102e-08
3.84050 3.78940e-08
3.84150 3.72874e-08
3.84250 3.66902e-08
3.84350 3.61023e-08
3.84450 3.55235e-08
3.84550 3.49538e-08
3.84650 3.43929e-08
3.84750 3.38408e-08
3.84850 3.32973e-08
3.84950 3.27623e-08
3.85050 3.22357e-08
3.85150 3.17172e-08
3.85250 3.12069e-08
3.85350 3.07046e-08
3.85450 3.02101e-08
3.85550 2.97234e-08
3.85650 2.92442e-08
3.85750 2.87726e-08
3.85850 2.83084e-08
3.85950 2.78515e-08
3.86050 2.74017e-08
3.86150 2.69590e-08
3.86250 2.65233e-08
3.86350 2.60944e-08
3.86450 2.56722e-08
3.86550 2.52567e-08
3.86650 2.48477e-08
3.86750 2.44452e-08
3.86850 2.40490e-08
3.86950 2.36591e-08
3.87050 2.32753e-08
3.87150 2.28975e-08
3.87250 2.25257e-08
3.87350 2.21598e-08
3.87450 2.17997e-08
3.87550 2.14453e-08
3.87650 2.10964e-08
3.87750 2.07531e-08
3.87850 2.04152e-08
3.87950 2.00827e-08
3.88050 1.97555e-08
3.88150 1.94334e-08
3.88250 1.91164e-08
3.88350 1.88045e-08
3.88450 1.84975e-08
3.88550 1.81954e-08
3.88650 1.78981e-08
3.88750 1.76055e-08
3.88850 1.73176e-08
3.88950 1.70342e-08
3.89050 1.67554e-08
3.89150 1.64810e-08
3.89250 1.62110e-08
3.89350 1.59453e-08
3.89450 1.56838e-08
3.89550 1.54265e-08
3.89650 1.51733e-08
3.89750 1.49241e-08
3.89850 1.46790e-08
3.89950 1.44377e-08
3.90050 1.42003e-08
3.90150 1.39667e-08
3.90250 1.37369e-08
3.90350 1.35107e-08
3.90450 1.32882e-08
3.90550 1.30692e-08
3.90650 1.28537e-08
3.90750 1.26417e-08
3.90850 1.24331e-08
3.90950 1.22278e-08
3.91050 1.20259e-08
3.91150 1.18272e-08
3.91250 1.16317e-08
3.91350 1.14393e-08
3.91450 1.12500e-08
3.91550 1.10638e-08
3.91650 1.08806e-08
3.91750 1.07003e-08
3.91850 1.05230e-08
3.91950 1.03485e-08
3.92050 1.01768e-08
3.92150 1.00079e-08
3.92250 9.84174e-09
3.92350 9.67825e-09
3.92450 9.51741e-09
3.92550 9.35917e-09
3.92650 9.20349e-09
3.92750 9.05034e-09
3.92850 8.89967e-09
3.92950 8.75144e-09
3.93050 8.60562e-09
3.93150 8.46216e-09
3.93250 8.32103e-09
3.93350 8.18219e-09
3.93450 8.04561e-09
3.93550 7.91126e-09
3.93650 7.77908e-09
3.93750 7.64906e-09
3.93850 7.52116e-09
3.93950 7.39533e-09
3.94050 7.27156e-09
3.94150 7.14981e-09
3.94250 7.03004e-09
3.94350 6.91223e-09
3.94450 6.79634e-09
3.94550 6.68235e-09
3.94650 6.57022e-09
3.94750 6.45992e-09
3.94850 6.35142e-09
3.94950 6.24470e-09
3.95050 6.13973e-09
3.95150 6.03648e-09
3.95250 5.93492e-09
3.95350 5.83502e-09
3.95450 5.73677e-09
3.95550 5.64012e-09
3.95650 5.54506e-09
3.95750 5.45157e-09
3.95850 5.35961e-09
3.95950 5.26916e-09
3.96050 5.18020e-09
3.96150 5.09271e-09
3.96250 5.00665e-09
3.96350 4.92201e-09
3.96450 4.83877e-09
3.96550 4.75690e-09
3.96650 4.67638e-09
3.96750 4.59718e-09
3.96850 4.51930e-09
3.96950 4.44270e-09
3.97050 4.36737e-09
3.97150 4.29328e-09
3.97250 4.22042e-09
3.97350 4.14876e-09
3.97450 4.07829e-09
3.97550 4.00899e-09
3.97650 3.94083e-09
3.97750 3.87381e-09
3.97850 3.80789e-09
3.97950 3.74307e-09
3.98050 3.67933e-09
3.98150 3.61664e-09
3.98250 3.55500e-09
3.98350 3.49438e-09
3.98450 3.43477e-09
3.98550 3.37615e-09
3.98650 3.31850e-09
3.98750 3.26182e-09
3.98850 3.20608e-09
3.98950 3.15127e-09
3.99050 3.09737e-09
3.99150 3.04437e-09
3.99250 2.99226e-09
3.99350 2.94102e-09
3.99450 2.89063e-09
3.99550 2.84108e-09
3.99650 2.79237e-09
3.99750 2.74446e-09
3.99850 2.69736e-09
3.99950 2.65105e-09
4.00050 2.60551e-09


==> data/dndz/red/dndz_alpha1.00.txt <==
# Gauss * (B*z + C*z^2) fit to \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.5))^\alpha,
# and normalized
0.00050 2.79226e-11
0.00150 2.54064e-10
0.00250 7.13480e-10
0.00350 1.41376e-09
0.00450 2.36265e-09
0.00550 3.56805e-09
0.00650 5.03803e-09
0.00750 6.78082e-09
0.00850 8.80480e-09
0.00950 1.11185e-08
0.01050 1.37308e-08
0.01150 1.66504e-08
0.01250 1.98865e-08
0.01350 2.34484e-08
0.01450 2.73454e-08
0.01550 3.15873e-08
0.01650 3.61838e-08
0.01750 4.11449e-08
0.01850 4.64809e-08
0.01950 5.22021e-08
0.02050 5.83191e-08
0.02150 6.48428e-08
0.02250 7.17841e-08
0.02350 7.91542e-08
0.02450 8.69646e-08
0.02550 9.52269e-08
0.02650 1.03953e-07
0.02750 1.13155e-07
0.02850 1.22845e-07
0.02950 1.33036e-07
0.03050 1.43740e-07
0.03150 1.54970e-07
0.03250 1.66740e-07
0.03350 1.79064e-07
0.03450 1.91954e-07
0.03550 2.05425e-07
0.03650 2.19491e-07
0.03750 2.34167e-07
0.03850 2.49466e-07
0.03950 2.65405e-07
0.04050 2.81999e-07
0.04150 2.99263e-07
0.04250 3.17212e-07
0.04350 3.35864e-07
0.04450 3.55234e-07
0.04550 3.75338e-07
0.04650 3.96195e-07
0.04750 4.17821e-07
0.04850 4.40234e-07
0.04950 4.63452e-07
0.05050 4.87492e-07
0.05150 5.12374e-07
0.05250 5.38115e-07
0.05350 5.64736e-07
0.05450 5.92255e-07
0.05550 6.20693e-07
0.05650 6.50069e-07
0.05750 6.80404e-07
0.05850 7.11719e-07
0.05950 7.44035e-07
0.06050 7.77373e-07
0.06150 8.11755e-07
0.06250 8.47204e-07
0.06350 8.83742e-07
0.06450 9.21391e-07
0.06550 9.60176e-07
0.06650 1.00012e-06
0.06750 1.04125e-06
0.06850 1.08358e-06
0.06950 1.12715e-06
0.07050 1.17197e-06
0.07150 1.21808e-06
0.07250 1.26550e-06
0.07350 1.31425e-06
0.07450 1.36437e-06
0.07550 1.41588e-06
0.07650 1.46881e-06
0.07750 1.52318e-06
0.07850 1.57903e-06
0.07950 1.63638e-06
0.08050 1.69527e-06
0.08150 1.75572e-06
0.08250 1.81777e-06
0.08350 1.88144e-06
0.08450 1.94678e-06
0.08550 2.01380e-06
0.08650 2.08254e-06
0.08750 2.15304e-06
0.08850 2.22533e-06
0.08950 2.29944e-06
0.09050 2.37541e-06
0.09150 2.45327e-06
0.09250 2.53306e-06
0.09350 2.61482e-06
0.09450 2.69858e-06
0.09550 2.78438e-06
0.09650 2.87225e-06
0.09750 2.96224e-06
0.09850 3.05439e-06
0.09950 3.14873e-06
0.10050 3.24530e-06
0.10150 3.34415e-06
0.10250 3.44532e-06
0.10350 3.54884e-06
0.10450 3.65477e-06
0.10550 3.76314e-06
0.10650 3.87401e-06
0.10750 3.98740e-06
0.10850 4.10338e-06
0.10950 4.22198e-06
0.11050 4.34325e-06
0.11150 4.46725e-06
0.11250 4.59401e-06
0.11350 4.72358e-06
0.11450 4.85603e-06
0.11550 4.99139e-06
0.11650 5.12971e-06
0.11750 5.27106e-06
0.11850 5.41547e-06
0.11950 5.56301e-06
0.12050 5.71373e-06
0.12150 5.86768e-06
0.12250 6.02491e-06
0.12350 6.18550e-06
0.12450 6.34948e-06
0.12550 6.51693e-06
0.12650 6.68789e-06
0.12750 6.86243e-06
0.12850 7.04060e-06
0.12950 7.22248e-06
0.13050 7.40812e-06
0.13150 7.59758e-06
0.13250 7.79093e-06
0.13350 7.98823e-06
0.13450 8.18956e-06
0.13550 8.39496e-06
0.13650 8.60452e-06
0.13750 8.81830e-06
0.13850 9.03637e-06
0.13950 9.25880e-06
0.14050 9.48567e-06
0.14150 9.71703e-06
0.14250 9.95298e-06
0.14350 1.01936e-05
0.14450 1.04389e-05
0.14550 1.06890e-05
0.14650 1.09440e-05
0.14750 1.12040e-05
0.14850 1.14690e-05
0.14950 1.17391e-05
0.15050 1.20144e-05
0.15150 1.22950e-05
0.15250 1.25810e-05
0.15350 1.28724e-05
0.15450 1.31694e-05
0.15550 1.34720e-05
0.15650 1.37803e-05
0.15750 1.40944e-05
0.15850 1.44144e-05
0.15950 1.47403e-05
0.16050 1.50724e-05
0.16150 1.54106e-05
0.16250 1.57551e-05
0.16350 1.61060e-05
0.16450 1.64633e-05
0.16550 1.68272e-05
0.16650 1.71977e-05
0.16750 1.75751e-05
0.16850 1.79592e-05
0.16950 1.83504e-05
0.17050 1.87486e-05
0.17150 1.91541e-05
0.17250 1.95668e-05
0.17350 1.99869e-05
0.17450 2.04145e-05
0.17550 2.08498e-05
0.17650 2.12928e-05
0.17750 2.17437e-05
0.17850 2.22025e-05
0.17950 2.26695e-05
0.18050 2.31447e-05
0.18150 2.36282e-05
0.18250 2.41201e-05
0.18350 2.46207e-05
0.18450 2.51300e-05
0.18550 2.56481e-05
0.18650 2.61751e-05
0.18750 2.67113e-05
0.18850 2.72567e-05
0.18950 2.78115e-05
0.19050 2.83758e-05
0.19150 2.89498e-05
0.19250 2.95335e-05
0.19350 3.01272e-05
0.19450 3.07309e-05
0.19550 3.13448e-05
0.19650 3.19691e-05
0.19750 3.26039e-05
0.19850 3.32494e-05
0.19950 3.39057e-05
0.20050 3.45730e-05
0.20150 3.52513e-05
0.20250 3.59410e-05
0.20350 3.66421e-05
0.20450 3.73548e-05
0.20550 3.80793e-05
0.20650 3.88157e-05
0.20750 3.95642e-05
0.20850 4.03249e-05
0.20950 4.10981e-05
0.21050 4.18840e-05
0.21150 4.26826e-05
0.21250 4.34942e-05
0.21350 4.43189e-05
0.21450 4.51570e-05
0.21550 4.60086e-05
0.21650 4.68739e-05
0.21750 4.77530e-05
0.21850 4.86463e-05
0.21950 4.95538e-05
0.22050 5.04758e-05
0.22150 5.14125e-05
0.22250 5.23641e-05
0.22350 5.33307e-05
0.22450 5.43126e-05
0.22550 5.53100e-05
0.22650 5.63230e-05
0.22750 5.73520e-05
0.22850 5.83971e-05
0.22950 5.94585e-05
0.23050 6.05365e-05
0.23150 6.16313e-05
0.23250 6.27431e-05
0.23350 6.38721e-05
0.23450 6.50186e-05
0.23550 6.61828e-05
0.23650 6.73649e-05
0.23750 6.85651e-05
0.23850 6.97838e-05
0.23950 7.10211e-05
0.24050 7.22773e-05
0.24150 7.35527e-05
0.24250 7.48475e-05
0.24350 7.61619e-05
0.24450 7.74962e-05
0.24550 7.88507e-05
0.24650 8.02257e-05
0.24750 8.16213e-05
0.24850 8.30379e-05
0.24950 8.44757e-05
0.25050 8.59351e-05
0.25150 8.74162e-05
0.25250 8.89195e-05
0.25350 9.04450e-05
0.25450 9.19933e-05
0.25550 9.35645e-05
0.25650 9.51589e-05
0.25750 9.67768e-05
0.25850 9.84186e-05
0.25950 1.00084e-04
0.26050 1.01775e-04
0.26150 1.03490e-04
0.26250 1.05230e-04
0.26350 1.06996e-04
0.26450 1.08787e-04
0.26550 1.10604e-04
0.26650 1.12448e-04
0.26750 1.14318e-04
0.26850 1.16215e-04
0.26950 1.18140e-04
0.27050 1.20093e-04
0.27150 1.22073e-04
0.27250 1.24082e-04
0.27350 1.26119e-04
0.27450 1.28186e-04
0.27550 1.30282e-04
0.27650 1.32408e-04
0.27750 1.34565e-04
0.27850 1.36751e-04
0.27950 1.38969e-04
0.28050 1.41218e-04
0.28150 1.43499e-04
0.28250 1.45812e-04
0.28350 1.48157e-04
0.28450 1.50536e-04
0.28550 1.52947e-04
0.28650 1.55392e-04
0.28750 1.57872e-04
0.28850 1.60386e-04
0.28950 1.62935e-04
0.29050 1.65519e-04
0.29150 1.68139e-04
0.29250 1.70795e-04
0.29350 1.73488e-04
0.29450 1.76218e-04
0.29550 1.78985e-04
0.29650 1.81791e-04
0.29750 1.84635e-04
0.29850 1.87518e-04
0.29950 1.90440e-04
0.30050 1.93402e-04
0.30150 1.96404e-04
0.30250 1.99448e-04
0.30350 2.02532e-04
0.30450 2.05658e-04
0.30550 2.08826e-04
0.30650 2.12038e-04
0.30750 2.15292e-04
0.30850 2.18590e-04
0.30950 2.21932e-04
0.31050 2.25320e-04
0.31150 2.28752e-04
0.31250 2.32230e-04
0.31350 2.35755e-04
0.31450 2.39327e-04
0.31550 2.42946e-04
0.31650 2.46613e-04
0.31750 2.50328e-04
0.31850 2.54093e-04
0.31950 2.57907e-04
0.32050 2.61772e-04
0.32150 2.65687e-04
0.32250 2.69654e-04
0.32350 2.73672e-04
0.32450 2.77744e-04
0.32550 2.81868e-04
0.32650 2.86047e-04
0.32750 2.90279e-04
0.32850 2.94567e-04
0.32950 2.98910e-04
0.33050 3.03310e-04
0.33150 3.07766e-04
0.33250 3.12281e-04
0.33350 3.16853e-04
0.33450 3.21484e-04
0.33550 3.26174e-04
0.33650 3.30925e-04
0.33750 3.35737e-04
0.33850 3.40610e-04
0.33950 3.45545e-04
0.34050 3.50544e-04
0.34150 3.55605e-04
0.34250 3.60732e-04
0.34350 3.65923e-04
0.34450 3.71180e-04
0.34550 3.76503e-04
0.34650 3.81894e-04
0.34750 3.87352e-04
0.34850 3.92879e-04
0.34950 3.98476e-04
0.35050 4.04143e-04
0.35150 4.09881e-04
0.35250 4.15690e-04
0.35350 4.21572e-04
0.35450 4.27527e-04
0.35550 4.33557e-04
0.35650 4.39661e-04
0.35750 4.45841e-04
0.35850 4.52098e-04
0.35950 4.58432e-04
0.36050 4.64844e-04
0.36150 4.71335e-04
0.36250 4.77906e-04
0.36350 4.84558e-04
0.36450 4.91291e-04
0.36550 4.98107e-04
0.36650 5.05006e-04
0.36750 5.11990e-04
0.36850 5.19058e-04
0.36950 5.26213e-04
0.37050 5.33455e-04
0.37150 5.40784e-04
0.37250 5.48202e-04
0.37350 5.55710e-04
0.37450 5.63309e-04
0.37550 5.70999e-04
0.37650 5.78782e-04
0.37750 5.86659e-04
0.37850 5.94630e-04
0.37950 6.02697e-04
0.38050 6.10860e-04
0.38150 6.19121e-04
0.38250 6.27480e-04
0.38350 6.35939e-04
0.38450 6.44498e-04
0.38550 6.53160e-04
0.38650 6.61923e-04
0.38750 6.70791e-04
0.38850 6.79764e-04
0.38950 6.88842e-04
0.39050 6.98027e-04
0.39150 7.07321e-04
0.39250 7.16724e-04
0.39350 7.26237e-04
0.39450 7.35861e-04
0.39550 7.45598e-04
0.39650 7.55449e-04
0.39750 7.65415e-04
0.39850 7.75497e-04
0.39950 7.85696e-04
0.40050 7.96013e-04
0.40150 8.06450e-04
0.40250 8.17008e-04
0.40350 8.27688e-04
0.40450 8.38491e-04
0.40550 8.49419e-04
0.40650 8.60473e-04
0.40750 8.71653e-04
0.40850 8.82962e-04
0.40950 8.94400e-04
0.41050 9.05969e-04
0.41150 9.17670e-04
0.41250 9.29505e-04
0.41350 9.41474e-04
0.41450 9.53580e-04
0.41550 9.65823e-04
0.41650 9.78205e-04
0.41750 9.90727e-04
0.41850 1.00339e-03
0.41950 1.01620e-03
0.42050 1.02915e-03
0.42150 1.04224e-03
0.42250 1.05549e-03
0.42350 1.06888e-03
0.42450 1.08242e-03
0.42550 1.09612e-03
0.42650 1.10996e-03
0.42750 1.12396e-03
0.42850 1.13812e-03
0.42950 1.15244e-03
0.43050 1.16691e-03
0.43150 1.18154e-03
0.43250 1.19634e-03
0.43350 1.21130e-03
0.43450 1.22642e-03
0.43550 1.24172e-03
0.43650 1.25718e-03
0.43750 1.27281e-03
0.43850 1.28861e-03
0.43950 1.30458e-03
0.44050 1.32073e-03
0.44150 1.33706e-03
0.44250 1.35356e-03
0.44350 1.37025e-03
0.44450 1.38711e-03
0.44550 1.40416e-03
0.44650 1.42139e-03
0.44750 1.43881e-03
0.44850 1.45642e-03
0.44950 1.47422e-03
0.45050 1.49221e-03
0.45150 1.51040e-03
0.45250 1.52878e-03
0.45350 1.54736e-03
0.45450 1.56614e-03
0.45550 1.58511e-03
0.45650 1.60429e-03
0.45750 1.62368e-03
0.45850 1.64327e-03
0.45950 1.66307e-03
0.46050 1.68309e-03
0.46150 1.70331e-03
0.46250 1.72375e-03
0.46350 1.74441e-03
0.46450 1.76528e-03
0.46550 1.78637e-03
0.46650 1.80769e-03
0.46750 1.82923e-03
0.46850 1.85100e-03
0.46950 1.87299e-03
0.47050 1.89522e-03
0.47150 1.91768e-03
0.47250 1.94037e-03
0.47350 1.96330e-03
0.47450 1.98647e-03
0.47550 2.00988e-03
0.47650 2.03353e-03
0.47750 2.05743e-03
0.47850 2.08157e-03
0.47950 2.10597e-03
0.48050 2.13062e-03
0.48150 2.15552e-03
0.48250 2.18068e-03
0.48350 2.20610e-03
0.48450 2.23178e-03
0.48550 2.25772e-03
0.48650 2.28392e-03
0.48750 2.31040e-03
0.48850 2.33715e-03
0.48950 2.36417e-03
0.49050 2.39146e-03
0.49150 2.41903e-03
0.49250 2.44688e-03
0.49350 2.47502e-03
0.49450 2.50343e-03
0.49550 2.53214e-03
0.49650 2.56114e-03
0.49750 2.59042e-03
0.49850 2.62001e-03
0.49950 2.64989e-03
0.50050 2.68007e-03
0.50150 2.71055e-03
0.50250 2.74134e-03
0.50350 2.77244e-03
0.50450 2.80384e-03
0.50550 2.83556e-03
0.50650 2.86760e-03
0.50750 2.89995e-03
0.50850 2.93262e-03
0.50950 2.96562e-03
0.51050 2.99895e-03
0.51150 3.03260e-03
0.51250 3.06659e-03
0.51350 3.10091e-03
0.51450 3.13557e-03
0.51550 3.17057e-03
0.51650 3.20591e-03
0.51750 3.24160e-03
0.51850 3.27764e-03
0.51950 3.31403e-03
0.52050 3.35077e-03
0.52150 3.38788e-03
0.52250 3.42534e-03
0.52350 3.46317e-03
0.52450 3.50137e-03
0.52550 3.53993e-03
0.52650 3.57887e-03
0.52750 3.61818e-03
0.52850 3.65788e-03
0.52950 3.69795e-03
0.53050 3.73842e-03
0.53150 3.77927e-03
0.53250 3.82051e-03
0.53350 3.86214e-03
0.53450 3.90418e-03
0.53550 3.94662e-03
0.53650 3.98946e-03
0.53750 4.03271e-03
0.53850 4.07637e-03
0.53950 4.12044e-03
0.54050 4.16493e-03
0.54150 4.20985e-03
0.54250 4.25519e-03
0.54350 4.30095e-03
0.54450 4.34715e-03
0.54550 4.39379e-03
0.54650 4.44086e-03
0.54750 4.48837e-03
0.54850 4.53633e-03
0.54950 4.58474e-03
0.55050 4.63360e-03
0.55150 4.68291e-03
0.55250 4.73269e-03
0.55350 4.78293e-03
0.55450 4.83363e-03
0.55550 4.88481e-03
0.55650 4.93646e-03
0.55750 4.98859e-03
0.55850 5.04120e-03
0.55950 5.09429e-03
0.56050 5.14788e-03
0.56150 5.20196e-03
0.56250 5.25653e-03
0.56350 5.31161e-03
0.56450 5.36719e-03
0.56550 5.42327e-03
0.56650 5.47988e-03
0.56750 5.53699e-03
0.56850 5.59463e-03
0.56950 5.65279e-03
0.57050 5.71148e-03
0.57150 5.77070e-03
0.57250 5.83046e-03
0.57350 5.89076e-03
0.57450 5.95160e-03
0.57550 6.01299e-03
0.57650 6.07494e-03
0.57750 6.13744e-03
0.57850 6.20050e-03
0.57950 6.26413e-03
0.58050 6.32833e-03
0.58150 6.39310e-03
0.58250 6.45845e-03
0.58350 6.52438e-03
0.58450 6.59090e-03
0.58550 6.65801e-03
0.58650 6.72572e-03
0.58750 6.79402e-03
0.58850 6.86293e-03
0.58950 6.93245e-03
0.59050 7.00258e-03
0.59150 7.07333e-03
0.59250 7.14471e-03
0.59350 7.21671e-03
0.59450 7.28934e-03
0.59550 7.36260e-03
0.59650 7.43651e-03
0.59750 7.51107e-03
0.59850 7.58627e-03
0.59950 7.66213e-03
0.60050 7.73865e-03
0.60150 7.81583e-03
0.60250 7.89369e-03
0.60350 7.97221e-03
0.60450 8.05142e-03
0.60550 8.13131e-03
0.60650 8.21188e-03
0.60750 8.29316e-03
0.60850 8.37513e-03
0.60950 8.45780e-03
0.61050 8.54118e-03
0.61150 8.62528e-03
0.61250 8.71009e-03
0.61350 8.79563e-03
0.61450 8.88190e-03
0.61550 8.96890e-03
0.61650 9.05664e-03
0.61750 9.14512e-03
0.61850 9.23435e-03
0.61950 9.32434e-03
0.62050 9.41509e-03
0.62150 9.50660e-03
0.62250 9.59889e-03
0.62350 9.69195e-03
0.62450 9.78579e-03
0.62550 9.88042e-03
0.62650 9.97584e-03
0.62750 1.00721e-02
0.62850 1.01691e-02
0.62950 1.02669e-02
0.63050 1.03655e-02
0.63150 1.04650e-02
0.63250 1.05653e-02
0.63350 1.06664e-02
0.63450 1.07684e-02
0.63550 1.08712e-02
0.63650 1.09748e-02
0.63750 1.10793e-02
0.63850 1.11847e-02
0.63950 1.12909e-02
0.64050 1.13980e-02
0.64150 1.15060e-02
0.64250 1.16148e-02
0.64350 1.17246e-02
0.64450 1.18352e-02
0.64550 1.19467e-02
0.64650 1.20592e-02
0.64750 1.21725e-02
0.64850 1.22868e-02
0.64950 1.24020e-02
0.65050 1.25181e-02
0.65150 1.26352e-02
0.65250 1.27532e-02
0.65350 1.28721e-02
0.65450 1.29921e-02
0.65550 1.31129e-02
0.65650 1.32348e-02
0.65750 1.33576e-02
0.65850 1.34814e-02
0.65950 1.36062e-02
0.66050 1.37319e-02
0.66150 1.38587e-02
0.66250 1.39865e-02
0.66350 1.41153e-02
0.66450 1.42451e-02
0.66550 1.43759e-02
0.66650 1.45078e-02
0.66750 1.46407e-02
0.66850 1.47746e-02
0.66950 1.49096e-02
0.67050 1.50457e-02
0.67150 1.51828e-02
0.67250 1.53210e-02
0.67350 1.54603e-02
0.67450 1.56006e-02
0.67550 1.57421e-02
0.67650 1.58846e-02
0.67750 1.60283e-02
0.67850 1.61730e-02
0.67950 1.63189e-02
0.68050 1.64659e-02
0.68150 1.66140e-02
0.68250 1.67633e-02
0.68350 1.69137e-02
0.68450 1.70653e-02
0.68550 1.72181e-02
0.68650 1.73720e-02
0.68750 1.75270e-02
0.68850 1.76833e-02
0.68950 1.78408e-02
0.69050 1.79994e-02
0.69150 1.81593e-02
0.69250 1.83203e-02
0.69350 1.84826e-02
0.69450 1.86461e-02
0.69550 1.88109e-02
0.69650 1.89768e-02
0.69750 1.91441e-02
0.69850 1.93126e-02
0.69950 1.94823e-02
0.70050 1.96533e-02
0.70150 1.98256e-02
0.70250 1.99992e-02
0.70350 2.01741e-02
0.70450 2.03502e-02
0.70550 2.05277e-02
0.70650 2.07065e-02
0.70750 2.08866e-02
0.70850 2.10681e-02
0.70950 2.12509e-02
0.71050 2.14350e-02
0.71150 2.16205e-02
0.71250 2.18073e-02
0.71350 2.19955e-02
0.71450 2.21851e-02
0.71550 2.23761e-02
0.71650 2.25685e-02
0.71750 2.27623e-02
0.71850 2.29574e-02
0.71950 2.31540e-02
0.72050 2.33521e-02
0.72150 2.35515e-02
0.72250 2.37524e-02
0.72350 2.39548e-02
0.72450 2.41586e-02
0.72550 2.43638e-02
0.72650 2.45706e-02
0.72750 2.47788e-02
0.72850 2.49885e-02
0.72950 2.51997e-02
0.73050 2.54125e-02
0.73150 2.56267e-02
0.73250 2.58425e-02
0.73350 2.60597e-02
0.73450 2.62786e-02
0.73550 2.64989e-02
0.73650 2.67209e-02
0.73750 2.69444e-02
0.73850 2.71695e-02
0.73950 2.73961e-02
0.74050 2.76244e-02
0.74150 2.78542e-02
0.74250 2.80857e-02
0.74350 2.83187e-02
0.74450 2.85534e-02
0.74550 2.87897e-02
0.74650 2.90277e-02
0.74750 2.92673e-02
0.74850 2.95086e-02
0.74950 2.97516e-02
0.75050 2.99962e-02
0.75150 3.02425e-02
0.75250 3.04905e-02
0.75350 3.07402e-02
0.75450 3.09916e-02
0.75550 3.12448e-02
0.75650 3.14996e-02
0.75750 3.17563e-02
0.75850 3.20146e-02
0.75950 3.22747e-02
0.76050 3.25366e-02
0.76150 3.28003e-02
0.76250 3.30657e-02
0.76350 3.33329e-02
0.76450 3.36020e-02
0.76550 3.38728e-02
0.76650 3.41455e-02
0.76750 3.44200e-02
0.76850 3.46963e-02
0.76950 3.49745e-02
0.77050 3.52546e-02
0.77150 3.55365e-02
0.77250 3.58203e-02
0.77350 3.61059e-02
0.77450 3.63935e-02
0.77550 3.66830e-02
0.77650 3.69743e-02
0.77750 3.72676e-02
0.77850 3.75629e-02
0.77950 3.78600e-02
0.78050 3.81592e-02
0.78150 3.84602e-02
0.78250 3.87633e-02
0.78350 3.90683e-02
0.78450 3.93753e-02
0.78550 3.96844e-02
0.78650 3.99954e-02
0.78750 4.03084e-02
0.78850 4.06235e-02
0.78950 4.09406e-02
0.79050 4.12597e-02
0.79150 4.15809e-02
0.79250 4.19042e-02
0.79350 4.22295e-02
0.79450 4.25570e-02
0.79550 4.28865e-02
0.79650 4.32181e-02
0.79750 4.35518e-02
0.79850 4.38877e-02
0.79950 4.42257e-02
0.80050 4.45658e-02
0.80150 4.49081e-02
0.80250 4.52525e-02
0.80350 4.55992e-02
0.80450 4.59480e-02
0.80550 4.62990e-02
0.80650 4.66521e-02
0.80750 4.70075e-02
0.80850 4.73652e-02
0.80950 4.77250e-02
0.81050 4.80871e-02
0.81150 4.84514e-02
0.81250 4.88180e-02
0.81350 4.91869e-02
0.81450 4.95581e-02
0.81550 4.99315e-02
0.81650 5.03072e-02
0.81750 5.06853e-02
0.81850 5.10657e-02
0.81950 5.14484e-02
0.82050 5.18334e-02
0.82150 5.22208e-02
0.82250 5.26106e-02
0.82350 5.30027e-02
0.82450 5.33972e-02
0.82550 5.37941e-02
0.82650 5.41934e-02
0.82750 5.45951e-02
0.82850 5.49992e-02
0.82950 5.54057e-02
0.83050 5.58147e-02
0.83150 5.62262e-02
0.83250 5.66401e-02
0.83350 5.70564e-02
0.83450 5.74753e-02
0.83550 5.78967e-02
0.83650 5.83205e-02
0.83750 5.87469e-02
0.83850 5.91757e-02
0.83950 5.96071e-02
0.84050 6.00411e-02
0.84150 6.04776e-02
0.84250 6.09167e-02
0.84350 6.13583e-02
0.84450 6.18025e-02
0.84550 6.22494e-02
0.84650 6.26988e-02
0.84750 6.31508e-02
0.84850 6.36055e-02
0.84950 6.40627e-02
0.85050 6.45227e-02
0.85150 6.49853e-02
0.85250 6.54505e-02
0.85350 6.59184e-02
0.85450 6.63890e-02
0.85550 6.68623e-02
0.85650 6.73383e-02
0.85750 6.78171e-02
0.85850 6.82985e-02
0.85950 6.87827e-02
0.86050 6.92696e-02
0.86150 6.97593e-02
0.86250 7.02517e-02
0.86350 7.07470e-02
0.86450 7.12450e-02
0.86550 7.17458e-02
0.86650 7.22494e-02
0.86750 7.27558e-02
0.86850 7.32651e-02
0.86950 7.37771e-02
0.87050 7.42921e-02
0.87150 7.48099e-02
0.87250 7.53305e-02
0.87350 7.58541e-02
0.87450 7.63805e-02
0.87550 7.69098e-02
0.87650 7.74421e-02
0.87750 7.79772e-02
0.87850 7.85153e-02
0.87950 7.90563e-02
0.88050 7.96003e-02
0.88150 8.01472e-02
0.88250 8.06971e-02
0.88350 8.12500e-02
0.88450 8.18058e-02
0.88550 8.23647e-02
0.88650 8.29265e-02
0.88750 8.34914e-02
0.88850 8.40593e-02
0.88950 8.46303e-02
0.89050 8.52043e-02
0.89150 8.57813e-02
0.89250 8.63614e-02
0.89350 8.69446e-02
0.89450 8.75309e-02
0.89550 8.81203e-02
0.89650 8.87128e-02
0.89750 8.93084e-02
0.89850 8.99072e-02
0.89950 9.05090e-02
0.90050 9.11140e-02
0.90150 9.17222e-02
0.90250 9.23336e-02
0.90350 9.29481e-02
0.90450 9.35658e-02
0.90550 9.41867e-02
0.90650 9.48108e-02
0.90750 9.54381e-02
0.90850 9.60687e-02
0.90950 9.67025e-02
0.91050 9.73395e-02
0.91150 9.79798e-02
0.91250 9.86233e-02
0.91350 9.92701e-02
0.91450 9.99202e-02
0.91550 1.00574e-01
0.91650 1.01230e-01
0.91750 1.01890e-01
0.91850 1.02554e-01
0.91950 1.03220e-01
0.92050 1.03890e-01
0.92150 1.04564e-01
0.92250 1.05240e-01
0.92350 1.05920e-01
0.92450 1.06604e-01
0.92550 1.07291e-01
0.92650 1.07981e-01
0.92750 1.08674e-01
0.92850 1.09371e-01
0.92950 1.10072e-01
0.93050 1.10776e-01
0.93150 1.11483e-01
0.93250 1.12194e-01
0.93350 1.12908e-01
0.93450 1.13626e-01
0.93550 1.14347e-01
0.93650 1.15072e-01
0.93750 1.15800e-01
0.93850 1.16531e-01
0.93950 1.17267e-01
0.94050 1.18005e-01
0.94150 1.18747e-01
0.94250 1.19493e-01
0.94350 1.20242e-01
0.94450 1.20995e-01
0.94550 1.21752e-01
0.94650 1.22512e-01
0.94750 1.23275e-01
0.94850 1.24042e-01
0.94950 1.24813e-01
0.95050 1.25587e-01
0.95150 1.26365e-01
0.95250 1.27147e-01
0.95350 1.27932e-01
0.95450 1.28721e-01
0.95550 1.29513e-01
0.95650 1.30310e-01
0.95750 1.31109e-01
0.95850 1.31913e-01
0.95950 1.32720e-01
0.96050 1.33531e-01
0.96150 1.34345e-01
0.96250 1.35164e-01
0.96350 1.35986e-01
0.96450 1.36811e-01
0.96550 1.37641e-01
0.96650 1.38474e-01
0.96750 1.39311e-01
0.96850 1.40151e-01
0.96950 1.40996e-01
0.97050 1.41844e-01
0.97150 1.42696e-01
0.97250 1.43551e-01
0.97350 1.44411e-01
0.97450 1.45274e-01
0.97550 1.46141e-01
0.97650 1.47012e-01
0.97750 1.47887e-01
0.97850 1.48765e-01
0.97950 1.49647e-01
0.98050 1.50533e-01
0.98150 1.51423e-01
0.98250 1.52317e-01
0.98350 1.53215e-01
0.98450 1.54116e-01
0.98550 1.55022e-01
0.98650 1.55931e-01
0.98750 1.56844e-01
0.98850 1.57761e-01
0.98950 1.58682e-01
0.99050 1.59607e-01
0.99150 1.60536e-01
0.99250 1.61469e-01
0.99350 1.62405e-01
0.99450 1.63346e-01
0.99550 1.64290e-01
0.99650 1.65238e-01
0.99750 1.66191e-01
0.99850 1.67147e-01
0.99950 1.68107e-01
1.00050 1.69071e-01
1.00150 1.70039e-01
1.00250 1.71011e-01
1.00350 1.71988e-01
1.00450 1.72968e-01
1.00550 1.73952e-01
1.00650 1.74940e-01
1.00750 1.75932e-01
1.00850 1.76928e-01
1.00950 1.77928e-01
1.01050 1.78932e-01
1.01150 1.79940e-01
1.01250 1.80952e-01
1.01350 1.81968e-01
1.01450 1.82988e-01
1.01550 1.84012e-01
1.01650 1.85040e-01
1.01750 1.86073e-01
1.01850 1.87109e-01
1.01950 1.88149e-01
1.02050 1.89194e-01
1.02150 1.90242e-01
1.02250 1.91295e-01
1.02350 1.92351e-01
1.02450 1.93412e-01
1.02550 1.94477e-01
1.02650 1.95545e-01
1.02750 1.96618e-01
1.02850 1.97695e-01
1.02950 1.98776e-01
1.03050 1.99862e-01
1.03150 2.00951e-01
1.03250 2.02044e-01
1.03350 2.03142e-01
1.03450 2.04243e-01
1.03550 2.05349e-01
1.03650 2.06459e-01
1.03750 2.07573e-01
1.03850 2.08691e-01
1.03950 2.09813e-01
1.04050 2.10939e-01
1.04150 2.12069e-01
1.04250 2.13204e-01
1.04350 2.14343e-01
1.04450 2.15485e-01
1.04550 2.16632e-01
1.04650 2.17783e-01
1.04750 2.18939e-01
1.04850 2.20098e-01
1.04950 2.21261e-01
1.05050 2.22429e-01
1.05150 2.23601e-01
1.05250 2.24777e-01
1.05350 2.25957e-01
1.05450 2.27141e-01
1.05550 2.28329e-01
1.05650 2.29522e-01
1.05750 2.30718e-01
1.05850 2.31919e-01
1.05950 2.33124e-01
1.06050 2.34333e-01
1.06150 2.35546e-01
1.06250 2.36764e-01
1.06350 2.37985e-01
1.06450 2.39211e-01
1.06550 2.40441e-01
1.06650 2.41675e-01
1.06750 2.42913e-01
1.06850 2.44155e-01
1.06950 2.45402e-01
1.07050 2.46652e-01
1.07150 2.47907e-01
1.07250 2.49166e-01
1.07350 2.50429e-01
1.07450 2.51697e-01
1.07550 2.52968e-01
1.07650 2.54243e-01
1.07750 2.55523e-01
1.07850 2.56807e-01
1.07950 2.58095e-01
1.08050 2.59387e-01
1.08150 2.60683e-01
1.08250 2.61984e-01
1.08350 2.63288e-01
1.08450 2.64597e-01
1.08550 2.65910e-01
1.08650 2.67227e-01
1.08750 2.68548e-01
1.08850 2.69873e-01
1.08950 2.71202e-01
1.09050 2.72536e-01
1.09150 2.73873e-01
1.09250 2.75215e-01
1.09350 2.76561e-01
1.09450 2.77911e-01
1.09550 2.79265e-01
1.09650 2.80623e-01
1.09750 2.81985e-01
1.09850 2.83352e-01
1.09950 2.84722e-01
1.10050 2.86096e-01
1.10150 2.87475e-01
1.10250 2.88858e-01
1.10350 2.90245e-01
1.10450 2.91635e-01
1.10550 2.93030e-01
1.10650 2.94429e-01
1.10750 2.95832e-01
1.10850 2.97240e-01
1.10950 2.98651e-01
1.11050 3.00066e-01
1.11150 3.01485e-01
1.11250 3.02908e-01
1.11350 3.04336e-01
1.11450 3.05767e-01
1.11550 3.07202e-01
1.11650 3.08642e-01
1.11750 3.10085e-01
1.11850 3.11533e-01
1.11950 3.12984e-01
1.12050 3.14439e-01
1.12150 3.15899e-01
1.12250 3.17362e-01
1.12350 3.18830e-01
1.12450 3.20301e-01
1.12550 3.21776e-01
1.12650 3.23255e-01
1.12750 3.24738e-01
1.12850 3.26226e-01
1.12950 3.27717e-01
1.13050 3.29212e-01
1.13150 3.30710e-01
1.13250 3.32213e-01
1.13350 3.33720e-01
1.13450 3.35230e-01
1.13550 3.36745e-01
1.13650 3.38263e-01
1.13750 3.39785e-01
1.13850 3.41312e-01
1.13950 3.42841e-01
1.14050 3.44375e-01
1.14150 3.45913e-01
1.14250 3.47454e-01
1.14350 3.48999e-01
1.14450 3.50549e-01
1.14550 3.52101e-01
1.14650 3.53658e-01
1.14750 3.55218e-01
1.14850 3.56783e-01
1.14950 3.58351e-01
1.15050 3.59922e-01
1.15150 3.61498e-01
1.15250 3.63077e-01
1.15350 3.64660e-01
1.15450 3.66246e-01
1.15550 3.67837e-01
1.15650 3.69431e-01
1.15750 3.71028e-01
1.15850 3.72630e-01
1.15950 3.74235e-01
1.16050 3.75843e-01
1.16150 3.77456e-01
1.16250 3.79071e-01
1.16350 3.80691e-01
1.16450 3.82314e-01
1.16550 3.83941e-01
1.16650 3.85571e-01
1.16750 3.87205e-01
1.16850 3.88842e-01
1.16950 3.90483e-01
1.17050 3.92127e-01
1.17150 3.93775e-01
1.17250 3.95427e-01
1.17350 3.97082e-01
1.17450 3.98740e-01
1.17550 4.00402e-01
1.17650 4.02067e-01
1.17750 4.03736e-01
1.17850 4.05408e-01
1.17950 4.07083e-01
1.18050 4.08762e-01
1.18150 4.10445e-01
1.18250 4.12130e-01
1.18350 4.13819e-01
1.18450 4.15512e-01
1.18550 4.17207e-01
1.18650 4.18906e-01
1.18750 4.20608e-01
1.18850 4.22314e-01
1.18950 4.24023e-01
1.19050 4.25735e-01
1.19150 4.27450e-01
1.19250 4.29168e-01
1.19350 4.30890e-01
1.19450 4.32615e-01
1.19550 4.34343e-01
1.19650 4.36074e-01
1.19750 4.37808e-01
1.19850 4.39545e-01
1.19950 4.41286e-01
1.20050 4.43030e-01
1.20150 4.44776e-01
1.20250 4.46526e-01
1.20350 4.48278e-01
1.20450 4.50034e-01
1.20550 4.51793e-01
1.20650 4.53555e-01
1.20750 4.55319e-01
1.20850 4.57087e-01
1.20950 4.58857e-01
1.21050 4.60631e-01
1.21150 4.62407e-01
1.21250 4.64186e-01
1.21350 4.65968e-01
1.21450 4.67753e-01
1.21550 4.69541e-01
1.21650 4.71331e-01
1.21750 4.73124e-01
1.21850 4.74920e-01
1.21950 4.76719e-01
1.22050 4.78521e-01
1.22150 4.80325e-01
1.22250 4.82131e-01
1.22350 4.83941e-01
1.22450 4.85753e-01
1.22550 4.87568e-01
1.22650 4.89385e-01
1.22750 4.91205e-01
1.22850 4.93028e-01
1.22950 4.94853e-01
1.23050 4.96680e-01
1.23150 4.98510e-01
1.23250 5.00343e-01
1.23350 5.02178e-01
1.23450 5.04015e-01
1.23550 5.05855e-01
1.23650 5.07697e-01
1.23750 5.09541e-01
1.23850 5.11388e-01
1.23950 5.13238e-01
1.24050 5.15089e-01
1.24150 5.16943e-01
1.24250 5.18799e-01
1.24350 5.20657e-01
1.24450 5.22518e-01
1.24550 5.24380e-01
1.24650 5.26245e-01
1.24750 5.28112e-01
1.24850 5.29981e-01
1.24950 5.31853e-01
1.25050 5.33726e-01
1.25150 5.35601e-01
1.25250 5.37479e-01
1.25350 5.39358e-01
1.25450 5.41239e-01
1.25550 5.43123e-01
1.25650 5.45008e-01
1.25750 5.46895e-01
1.25850 5.48784e-01
1.25950 5.50675e-01
1.26050 5.52568e-01
1.26150 5.54462e-01
1.26250 5.56359e-01
1.26350 5.58257e-01
1.26450 5.60156e-01
1.26550 5.62058e-01
1.26650 5.63961e-01
1.26750 5.65866e-01
1.26850 5.67772e-01
1.26950 5.69681e-01
1.27050 5.71590e-01
1.27150 5.73502e-01
1.27250 5.75414e-01
1.27350 5.77329e-01
1.27450 5.79244e-01
1.27550 5.81161e-01
1.27650 5.83080e-01
1.27750 5.85000e-01
1.27850 5.86921e-01
1.27950 5.88844e-01
1.28050 5.90768e-01
1.28150 5.92694e-01
1.28250 5.94620e-01
1.28350 5.96548e-01
1.28450 5.98477e-01
1.28550 6.00407e-01
1.28650 6.02339e-01
1.28750 6.04271e-01
1.28850 6.06205e-01
1.28950 6.08139e-01
1.29050 6.10075e-01
1.29150 6.12012e-01
1.29250 6.13949e-01
1.29350 6.15888e-01
1.29450 6.17828e-01
1.29550 6.19768e-01
1.29650 6.21709e-01
1.29750 6.23652e-01
1.29850 6.25595e-01
1.29950 6.27538e-01
1.30050 6.29483e-01
1.30150 6.31428e-01
1.30250 6.33374e-01
1.30350 6.35321e-01
1.30450 6.37268e-01
1.30550 6.39216e-01
1.30650 6.41164e-01
1.30750 6.43113e-01
1.30850 6.45063e-01
1.30950 6.47013e-01
1.31050 6.48963e-01
1.31150 6.50914e-01
1.31250 6.52866e-01
1.31350 6.54817e-01
1.31450 6.56769e-01
1.31550 6.58721e-01
1.31650 6.60674e-01
1.31750 6.62627e-01
1.31850 6.64580e-01
1.31950 6.66533e-01
1.32050 6.68486e-01
1.32150 6.70440e-01
1.32250 6.72393e-01
1.32350 6.74347e-01
1.32450 6.76301e-01
1.32550 6.78254e-01
1.32650 6.80208e-01
1.32750 6.82161e-01
1.32850 6.84115e-01
1.32950 6.86068e-01
1.33050 6.88021e-01
1.33150 6.89974e-01
1.33250 6.91927e-01
1.33350 6.93880e-01
1.33450 6.95832e-01
1.33550 6.97784e-01
1.33650 6.99735e-01
1.33750 7.01686e-01
1.33850 7.03637e-01
1.33950 7.05587e-01
1.34050 7.07537e-01
1.34150 7.09486e-01
1.34250 7.11435e-01
1.34350 7.13383e-01
1.34450 7.15330e-01
1.34550 7.17277e-01
1.34650 7.19223e-01
1.34750 7.21169e-01
1.34850 7.23113e-01
1.34950 7.25057e-01
1.35050 7.27000e-01
1.35150 7.28943e-01
1.35250 7.30884e-01
1.35350 7.32824e-01
1.35450 7.34764e-01
1.35550 7.36702e-01
1.35650 7.38640e-01
1.35750 7.40576e-01
1.35850 7.42512e-01
1.35950 7.44446e-01
1.36050 7.46379e-01
1.36150 7.48311e-01
1.36250 7.50241e-01
1.36350 7.52171e-01
1.36450 7.54099e-01
1.36550 7.56026e-01
1.36650 7.57951e-01
1.36750 7.59875e-01
1.36850 7.61798e-01
1.36950 7.63719e-01
1.37050 7.65639e-01
1.37150 7.67557e-01
1.37250 7.69473e-01
1.37350 7.71388e-01
1.37450 7.73302e-01
1.37550 7.75213e-01
1.37650 7.77123e-01
1.37750 7.79032e-01
1.37850 7.80938e-01
1.37950 7.82843e-01
1.38050 7.84746e-01
1.38150 7.86647e-01
1.38250 7.88546e-01
1.38350 7.90443e-01
1.38450 7.92338e-01
1.38550 7.94231e-01
1.38650 7.96122e-01
1.38750 7.98011e-01
1.38850 7.99898e-01
1.38950 8.01783e-01
1.39050 8.03666e-01
1.39150 8.05546e-01
1.39250 8.07424e-01
1.39350 8.09300e-01
1.39450 8.11173e-01
1.39550 8.13044e-01
1.39650 8.14913e-01
1.39750 8.16779e-01
1.39850 8.18643e-01
1.39950 8.20504e-01
1.40050 8.22363e-01
1.40150 8.24219e-01
1.40250 8.26073e-01
1.40350 8.27924e-01
1.40450 8.29772e-01
1.40550 8.31617e-01
1.40650 8.33460e-01
1.40750 8.35300e-01
1.40850 8.37137e-01
1.40950 8.38972e-01
1.41050 8.40803e-01
1.41150 8.42631e-01
1.41250 8.44457e-01
1.41350 8.46280e-01
1.41450 8.48099e-01
1.41550 8.49915e-01
1.41650 8.51729e-01
1.41750 8.53539e-01
1.41850 8.55346e-01
1.41950 8.57150e-01
1.42050 8.58950e-01
1.42150 8.60748e-01
1.42250 8.62542e-01
1.42350 8.64332e-01
1.42450 8.66120e-01
1.42550 8.67903e-01
1.42650 8.69684e-01
1.42750 8.71461e-01
1.42850 8.73234e-01
1.42950 8.75004e-01
1.43050 8.76770e-01
1.43150 8.78533e-01
1.43250 8.80291e-01
1.43350 8.82047e-01
1.43450 8.83798e-01
1.43550 8.85546e-01
1.43650 8.87290e-01
1.43750 8.89030e-01
1.43850 8.90766e-01
1.43950 8.92498e-01
1.44050 8.94227e-01
1.44150 8.95951e-01
1.44250 8.97671e-01
1.44350 8.99388e-01
1.44450 9.01100e-01
1.44550 9.02808e-01
1.44650 9.04512e-01
1.44750 9.06212e-01
1.44850 9.07907e-01
1.44950 9.09598e-01
1.45050 9.11285e-01
1.45150 9.12968e-01
1.45250 9.14646e-01
1.45350 9.16320e-01
1.45450 9.17990e-01
1.45550 9.19655e-01
1.45650 9.21315e-01
1.45750 9.22971e-01
1.45850 9.24623e-01
1.45950 9.26270e-01
1.46050 9.27912e-01
1.46150 9.29550e-01
1.46250 9.31182e-01
1.46350 9.32811e-01
1.46450 9.34434e-01
1.46550 9.36053e-01
1.46650 9.37666e-01
1.46750 9.39275e-01
1.46850 9.40879e-01
1.46950 9.42478e-01
1.47050 9.44072e-01
1.47150 9.45661e-01
1.47250 9.47245e-01
1.47350 9.48824e-01
1.47450 9.50398e-01
1.47550 9.51967e-01
1.47650 9.53531e-01
1.47750 9.55089e-01
1.47850 9.56642e-01
1.47950 9.58190e-01
1.48050 9.59733e-01
1.48150 9.61270e-01
1.48250 9.62802e-01
1.48350 9.64328e-01
1.48450 9.65850e-01
1.48550 9.67365e-01
1.48650 9.68875e-01
1.48750 9.70380e-01
1.48850 9.71879e-01
1.48950 9.73373e-01
1.49050 9.74861e-01
1.49150 9.76343e-01
1.49250 9.77819e-01
1.49350 9.79290e-01
1.49450 9.80755e-01
1.49550 9.82215e-01
1.49650 9.83668e-01
1.49750 9.85116e-01
1.49850 9.86558e-01
1.49950 9.87994e-01
1.50050 9.89424e-01
1.50150 9.90848e-01
1.50250 9.92266e-01
1.50350 9.93678e-01
1.50450 9.95084e-01
1.50550 9.96484e-01
1.50650 9.97878e-01
1.50750 9.99266e-01
1.50850 1.00065e+00
1.50950 1.00202e+00
1.51050 1.00339e+00
1.51150 1.00475e+00
1.51250 1.00611e+00
1.51350 1.00746e+00
1.51450 1.00881e+00
1.51550 1.01014e+00
1.51650 1.01147e+00
1.51750 1.01280e+00
1.51850 1.01412e+00
1.51950 1.01543e+00
1.52050 1.01673e+00
1.52150 1.01803e+00
1.52250 1.01932e+00
1.52350 1.02061e+00
1.52450 1.02189e+00
1.52550 1.02316e+00
1.52650 1.02443e+00
1.52750 1.02569e+00
1.52850 1.02694e+00
1.52950 1.02818e+00
1.53050 1.02942e+00
1.53150 1.03065e+00
1.53250 1.03188e+00
1.53350 1.03310e+00
1.53450 1.03431e+00
1.53550 1.03551e+00
1.53650 1.03671e+00
1.53750 1.03790e+00
1.53850 1.03908e+00
1.53950 1.04026e+00
1.54050 1.04143e+00
1.54150 1.04259e+00
1.54250 1.04374e+00
1.54350 1.04489e+00
1.54450 1.04603e+00
1.54550 1.04717e+00
1.54650 1.04829e+00
1.54750 1.04941e+00
1.54850 1.05052e+00
1.54950 1.05163e+00
1.55050 1.05273e+00
1.55150 1.05382e+00
1.55250 1.05490e+00
1.55350 1.05597e+00
1.55450 1.05704e+00
1.55550 1.05810e+00
1.55650 1.05915e+00
1.55750 1.06020e+00
1.55850 1.06124e+00
1.55950 1.06227e+00
1.56050 1.06329e+00
1.56150 1.06431e+00
1.56250 1.06531e+00
1.56350 1.06631e+00
1.56450 1.06731e+00
1.56550 1.06829e+00
1.56650 1.06927e+00
1.56750 1.07024e+00
1.56850 1.07120e+00
1.56950 1.07215e+00
1.57050 1.07310e+00
1.57150 1.07404e+00
1.57250 1.07497e+00
1.57350 1.07589e+00
1.57450 1.07680e+00
1.57550 1.07771e+00
1.57650 1.07861e+00
1.57750 1.07950e+00
1.57850 1.08039e+00
1.57950 1.08126e+00
1.58050 1.08213e+00
1.58150 1.08299e+00
1.58250 1.08384e+00
1.58350 1.08468e+00
1.58450 1.08552e+00
1.58550 1.08635e+00
1.58650 1.08716e+00
1.58750 1.08798e+00
1.58850 1.08878e+00
1.58950 1.08957e+00
1.59050 1.09036e+00
1.59150 1.09114e+00
1.59250 1.09191e+00
1.59350 1.09267e+00
1.59450 1.09343e+00
1.59550 1.09417e+00
1.59650 1.09491e+00
1.59750 1.09564e+00
1.59850 1.09636e+00
1.59950 1.09707e+00
1.60050 1.09778e+00
1.60150 1.09847e+00
1.60250 1.09916e+00
1.60350 1.09984e+00
1.60450 1.10051e+00
1.60550 1.10117e+00
1.60650 1.10183e+00
1.60750 1.10247e+00
1.60850 1.10311e+00
1.60950 1.10374e+00
1.61050 1.10436e+00
1.61150 1.10497e+00
1.61250 1.10558e+00
1.61350 1.10617e+00
1.61450 1.10676e+00
1.61550 1.10733e+00
1.61650 1.10790e+00
1.61750 1.10846e+00
1.61850 1.10902e+00
1.61950 1.10956e+00
1.62050 1.11010e+00
1.62150 1.11062e+00
1.62250 1.11114e+00
1.62350 1.11165e+00
1.62450 1.11215e+00
1.62550 1.11264e+00
1.62650 1.11313e+00
1.62750 1.11360e+00
1.62850 1.11407e+00
1.62950 1.11452e+00
1.63050 1.11497e+00
1.63150 1.11541e+00
1.63250 1.11584e+00
1.63350 1.11627e+00
1.63450 1.11668e+00
1.63550 1.11709e+00
1.63650 1.11748e+00
1.63750 1.11787e+00
1.63850 1.11825e+00
1.63950 1.11862e+00
1.64050 1.11898e+00
1.64150 1.11933e+00
1.64250 1.11968e+00
1.64350 1.12001e+00
1.64450 1.12034e+00
1.64550 1.12065e+00
1.64650 1.12096e+00
1.64750 1.12126e+00
1.64850 1.12155e+00
1.64950 1.12183e+00
1.65050 1.12211e+00
1.65150 1.12237e+00
1.65250 1.12263e+00
1.65350 1.12287e+00
1.65450 1.12311e+00
1.65550 1.12334e+00
1.65650 1.12356e+00
1.65750 1.12377e+00
1.65850 1.12397e+00
1.65950 1.12417e+00
1.66050 1.12435e+00
1.66150 1.12453e+00
1.66250 1.12469e+00
1.66350 1.12485e+00
1.66450 1.12500e+00
1.66550 1.12514e+00
1.66650 1.12527e+00
1.66750 1.12539e+00
1.66850 1.12550e+00
1.66950 1.12561e+00
1.67050 1.12570e+00
1.67150 1.12579e+00
1.67250 1.12587e+00
1.67350 1.12594e+00
1.67450 1.12600e+00
1.67550 1.12605e+00
1.67650 1.12609e+00
1.67750 1.12612e+00
1.67850 1.12614e+00
1.67950 1.12616e+00
1.68050 1.12617e+00
1.68150 1.12616e+00
1.68250 1.12615e+00
1.68350 1.12613e+00
1.68450 1.12610e+00
1.68550 1.12606e+00
1.68650 1.12601e+00
1.68750 1.12596e+00
1.68850 1.12589e+00
1.68950 1.12582e+00
1.69050 1.12574e+00
1.69150 1.12564e+00
1.69250 1.12554e+00
1.69350 1.12543e+00
1.69450 1.12531e+00
1.69550 1.12519e+00
1.69650 1.12505e+00
1.69750 1.12491e+00
1.69850 1.12475e+00
1.69950 1.12459e+00
1.70050 1.12442e+00
1.70150 1.12424e+00
1.70250 1.12405e+00
1.70350 1.12385e+00
1.70450 1.12364e+00
1.70550 1.12342e+00
1.70650 1.12320e+00
1.70750 1.12297e+00
1.70850 1.12272e+00
1.70950 1.12247e+00
1.71050 1.12221e+00
1.71150 1.12194e+00
1.71250 1.12166e+00
1.71350 1.12138e+00
1.71450 1.12108e+00
1.71550 1.12078e+00
1.71650 1.12046e+00
1.71750 1.12014e+00
1.71850 1.11981e+00
1.71950 1.11947e+00
1.72050 1.11913e+00
1.72150 1.11877e+00
1.72250 1.11840e+00
1.72350 1.11803e+00
1.72450 1.11765e+00
1.72550 1.11726e+00
1.72650 1.11686e+00
1.72750 1.11645e+00
1.72850 1.11603e+00
1.72950 1.11560e+00
1.73050 1.11517e+00
1.73150 1.11473e+00
1.73250 1.11427e+00
1.73350 1.11381e+00
1.73450 1.11334e+00
1.73550 1.11287e+00
1.73650 1.11238e+00
1.73750 1.11189e+00
1.73850 1.11138e+00
1.73950 1.11087e+00
1.74050 1.11035e+00
1.74150 1.10982e+00
1.74250 1.10929e+00
1.74350 1.10874e+00
1.74450 1.10819e+00
1.74550 1.10762e+00
1.74650 1.10705e+00
1.74750 1.10647e+00
1.74850 1.10589e+00
1.74950 1.10529e+00
1.75050 1.10468e+00
1.75150 1.10407e+00
1.75250 1.10345e+00
1.75350 1.10282e+00
1.75450 1.10218e+00
1.75550 1.10154e+00
1.75650 1.10088e+00
1.75750 1.10022e+00
1.75850 1.09955e+00
1.75950 1.09887e+00
1.76050 1.09818e+00
1.76150 1.09749e+00
1.76250 1.09678e+00
1.76350 1.09607e+00
1.76450 1.09535e+00
1.76550 1.09462e+00
1.76650 1.09389e+00
1.76750 1.09314e+00
1.76850 1.09239e+00
1.76950 1.09163e+00
1.77050 1.09086e+00
1.77150 1.09008e+00
1.77250 1.08930e+00
1.77350 1.08851e+00
1.77450 1.08771e+00
1.77550 1.08690e+00
1.77650 1.08608e+00
1.77750 1.08526e+00
1.77850 1.08443e+00
1.77950 1.08359e+00
1.78050 1.08274e+00
1.78150 1.08188e+00
1.78250 1.08102e+00
1.78350 1.08015e+00
1.78450 1.07927e+00
1.78550 1.07838e+00
1.78650 1.07749e+00
1.78750 1.07659e+00
1.78850 1.07568e+00
1.78950 1.07476e+00
1.79050 1.07383e+00
1.79150 1.07290e+00
1.79250 1.07196e+00
1.79350 1.07101e+00
1.79450 1.07006e+00
1.79550 1.06909e+00
1.79650 1.06812e+00
1.79750 1.06715e+00
1.79850 1.06616e+00
1.79950 1.06517e+00
1.80050 1.06417e+00
1.80150 1.06316e+00
1.80250 1.06215e+00
1.80350 1.06112e+00
1.80450 1.06009e+00
1.80550 1.05906e+00
1.80650 1.05801e+00
1.80750 1.05696e+00
1.80850 1.05590e+00
1.80950 1.05484e+00
1.81050 1.05376e+00
1.81150 1.05268e+00
1.81250 1.05160e+00
1.81350 1.05050e+00
1.81450 1.04940e+00
1.81550 1.04829e+00
1.81650 1.04718e+00
1.81750 1.04606e+00
1.81850 1.04493e+00
1.81950 1.04379e+00
1.82050 1.04265e+00
1.82150 1.04150e+00
1.82250 1.04034e+00
1.82350 1.03918e+00
1.82450 1.03800e+00
1.82550 1.03683e+00
1.82650 1.03564e+00
1.82750 1.03445e+00
1.82850 1.03325e+00
1.82950 1.03205e+00
1.83050 1.03084e+00
1.83150 1.02962e+00
1.83250 1.02840e+00
1.83350 1.02717e+00
1.83450 1.02593e+00
1.83550 1.02469e+00
1.83650 1.02344e+00
1.83750 1.02218e+00
1.83850 1.02092e+00
1.83950 1.01965e+00
1.84050 1.01837e+00
1.84150 1.01709e+00
1.84250 1.01580e+00
1.84350 1.01451e+00
1.84450 1.01320e+00
1.84550 1.01190e+00
1.84650 1.01058e+00
1.84750 1.00926e+00
1.84850 1.00794e+00
1.84950 1.00661e+00
1.85050 1.00527e+00
1.85150 1.00392e+00
1.85250 1.00257e+00
1.85350 1.00122e+00
1.85450 9.99857e-01
1.85550 9.98489e-01
1.85650 9.97115e-01
1.85750 9.95735e-01
1.85850 9.94350e-01
1.85950 9.92958e-01
1.86050 9.91561e-01
1.86150 9.90159e-01
1.86250 9.88750e-01
1.86350 9.87336e-01
1.86450 9.85916e-01
1.86550 9.84490e-01
1.86650 9.83059e-01
1.86750 9.81623e-01
1.86850 9.80180e-01
1.86950 9.78733e-01
1.87050 9.77280e-01
1.87150 9.75821e-01
1.87250 9.74357e-01
1.87350 9.72888e-01
1.87450 9.71413e-01
1.87550 9.69933e-01
1.87650 9.68447e-01
1.87750 9.66957e-01
1.87850 9.65461e-01
1.87950 9.63960e-01
1.88050 9.62454e-01
1.88150 9.60943e-01
1.88250 9.59426e-01
1.88350 9.57905e-01
1.88450 9.56379e-01
1.88550 9.54847e-01
1.88650 9.53311e-01
1.88750 9.51770e-01
1.88850 9.50223e-01
1.88950 9.48672e-01
1.89050 9.47116e-01
1.89150 9.45556e-01
1.89250 9.43990e-01
1.89350 9.42420e-01
1.89450 9.40845e-01
1.89550 9.39266e-01
1.89650 9.37682e-01
1.89750 9.36093e-01
1.89850 9.34499e-01
1.89950 9.32902e-01
1.90050 9.31299e-01
1.90150 9.29692e-01
1.90250 9.28081e-01
1.90350 9.26465e-01
1.90450 9.24845e-01
1.90550 9.23221e-01
1.90650 9.21592e-01
1.90750 9.19959e-01
1.90850 9.18322e-01
1.90950 9.16681e-01
1.91050 9.15035e-01
1.91150 9.13386e-01
1.91250 9.11732e-01
1.91350 9.10074e-01
1.91450 9.08412e-01
1.91550 9.06746e-01
1.91650 9.05076e-01
1.91750 9.03403e-01
1.91850 9.01725e-01
1.91950 9.00043e-01
1.92050 8.98358e-01
1.92150 8.96669e-01
1.92250 8.94976e-01
1.92350 8.93279e-01
1.92450 8.91579e-01
1.92550 8.89875e-01
1.92650 8.88167e-01
1.92750 8.86456e-01
1.92850 8.84741e-01
1.92950 8.83023e-01
1.93050 8.81301e-01
1.93150 8.79576e-01
1.93250 8.77847e-01
1.93350 8.76115e-01
1.93450 8.74380e-01
1.93550 8.72641e-01
1.93650 8.70899e-01
1.93750 8.69154e-01
1.93850 8.67405e-01
1.93950 8.65653e-01
1.94050 8.63898e-01
1.94150 8.62140e-01
1.94250 8.60379e-01
1.94350 8.58615e-01
1.94450 8.56848e-01
1.94550 8.55078e-01
1.94650 8.53305e-01
1.94750 8.51529e-01
1.94850 8.49750e-01
1.94950 8.47968e-01
1.95050 8.46184e-01
1.95150 8.44397e-01
1.95250 8.42607e-01
1.95350 8.40814e-01
1.95450 8.39018e-01
1.95550 8.37220e-01
1.95650 8.35420e-01
1.95750 8.33616e-01
1.95850 8.31811e-01
1.95950 8.30002e-01
1.96050 8.28192e-01
1.96150 8.26378e-01
1.96250 8.24563e-01
1.96350 8.22745e-01
1.96450 8.20924e-01
1.96550 8.19102e-01
1.96650 8.17277e-01
1.96750 8.15450e-01
1.96850 8.13620e-01
1.96950 8.11789e-01
1.97050 8.09955e-01
1.97150 8.08119e-01
1.97250 8.06282e-01
1.97350 8.04442e-01
1.97450 8.02600e-01
1.97550 8.00756e-01
1.97650 7.98910e-01
1.97750 7.97063e-01
1.97850 7.95213e-01
1.97950 7.93362e-01
1.98050 7.91509e-01
1.98150 7.89654e-01
1.98250 7.87797e-01
1.98350 7.85939e-01
1.98450 7.84079e-01
1.98550 7.82217e-01
1.98650 7.80354e-01
1.98750 7.78489e-01
1.98850 7.76622e-01
1.98950 7.74754e-01
1.99050 7.72885e-01
1.99150 7.71014e-01
1.99250 7.69142e-01
1.99350 7.67268e-01
1.99450 7.65394e-01
1.99550 7.63517e-01
1.99650 7.61640e-01
1.99750 7.59761e-01
1.99850 7.57881e-01
1.99950 7.56000e-01
2.00050 7.54118e-01
2.00150 7.52234e-01
2.00250 7.50350e-01
2.00350 7.48464e-01
2.00450 7.46578e-01
2.00550 7.44690e-01
2.00650 7.42802e-01
2.00750 7.40912e-01
2.00850 7.39022e-01
2.00950 7.37131e-01
2.01050 7.35239e-01
2.01150 7.33346e-01
2.01250 7.31452e-01
2.01350 7.29558e-01
2.01450 7.27663e-01
2.01550 7.25767e-01
2.01650 7.23871e-01
2.01750 7.21974e-01
2.01850 7.20077e-01
2.01950 7.18179e-01
2.02050 7.16280e-01
2.02150 7.14381e-01
2.02250 7.12482e-01
2.02350 7.10582e-01
2.02450 7.08681e-01
2.02550 7.06781e-01
2.02650 7.04880e-01
2.02750 7.02978e-01
2.02850 7.01077e-01
2.02950 6.99175e-01
2.03050 6.97273e-01
2.03150 6.95371e-01
2.03250 6.93469e-01
2.03350 6.91566e-01
2.03450 6.89664e-01
2.03550 6.87761e-01
2.03650 6.85858e-01
2.03750 6.83956e-01
2.03850 6.82053e-01
2.03950 6.80151e-01
2.04050 6.78248e-01
2.04150 6.76346e-01
2.04250 6.74444e-01
2.04350 6.72542e-01
2.04450 6.70640e-01
2.04550 6.68738e-01
2.04650 6.66837e-01
2.04750 6.64936e-01
2.04850 6.63035e-01
2.04950 6.61135e-01
2.05050 6.59235e-01
2.05150 6.57336e-01
2.05250 6.55437e-01
2.05350 6.53538e-01
2.05450 6.51640e-01
2.05550 6.49742e-01
2.05650 6.47845e-01
2.05750 6.45949e-01
2.05850 6.44053e-01
2.05950 6.42157e-01
2.06050 6.40263e-01
2.06150 6.38369e-01
2.06250 6.36476e-01
2.06350 6.34583e-01
2.06450 6.32691e-01
2.06550 6.30800e-01
2.06650 6.28910e-01
2.06750 6.27021e-01
2.06850 6.25133e-01
2.06950 6.23245e-01
2.07050 6.21359e-01
2.07150 6.19473e-01
2.07250 6.17589e-01
2.07350 6.15705e-01
2.07450 6.13822e-01
2.07550 6.11941e-01
2.07650 6.10060e-01
2.07750 6.08181e-01
2.07850 6.06303e-01
2.07950 6.04426e-01
2.08050 6.02550e-01
2.08150 6.00675e-01
2.08250 5.98802e-01
2.08350 5.96930e-01
2.08450 5.95059e-01
2.08550 5.93190e-01
2.08650 5.91321e-01
2.08750 5.89454e-01
2.08850 5.87589e-01
2.08950 5.85725e-01
2.09050 5.83862e-01
2.09150 5.82001e-01
2.09250 5.80142e-01
2.09350 5.78283e-01
2.09450 5.76427e-01
2.09550 5.74572e-01
2.09650 5.72718e-01
2.09750 5.70866e-01
2.09850 5.69016e-01
2.09950 5.67168e-01
2.10050 5.65321e-01
2.10150 5.63475e-01
2.10250 5.61632e-01
2.10350 5.59790e-01
2.10450 5.57950e-01
2.10550 5.56112e-01
2.10650 5.54275e-01
2.10750 5.52441e-01
2.10850 5.50608e-01
2.10950 5.48777e-01
2.11050 5.46948e-01
2.11150 5.45121e-01
2.11250 5.43296e-01
2.11350 5.41473e-01
2.11450 5.39652e-01
2.11550 5.37833e-01
2.11650 5.36016e-01
2.11750 5.34201e-01
2.11850 5.32388e-01
2.11950 5.30577e-01
2.12050 5.28768e-01
2.12150 5.26961e-01
2.12250 5.25157e-01
2.12350 5.23354e-01
2.12450 5.21554e-01
2.12550 5.19756e-01
2.12650 5.17961e-01
2.12750 5.16167e-01
2.12850 5.14376e-01
2.12950 5.12587e-01
2.13050 5.10800e-01
2.13150 5.09016e-01
2.13250 5.07234e-01
2.13350 5.05455e-01
2.13450 5.03678e-01
2.13550 5.01903e-01
2.13650 5.00131e-01
2.13750 4.98361e-01
2.13850 4.96593e-01
2.13950 4.94828e-01
2.14050 4.93066e-01
2.14150 4.91306e-01
2.14250 4.89549e-01
2.14350 4.87794e-01
2.14450 4.86042e-01
2.14550 4.84292e-01
2.14650 4.82545e-01
2.14750 4.80801e-01
2.14850 4.79059e-01
2.14950 4.77320e-01
2.15050 4.75584e-01
2.15150 4.73850e-01
2.15250 4.72119e-01
2.15350 4.70391e-01
2.15450 4.68665e-01
2.15550 4.66942e-01
2.15650 4.65222e-01
2.15750 4.63505e-01
2.15850 4.61791e-01
2.15950 4.60079e-01
2.16050 4.58370e-01
2.16150 4.56664e-01
2.16250 4.54961e-01
2.16350 4.53261e-01
2.16450 4.51564e-01
2.16550 4.49870e-01
2.16650 4.48179e-01
2.16750 4.46490e-01
2.16850 4.44805e-01
2.16950 4.43122e-01
2.17050 4.41443e-01
2.17150 4.39766e-01
2.17250 4.38093e-01
2.17350 4.36422e-01
2.17450 4.34755e-01
2.17550 4.33091e-01
2.17650 4.31430e-01
2.17750 4.29771e-01
2.17850 4.28116e-01
2.17950 4.26465e-01
2.18050 4.24816e-01
2.18150 4.23170e-01
2.18250 4.21528e-01
2.18350 4.19888e-01
2.18450 4.18252e-01
2.18550 4.16619e-01
2.18650 4.14990e-01
2.18750 4.13363e-01
2.18850 4.11740e-01
2.18950 4.10120e-01
2.19050 4.08503e-01
2.19150 4.06890e-01
2.19250 4.05279e-01
2.19350 4.03673e-01
2.19450 4.02069e-01
2.19550 4.00469e-01
2.19650 3.98872e-01
2.19750 3.97278e-01
2.19850 3.95688e-01
2.19950 3.94101e-01
2.20050 3.92517e-01
2.20150 3.90937e-01
2.20250 3.89360e-01
2.20350 3.87787e-01
2.20450 3.86217e-01
2.20550 3.84651e-01
2.20650 3.83087e-01
2.20750 3.81528e-01
2.20850 3.79972e-01
2.20950 3.78419e-01
2.21050 3.76870e-01
2.21150 3.75324e-01
2.21250 3.73782e-01
2.21350 3.72243e-01
2.21450 3.70708e-01
2.21550 3.69176e-01
2.21650 3.67648e-01
2.21750 3.66123e-01
2.21850 3.64602e-01
2.21950 3.63084e-01
2.22050 3.61570e-01
2.22150 3.60060e-01
2.22250 3.58553e-01
2.22350 3.57049e-01
2.22450 3.55550e-01
2.22550 3.54054e-01
2.22650 3.52561e-01
2.22750 3.51072e-01
2.22850 3.49587e-01
2.22950 3.48105e-01
2.23050 3.46627e-01
2.23150 3.45153e-01
2.23250 3.43682e-01
2.23350 3.42215e-01
2.23450 3.40752e-01
2.23550 3.39292e-01
2.23650 3.37836e-01
2.23750 3.36384e-01
2.23850 3.34936e-01
2.23950 3.33491e-01
2.24050 3.32049e-01
2.24150 3.30612e-01
2.24250 3.29178e-01
2.24350 3.27748e-01
2.24450 3.26322e-01
2.24550 3.24899e-01
2.24650 3.23480e-01
2.24750 3.22065e-01
2.24850 3.20654e-01
2.24950 3.19246e-01
2.25050 3.17843e-01
2.25150 3.16443e-01
2.25250 3.15046e-01
2.25350 3.13654e-01
2.25450 3.12265e-01
2.25550 3.10880e-01
2.25650 3.09499e-01
2.25750 3.08122e-01
2.25850 3.06748e-01
2.25950 3.05378e-01
2.26050 3.04012e-01
2.26150 3.02650e-01
2.26250 3.01292e-01
2.26350 2.99937e-01
2.26450 2.98586e-01
2.26550 2.97240e-01
2.26650 2.95897e-01
2.26750 2.94557e-01
2.26850 2.93222e-01
2.26950 2.91890e-01
2.27050 2.90563e-01
2.27150 2.89239e-01
2.27250 2.87919e-01
2.27350 2.86603e-01
2.27450 2.85290e-01
2.27550 2.83982e-01
2.27650 2.82677e-01
2.27750 2.81376e-01
2.27850 2.80079e-01
2.27950 2.78786e-01
2.28050 2.77497e-01
2.28150 2.76212e-01
2.28250 2.74930e-01
2.28350 2.73653e-01
2.28450 2.72379e-01
2.28550 2.71109e-01
2.28650 2.69843e-01
2.28750 2.68581e-01
2.28850 2.67323e-01
2.28950 2.66068e-01
2.29050 2.64818e-01
2.29150 2.63571e-01
2.29250 2.62328e-01
2.29350 2.61090e-01
2.29450 2.59855e-01
2.29550 2.58623e-01
2.29650 2.57396e-01
2.29750 2.56173e-01
2.29850 2.54953e-01
2.29950 2.53738e-01
2.30050 2.52526e-01
2.30150 2.51318e-01
2.30250 2.50114e-01
2.30350 2.48914e-01
2.30450 2.47718e-01
2.30550 2.46526e-01
2.30650 2.45337e-01
2.30750 2.44153e-01
2.30850 2.42972e-01
2.30950 2.41795e-01
2.31050 2.40622e-01
2.31150 2.39453e-01
2.31250 2.38288e-01
2.31350 2.37127e-01
2.31450 2.35969e-01
2.31550 2.34816e-01
2.31650 2.33666e-01
2.31750 2.32520e-01
2.31850 2.31378e-01
2.31950 2.30240e-01
2.32050 2.29106e-01
2.32150 2.27975e-01
2.32250 2.26849e-01
2.32350 2.25726e-01
2.32450 2.24607e-01
2.32550 2.23492e-01
2.32650 2.22381e-01
2.32750 2.21274e-01
2.32850 2.20170e-01
2.32950 2.19070e-01
2.33050 2.17975e-01
2.33150 2.16883e-01
2.33250 2.15795e-01
2.33350 2.14710e-01
2.33450 2.13630e-01
2.33550 2.12553e-01
2.33650 2.11481e-01
2.33750 2.10412e-01
2.33850 2.09346e-01
2.33950 2.08285e-01
2.34050 2.07228e-01
2.34150 2.06174e-01
2.34250 2.05124e-01
2.34350 2.04078e-01
2.34450 2.03035e-01
2.34550 2.01997e-01
2.34650 2.00962e-01
2.34750 1.99931e-01
2.34850 1.98904e-01
2.34950 1.97881e-01
2.35050 1.96861e-01
2.35150 1.95845e-01
2.35250 1.94833e-01
2.35350 1.93825e-01
2.35450 1.92820e-01
2.35550 1.91819e-01
2.35650 1.90822e-01
2.35750 1.89829e-01
2.35850 1.88839e-01
2.35950 1.87854e-01
2.36050 1.86872e-01
2.36150 1.85893e-01
2.36250 1.84918e-01
2.36350 1.83948e-01
2.36450 1.82980e-01
2.36550 1.82017e-01
2.36650 1.81057e-01
2.36750 1.80101e-01
2.36850 1.79148e-01
2.36950 1.78200e-01
2.37050 1.77255e-01
2.37150 1.76313e-01
2.37250 1.75376e-01
2.37350 1.74442e-01
2.37450 1.73511e-01
2.37550 1.72584e-01
2.37650 1.71661e-01
2.37750 1.70742e-01
2.37850 1.69826e-01
2.37950 1.68914e-01
2.38050 1.68006e-01
2.38150 1.67101e-01
2.38250 1.66199e-01
2.38350 1.65302e-01
2.38450 1.64408e-01
2.38550 1.63517e-01
2.38650 1.62630e-01
2.38750 1.61747e-01
2.38850 1.60867e-01
2.38950 1.59991e-01
2.39050 1.59119e-01
2.39150 1.58250e-01
2.39250 1.57384e-01
2.39350 1.56522e-01
2.39450 1.55664e-01
2.39550 1.54809e-01
2.39650 1.53958e-01
2.39750 1.53110e-01
2.39850 1.52266e-01
2.39950 1.51425e-01
2.40050 1.50588e-01
2.40150 1.49754e-01
2.40250 1.48924e-01
2.40350 1.48097e-01
2.40450 1.47274e-01
2.40550 1.46454e-01
2.40650 1.45638e-01
2.40750 1.44825e-01
2.40850 1.44015e-01
2.40950 1.43209e-01
2.41050 1.42407e-01
2.41150 1.41608e-01
2.41250 1.40812e-01
2.41350 1.40020e-01
2.41450 1.39231e-01
2.41550 1.38445e-01
2.41650 1.37663e-01
2.41750 1.36884e-01
2.41850 1.36109e-01
2.41950 1.35337e-01
2.42050 1.34568e-01
2.42150 1.33803e-01
2.42250 1.33041e-01
2.42350 1.32283e-01
2.42450 1.31527e-01
2.42550 1.30775e-01
2.42650 1.30027e-01
2.42750 1.29282e-01
2.42850 1.28540e-01
2.42950 1.27801e-01
2.43050 1.27065e-01
2.43150 1.26333e-01
2.43250 1.25604e-01
2.43350 1.24879e-01
2.43450 1.24157e-01
2.43550 1.23437e-01
2.43650 1.22722e-01
2.43750 1.22009e-01
2.43850 1.21300e-01
2.43950 1.20593e-01
2.44050 1.19890e-01
2.44150 1.19191e-01
2.44250 1.18494e-01
2.44350 1.17801e-01
2.44450 1.17110e-01
2.44550 1.16423e-01
2.44650 1.15739e-01
2.44750 1.15059e-01
2.44850 1.14381e-01
2.44950 1.13706e-01
2.45050 1.13035e-01
2.45150 1.12367e-01
2.45250 1.11702e-01
2.45350 1.11040e-01
2.45450 1.10381e-01
2.45550 1.09725e-01
2.45650 1.09072e-01
2.45750 1.08422e-01
2.45850 1.07776e-01
2.45950 1.07132e-01
2.46050 1.06491e-01
2.46150 1.05854e-01
2.46250 1.05219e-01
2.46350 1.04588e-01
2.46450 1.03959e-01
2.46550 1.03334e-01
2.46650 1.02711e-01
2.46750 1.02092e-01
2.46850 1.01475e-01
2.46950 1.00861e-01
2.47050 1.00251e-01
2.47150 9.96430e-02
2.47250 9.90383e-02
2.47350 9.84364e-02
2.47450 9.78375e-02
2.47550 9.72415e-02
2.47650 9.66484e-02
2.47750 9.60582e-02
2.47850 9.54708e-02
2.47950 9.48864e-02
2.48050 9.43048e-02
2.48150 9.37261e-02
2.48250 9.31502e-02
2.48350 9.25771e-02
2.48450 9.20069e-02
2.48550 9.14395e-02
2.48650 9.08750e-02
2.48750 9.03132e-02
2.48850 8.97542e-02
2.48950 8.91980e-02
2.49050 8.86446e-02
2.49150 8.80940e-02
2.49250 8.75461e-02
2.49350 8.70010e-02
2.49450 8.64586e-02
2.49550 8.59190e-02
2.49650 8.53821e-02
2.49750 8.48479e-02
2.49850 8.43164e-02
2.49950 8.37876e-02
2.50050 8.32615e-02
2.50150 8.27380e-02
2.50250 8.22173e-02
2.50350 8.16992e-02
2.50450 8.11837e-02
2.50550 8.06709e-02
2.50650 8.01608e-02
2.50750 7.96533e-02
2.50850 7.91483e-02
2.50950 7.86460e-02
2.51050 7.81463e-02
2.51150 7.76492e-02
2.51250 7.71547e-02
2.51350 7.66627e-02
2.51450 7.61733e-02
2.51550 7.56864e-02
2.51650 7.52021e-02
2.51750 7.47204e-02
2.51850 7.42411e-02
2.51950 7.37644e-02
2.52050 7.32902e-02
2.52150 7.28185e-02
2.52250 7.23493e-02
2.52350 7.18826e-02
2.52450 7.14183e-02
2.52550 7.09565e-02
2.52650 7.04972e-02
2.52750 7.00403e-02
2.52850 6.95858e-02
2.52950 6.91338e-02
2.53050 6.86842e-02
2.53150 6.82370e-02
2.53250 6.77922e-02
2.53350 6.73498e-02
2.53450 6.69097e-02
2.53550 6.64721e-02
2.53650 6.60368e-02
2.53750 6.56039e-02
2.53850 6.51733e-02
2.53950 6.47451e-02
2.54050 6.43192e-02
2.54150 6.38956e-02
2.54250 6.34743e-02
2.54350 6.30553e-02
2.54450 6.26387e-02
2.54550 6.22243e-02
2.54650 6.18122e-02
2.54750 6.14023e-02
2.54850 6.09947e-02
2.54950 6.05894e-02
2.55050 6.01863e-02
2.55150 5.97854e-02
2.55250 5.93868e-02
2.55350 5.89904e-02
2.55450 5.85961e-02
2.55550 5.82041e-02
2.55650 5.78143e-02
2.55750 5.74266e-02
2.55850 5.70411e-02
2.55950 5.66578e-02
2.56050 5.62766e-02
2.56150 5.58976e-02
2.56250 5.55207e-02
2.56350 5.51460e-02
2.56450 5.47733e-02
2.56550 5.44028e-02
2.56650 5.40343e-02
2.56750 5.36680e-02
2.56850 5.33037e-02
2.56950 5.29415e-02
2.57050 5.25814e-02
2.57150 5.22234e-02
2.57250 5.18673e-02
2.57350 5.15134e-02
2.57450 5.11614e-02
2.57550 5.08115e-02
2.57650 5.04636e-02
2.57750 5.01177e-02
2.57850 4.97738e-02
2.57950 4.94319e-02
2.58050 4.90919e-02
2.58150 4.87540e-02
2.58250 4.84180e-02
2.58350 4.80839e-02
2.58450 4.77518e-02
2.58550 4.74216e-02
2.58650 4.70934e-02
2.58750 4.67671e-02
2.58850 4.64427e-02
2.58950 4.61202e-02
2.59050 4.57996e-02
2.59150 4.54809e-02
2.59250 4.51640e-02
2.59350 4.48491e-02
2.59450 4.45360e-02
2.59550 4.42247e-02
2.59650 4.39153e-02
2.59750 4.36077e-02
2.59850 4.33020e-02
2.59950 4.29981e-02
2.60050 4.26960e-02
2.60150 4.23957e-02
2.60250 4.20972e-02
2.60350 4.18005e-02
2.60450 4.15055e-02
2.60550 4.12123e-02
2.60650 4.09209e-02
2.60750 4.06313e-02
2.60850 4.03434e-02
2.60950 4.00572e-02
2.61050 3.97728e-02
2.61150 3.94901e-02
2.61250 3.92091e-02
2.61350 3.89298e-02
2.61450 3.86522e-02
2.61550 3.83764e-02
2.61650 3.81021e-02
2.61750 3.78296e-02
2.61850 3.75587e-02
2.61950 3.72895e-02
2.62050 3.70220e-02
2.62150 3.67561e-02
2.62250 3.64918e-02
2.62350 3.62291e-02
2.62450 3.59681e-02
2.62550 3.57087e-02
2.62650 3.54509e-02
2.62750 3.51947e-02
2.62850 3.49401e-02
2.62950 3.46870e-02
2.63050 3.44356e-02
2.63150 3.41857e-02
2.63250 3.39373e-02
2.63350 3.36905e-02
2.63450 3.34453e-02
2.63550 3.32016e-02
2.63650 3.29594e-02
2.63750 3.27187e-02
2.63850 3.24796e-02
2.63950 3.22420e-02
2.64050 3.20058e-02
2.64150 3.17712e-02
2.64250 3.15380e-02
2.64350 3.13063e-02
2.64450 3.10761e-02
2.64550 3.08473e-02
2.64650 3.06200e-02
2.64750 3.03942e-02
2.64850 3.01698e-02
2.64950 2.99468e-02
2.65050 2.97252e-02
2.65150 2.95051e-02
2.65250 2.92863e-02
2.65350 2.90690e-02
2.65450 2.88531e-02
2.65550 2.86385e-02
2.65650 2.84254e-02
2.65750 2.82136e-02
2.65850 2.80032e-02
2.65950 2.77941e-02
2.66050 2.75864e-02
2.66150 2.73801e-02
2.66250 2.71751e-02
2.66350 2.69714e-02
2.66450 2.67690e-02
2.66550 2.65680e-02
2.66650 2.63683e-02
2.66750 2.61698e-02
2.66850 2.59727e-02
2.66950 2.57769e-02
2.67050 2.55824e-02
2.67150 2.53891e-02
2.67250 2.51971e-02
2.67350 2.50064e-02
2.67450 2.48169e-02
2.67550 2.46287e-02
2.67650 2.44417e-02
2.67750 2.42560e-02
2.67850 2.40714e-02
2.67950 2.38882e-02
2.68050 2.37061e-02
2.68150 2.35252e-02
2.68250 2.33456e-02
2.68350 2.31671e-02
2.68450 2.29899e-02
2.68550 2.28138e-02
2.68650 2.26389e-02
2.68750 2.24652e-02
2.68850 2.22926e-02
2.68950 2.21212e-02
2.69050 2.19510e-02
2.69150 2.17819e-02
2.69250 2.16140e-02
2.69350 2.14471e-02
2.69450 2.12814e-02
2.69550 2.11169e-02
2.69650 2.09534e-02
2.69750 2.07911e-02
2.69850 2.06298e-02
2.69950 2.04697e-02
2.70050 2.03106e-02
2.70150 2.01527e-02
2.70250 1.99958e-02
2.70350 1.98400e-02
2.70450 1.96852e-02
2.70550 1.95315e-02
2.70650 1.93789e-02
2.70750 1.92273e-02
2.70850 1.90768e-02
2.70950 1.89273e-02
2.71050 1.87788e-02
2.71150 1.86313e-02
2.71250 1.84849e-02
2.71350 1.83395e-02
2.71450 1.81951e-02
2.71550 1.80517e-02
2.71650 1.79093e-02
2.71750 1.77679e-02
2.71850 1.76274e-02
2.71950 1.74880e-02
2.72050 1.73495e-02
2.72150 1.72120e-02
2.72250 1.70754e-02
2.72350 1.69398e-02
2.72450 1.68052e-02
2.72550 1.66715e-02
2.72650 1.65387e-02
2.72750 1.64069e-02
2.72850 1.62760e-02
2.72950 1.61460e-02
2.73050 1.60170e-02
2.73150 1.58888e-02
2.73250 1.57616e-02
2.73350 1.56353e-02
2.73450 1.55098e-02
2.73550 1.53853e-02
2.73650 1.52616e-02
2.73750 1.51389e-02
2.73850 1.50170e-02
2.73950 1.48959e-02
2.74050 1.47758e-02
2.74150 1.46564e-02
2.74250 1.45380e-02
2.74350 1.44204e-02
2.74450 1.43036e-02
2.74550 1.41877e-02
2.74650 1.40726e-02
2.74750 1.39584e-02
2.74850 1.38449e-02
2.74950 1.37323e-02
2.75050 1.36205e-02
2.75150 1.35095e-02
2.75250 1.33994e-02
2.75350 1.32900e-02
2.75450 1.31814e-02
2.75550 1.30736e-02
2.75650 1.29666e-02
2.75750 1.28603e-02
2.75850 1.27549e-02
2.75950 1.26502e-02
2.76050 1.25462e-02
2.76150 1.24431e-02
2.76250 1.23407e-02
2.76350 1.22390e-02
2.76450 1.21381e-02
2.76550 1.20379e-02
2.76650 1.19385e-02
2.76750 1.18398e-02
2.76850 1.17418e-02
2.76950 1.16446e-02
2.77050 1.15481e-02
2.77150 1.14522e-02
2.77250 1.13571e-02
2.77350 1.12627e-02
2.77450 1.11690e-02
2.77550 1.10760e-02
2.77650 1.09837e-02
2.77750 1.08921e-02
2.77850 1.08012e-02
2.77950 1.07109e-02
2.78050 1.06213e-02
2.78150 1.05324e-02
2.78250 1.04442e-02
2.78350 1.03566e-02
2.78450 1.02697e-02
2.78550 1.01834e-02
2.78650 1.00978e-02
2.78750 1.00128e-02
2.78850 9.92847e-03
2.78950 9.84477e-03
2.79050 9.76170e-03
2.79150 9.67927e-03
2.79250 9.59745e-03
2.79350 9.51626e-03
2.79450 9.43568e-03
2.79550 9.35572e-03
2.79650 9.27636e-03
2.79750 9.19761e-03
2.79850 9.11946e-03
2.79950 9.04190e-03
2.80050 8.96494e-03
2.80150 8.88857e-03
2.80250 8.81278e-03
2.80350 8.73757e-03
2.80450 8.66294e-03
2.80550 8.58888e-03
2.80650 8.51539e-03
2.80750 8.44247e-03
2.80850 8.37011e-03
2.80950 8.29831e-03
2.81050 8.22706e-03
2.81150 8.15637e-03
2.81250 8.08622e-03
2.81350 8.01661e-03
2.81450 7.94755e-03
2.81550 7.87902e-03
2.81650 7.81102e-03
2.81750 7.74355e-03
2.81850 7.67661e-03
2.81950 7.61019e-03
2.82050 7.54429e-03
2.82150 7.47890e-03
2.82250 7.41402e-03
2.82350 7.34965e-03
2.82450 7.28579e-03
2.82550 7.22243e-03
2.82650 7.15956e-03
2.82750 7.09719e-03
2.82850 7.03531e-03
2.82950 6.97392e-03
2.83050 6.91301e-03
2.83150 6.85258e-03
2.83250 6.79263e-03
2.83350 6.73316e-03
2.83450 6.67415e-03
2.83550 6.61562e-03
2.83650 6.55754e-03
2.83750 6.49993e-03
2.83850 6.44278e-03
2.83950 6.38608e-03
2.84050 6.32983e-03
2.84150 6.27404e-03
2.84250 6.21868e-03
2.84350 6.16377e-03
2.84450 6.10930e-03
2.84550 6.05527e-03
2.84650 6.00167e-03
2.84750 5.94850e-03
2.84850 5.89575e-03
2.84950 5.84343e-03
2.85050 5.79153e-03
2.85150 5.74005e-03
2.85250 5.68899e-03
2.85350 5.63833e-03
2.85450 5.58809e-03
2.85550 5.53825e-03
2.85650 5.48882e-03
2.85750 5.43978e-03
2.85850 5.39115e-03
2.85950 5.34291e-03
2.86050 5.29506e-03
2.86150 5.24760e-03
2.86250 5.20053e-03
2.86350 5.15384e-03
2.86450 5.10753e-03
2.86550 5.06160e-03
2.86650 5.01605e-03
2.86750 4.97087e-03
2.86850 4.92606e-03
2.86950 4.88161e-03
2.87050 4.83753e-03
2.87150 4.79382e-03
2.87250 4.75046e-03
2.87350 4.70746e-03
2.87450 4.66482e-03
2.87550 4.62253e-03
2.87650 4.58058e-03
2.87750 4.53899e-03
2.87850 4.49773e-03
2.87950 4.45682e-03
2.88050 4.41625e-03
2.88150 4.37602e-03
2.88250 4.33612e-03
2.88350 4.29655e-03
2.88450 4.25731e-03
2.88550 4.21839e-03
2.88650 4.17981e-03
2.88750 4.14154e-03
2.88850 4.10359e-03
2.88950 4.06597e-03
2.89050 4.02865e-03
2.89150 3.99165e-03
2.89250 3.95496e-03
2.89350 3.91858e-03
2.89450 3.88250e-03
2.89550 3.84673e-03
2.89650 3.81125e-03
2.89750 3.77608e-03
2.89850 3.74120e-03
2.89950 3.70662e-03
2.90050 3.67233e-03
2.90150 3.63833e-03
2.90250 3.60462e-03
2.90350 3.57120e-03
2.90450 3.53805e-03
2.90550 3.50519e-03
2.90650 3.47261e-03
2.90750 3.44031e-03
2.90850 3.40828e-03
2.90950 3.37652e-03
2.91050 3.34504e-03
2.91150 3.31382e-03
2.91250 3.28287e-03
2.91350 3.25219e-03
2.91450 3.22177e-03
2.91550 3.19160e-03
2.91650 3.16170e-03
2.91750 3.13206e-03
2.91850 3.10267e-03
2.91950 3.07353e-03
2.92050 3.04464e-03
2.92150 3.01600e-03
2.92250 2.98761e-03
2.92350 2.95947e-03
2.92450 2.93157e-03
2.92550 2.90391e-03
2.92650 2.87649e-03
2.92750 2.84930e-03
2.92850 2.82236e-03
2.92950 2.79564e-03
2.93050 2.76916e-03
2.93150 2.74291e-03
2.93250 2.71689e-03
2.93350 2.69109e-03
2.93450 2.66552e-03
2.93550 2.64018e-03
2.93650 2.61505e-03
2.93750 2.59015e-03
2.93850 2.56546e-03
2.93950 2.54099e-03
2.94050 2.51673e-03
2.94150 2.49269e-03
2.94250 2.46886e-03
2.94350 2.44523e-03
2.94450 2.42182e-03
2.94550 2.39861e-03
2.94650 2.37561e-03
2.94750 2.35281e-03
2.94850 2.33021e-03
2.94950 2.30781e-03
2.95050 2.28561e-03
2.95150 2.26361e-03
2.95250 2.24180e-03
2.95350 2.22018e-03
2.95450 2.19876e-03
2.95550 2.17753e-03
2.95650 2.15648e-03
2.95750 2.13563e-03
2.95850 2.11496e-03
2.95950 2.09447e-03
2.96050 2.07417e-03
2.96150 2.05405e-03
2.96250 2.03411e-03
2.96350 2.01435e-03
2.96450 1.99476e-03
2.96550 1.97535e-03
2.96650 1.95612e-03
2.96750 1.93705e-03
2.96850 1.91816e-03
2.96950 1.89944e-03
2.97050 1.88089e-03
2.97150 1.86251e-03
2.97250 1.84429e-03
2.97350 1.82623e-03
2.97450 1.80834e-03
2.97550 1.79061e-03
2.97650 1.77305e-03
2.97750 1.75564e-03
2.97850 1.73839e-03
2.97950 1.72129e-03
2.98050 1.70435e-03
2.98150 1.68757e-03
2.98250 1.67094e-03
2.98350 1.65446e-03
2.98450 1.63813e-03
2.98550 1.62195e-03
2.98650 1.60591e-03
2.98750 1.59003e-03
2.98850 1.57429e-03
2.98950 1.55869e-03
2.99050 1.54324e-03
2.99150 1.52793e-03
2.99250 1.51275e-03
2.99350 1.49772e-03
2.99450 1.48283e-03
2.99550 1.46807e-03
2.99650 1.45345e-03
2.99750 1.43897e-03
2.99850 1.42462e-03
2.99950 1.41040e-03
3.00050 1.39631e-03
3.00150 1.38236e-03
3.00250 1.36853e-03
3.00350 1.35483e-03
3.00450 1.34126e-03
3.00550 1.32781e-03
3.00650 1.31449e-03
3.00750 1.30130e-03
3.00850 1.28822e-03
3.00950 1.27527e-03
3.01050 1.26244e-03
3.01150 1.24973e-03
3.01250 1.23713e-03
3.01350 1.22466e-03
3.01450 1.21230e-03
3.01550 1.20006e-03
3.01650 1.18793e-03
3.01750 1.17592e-03
3.01850 1.16402e-03
3.01950 1.15223e-03
3.02050 1.14055e-03
3.02150 1.12898e-03
3.02250 1.11752e-03
3.02350 1.10617e-03
3.02450 1.09493e-03
3.02550 1.08379e-03
3.02650 1.07276e-03
3.02750 1.06183e-03
3.02850 1.05101e-03
3.02950 1.04029e-03
3.03050 1.02967e-03
3.03150 1.01915e-03
3.03250 1.00873e-03
3.03350 9.98408e-04
3.03450 9.88186e-04
3.03550 9.78061e-04
3.03650 9.68034e-04
3.03750 9.58101e-04
3.03850 9.48264e-04
3.03950 9.38521e-04
3.04050 9.28871e-04
3.04150 9.19313e-04
3.04250 9.09847e-04
3.04350 9.00472e-04
3.04450 8.91187e-04
3.04550 8.81991e-04
3.04650 8.72883e-04
3.04750 8.63863e-04
3.04850 8.54930e-04
3.04950 8.46082e-04
3.05050 8.37321e-04
3.05150 8.28644e-04
3.05250 8.20050e-04
3.05350 8.11540e-04
3.05450 8.03112e-04
3.05550 7.94766e-04
3.05650 7.86500e-04
3.05750 7.78315e-04
3.05850 7.70209e-04
3.05950 7.62182e-04
3.06050 7.54233e-04
3.06150 7.46362e-04
3.06250 7.38567e-04
3.06350 7.30848e-04
3.06450 7.23204e-04
3.06550 7.15635e-04
3.06650 7.08140e-04
3.06750 7.00719e-04
3.06850 6.93369e-04
3.06950 6.86092e-04
3.07050 6.78887e-04
3.07150 6.71751e-04
3.07250 6.64686e-04
3.07350 6.57691e-04
3.07450 6.50764e-04
3.07550 6.43905e-04
3.07650 6.37114e-04
3.07750 6.30390e-04
3.07850 6.23732e-04
3.07950 6.17140e-04
3.08050 6.10613e-04
3.08150 6.04151e-04
3.08250 5.97752e-04
3.08350 5.91417e-04
3.08450 5.85145e-04
3.08550 5.78935e-04
3.08650 5.72787e-04
3.08750 5.66699e-04
3.08850 5.60673e-04
3.08950 5.54706e-04
3.09050 5.48798e-04
3.09150 5.42950e-04
3.09250 5.37160e-04
3.09350 5.31428e-04
3.09450 5.25752e-04
3.09550 5.20134e-04
3.09650 5.14572e-04
3.09750 5.09066e-04
3.09850 5.03614e-04
3.09950 4.98218e-04
3.10050 4.92876e-04
3.10150 4.87587e-04
3.10250 4.82351e-04
3.10350 4.77168e-04
3.10450 4.72038e-04
3.10550 4.66959e-04
3.10650 4.61931e-04
3.10750 4.56954e-04
3.10850 4.52027e-04
3.10950 4.47150e-04
3.11050 4.42323e-04
3.11150 4.37544e-04
3.11250 4.32814e-04
3.11350 4.28131e-04
3.11450 4.23497e-04
3.11550 4.18909e-04
3.11650 4.14368e-04
3.11750 4.09873e-04
3.11850 4.05424e-04
3.11950 4.01020e-04
3.12050 3.96661e-04
3.12150 3.92346e-04
3.12250 3.88076e-04
3.12350 3.83849e-04
3.12450 3.79665e-04
3.12550 3.75525e-04
3.12650 3.71426e-04
3.12750 3.67370e-04
3.12850 3.63355e-04
3.12950 3.59382e-04
3.13050 3.55449e-04
3.13150 3.51557e-04
3.13250 3.47704e-04
3.13350 3.43892e-04
3.13450 3.40118e-04
3.13550 3.36384e-04
3.13650 3.32688e-04
3.13750 3.29030e-04
3.13850 3.25410e-04
3.13950 3.21828e-04
3.14050 3.18283e-04
3.14150 3.14774e-04
3.14250 3.11302e-04
3.14350 3.07865e-04
3.14450 3.04465e-04
3.14550 3.01099e-04
3.14650 2.97769e-04
3.14750 2.94474e-04
3.14850 2.91212e-04
3.14950 2.87985e-04
3.15050 2.84791e-04
3.15150 2.81631e-04
3.15250 2.78503e-04
3.15350 2.75409e-04
3.15450 2.72347e-04
3.15550 2.69316e-04
3.15650 2.66318e-04
3.15750 2.63351e-04
3.15850 2.60415e-04
3.15950 2.57510e-04
3.16050 2.54635e-04
3.16150 2.51791e-04
3.16250 2.48976e-04
3.16350 2.46191e-04
3.16450 2.43436e-04
3.16550 2.40710e-04
3.16650 2.38012e-04
3.16750 2.35343e-04
3.16850 2.32702e-04
3.16950 2.30089e-04
3.17050 2.27504e-04
3.17150 2.24946e-04
3.17250 2.22415e-04
3.17350 2.19911e-04
3.17450 2.17433e-04
3.17550 2.14982e-04
3.17650 2.12557e-04
3.17750 2.10158e-04
3.17850 2.07784e-04
3.17950 2.05436e-04
3.18050 2.03112e-04
3.18150 2.00814e-04
3.18250 1.98540e-04
3.18350 1.96290e-04
3.18450 1.94064e-04
3.18550 1.91862e-04
3.18650 1.89684e-04
3.18750 1.87529e-04
3.18850 1.85397e-04
3.18950 1.83288e-04
3.19050 1.81202e-04
3.19150 1.79138e-04
3.19250 1.77096e-04
3.19350 1.75076e-04
3.19450 1.73078e-04
3.19550 1.71102e-04
3.19650 1.69147e-04
3.19750 1.67213e-04
3.19850 1.65300e-04
3.19950 1.63407e-04
3.20050 1.61535e-04
3.20150 1.59683e-04
3.20250 1.57852e-04
3.20350 1.56040e-04
3.20450 1.54248e-04
3.20550 1.52475e-04
3.20650 1.50721e-04
3.20750 1.48987e-04
3.20850 1.47272e-04
3.20950 1.45575e-04
3.21050 1.43896e-04
3.21150 1.42236e-04
3.21250 1.40594e-04
3.21350 1.38970e-04
3.21450 1.37364e-04
3.21550 1.35775e-04
3.21650 1.34204e-04
3.21750 1.32650e-04
3.21850 1.31113e-04
3.21950 1.29592e-04
3.22050 1.28089e-04
3.22150 1.26602e-04
3.22250 1.25131e-04
3.22350 1.23676e-04
3.22450 1.22238e-04
3.22550 1.20815e-04
3.22650 1.19408e-04
3.22750 1.18016e-04
3.22850 1.16640e-04
3.22950 1.15279e-04
3.23050 1.13933e-04
3.23150 1.12602e-04
3.23250 1.11286e-04
3.23350 1.09984e-04
3.23450 1.08697e-04
3.23550 1.07424e-04
3.23650 1.06165e-04
3.23750 1.04920e-04
3.23850 1.03688e-04
3.23950 1.02471e-04
3.24050 1.01267e-04
3.24150 1.00077e-04
3.24250 9.88993e-05
3.24350 9.77352e-05
3.24450 9.65841e-05
3.24550 9.54458e-05
3.24650 9.43202e-05
3.24750 9.32072e-05
3.24850 9.21067e-05
3.24950 9.10185e-05
3.25050 8.99425e-05
3.25150 8.88785e-05
3.25250 8.78265e-05
3.25350 8.67863e-05
3.25450 8.57577e-05
3.25550 8.47408e-05
3.25650 8.37353e-05
3.25750 8.27411e-05
3.25850 8.17581e-05
3.25950 8.07861e-05
3.26050 7.98252e-05
3.26150 7.88751e-05
3.26250 7.79357e-05
3.26350 7.70069e-05
3.26450 7.60887e-05
3.26550 7.51808e-05
3.26650 7.42832e-05
3.26750 7.33958e-05
3.26850 7.25185e-05
3.26950 7.16511e-05
3.27050 7.07935e-05
3.27150 6.99457e-05
3.27250 6.91076e-05
3.27350 6.82790e-05
3.27450 6.74598e-05
3.27550 6.66500e-05
3.27650 6.58494e-05
3.27750 6.50579e-05
3.27850 6.42755e-05
3.27950 6.35020e-05
3.28050 6.27373e-05
3.28150 6.19814e-05
3.28250 6.12342e-05
3.28350 6.04955e-05
3.28450 5.97653e-05
3.28550 5.90434e-05
3.28650 5.83299e-05
3.28750 5.76245e-05
3.28850 5.69273e-05
3.28950 5.62381e-05
3.29050 5.55568e-05
3.29150 5.48833e-05
3.29250 5.42177e-05
3.29350 5.35597e-05
3.29450 5.29092e-05
3.29550 5.22664e-05
3.29650 5.16309e-05
3.29750 5.10028e-05
3.29850 5.03819e-05
3.29950 4.97683e-05
3.30050 4.91617e-05
3.30150 4.85622e-05
3.30250 4.79696e-05
3.30350 4.73840e-05
3.30450 4.68051e-05
3.30550 4.62329e-05
3.30650 4.56674e-05
3.30750 4.51085e-05
3.30850 4.45561e-05
3.30950 4.40102e-05
3.31050 4.34706e-05
3.31150 4.29373e-05
3.31250 4.24103e-05
3.31350 4.18894e-05
3.31450 4.13745e-05
3.31550 4.08658e-05
3.31650 4.03629e-05
3.31750 3.98660e-05
3.31850 3.93749e-05
3.31950 3.88896e-05
3.32050 3.84099e-05
3.32150 3.79359e-05
3.32250 3.74675e-05
3.32350 3.70045e-05
3.32450 3.65471e-05
3.32550 3.60950e-05
3.32650 3.56482e-05
3.32750 3.52067e-05
3.32850 3.47704e-05
3.32950 3.43393e-05
3.33050 3.39133e-05
3.33150 3.34923e-05
3.33250 3.30763e-05
3.33350 3.26652e-05
3.33450 3.22590e-05
3.33550 3.18576e-05
3.33650 3.14609e-05
3.33750 3.10690e-05
3.33850 3.06817e-05
3.33950 3.02991e-05
3.34050 2.99209e-05
3.34150 2.95473e-05
3.34250 2.91781e-05
3.34350 2.88134e-05
3.34450 2.84530e-05
3.34550 2.80968e-05
3.34650 2.77450e-05
3.34750 2.73973e-05
3.34850 2.70538e-05
3.34950 2.67144e-05
3.35050 2.63791e-05
3.35150 2.60478e-05
3.35250 2.57204e-05
3.35350 2.53970e-05
3.35450 2.50775e-05
3.35550 2.47618e-05
3.35650 2.44499e-05
3.35750 2.41417e-05
3.35850 2.38372e-05
3.35950 2.35365e-05
3.36050 2.32393e-05
3.36150 2.29457e-05
3.36250 2.26557e-05
3.36350 2.23692e-05
3.36450 2.20861e-05
3.36550 2.18064e-05
3.36650 2.15302e-05
3.36750 2.12572e-05
3.36850 2.09876e-05
3.36950 2.07212e-05
3.37050 2.04581e-05
3.37150 2.01982e-05
3.37250 1.99414e-05
3.37350 1.96877e-05
3.37450 1.94372e-05
3.37550 1.91896e-05
3.37650 1.89451e-05
3.37750 1.87036e-05
3.37850 1.84650e-05
3.37950 1.82293e-05
3.38050 1.79965e-05
3.38150 1.77665e-05
3.38250 1.75393e-05
3.38350 1.73150e-05
3.38450 1.70933e-05
3.38550 1.68744e-05
3.38650 1.66581e-05
3.38750 1.64445e-05
3.38850 1.62336e-05
3.38950 1.60252e-05
3.39050 1.58193e-05
3.39150 1.56160e-05
3.39250 1.54152e-05
3.39350 1.52169e-05
3.39450 1.50210e-05
3.39550 1.48275e-05
3.39650 1.46364e-05
3.39750 1.44477e-05
3.39850 1.42613e-05
3.39950 1.40772e-05
3.40050 1.38953e-05
3.40150 1.37157e-05
3.40250 1.35384e-05
3.40350 1.33632e-05
3.40450 1.31902e-05
3.40550 1.30193e-05
3.40650 1.28506e-05
3.40750 1.26839e-05
3.40850 1.25193e-05
3.40950 1.23568e-05
3.41050 1.21963e-05
3.41150 1.20378e-05
3.41250 1.18812e-05
3.41350 1.17266e-05
3.41450 1.15740e-05
3.41550 1.14232e-05
3.41650 1.12743e-05
3.41750 1.11273e-05
3.41850 1.09821e-05
3.41950 1.08387e-05
3.42050 1.06971e-05
3.42150 1.05573e-05
3.42250 1.04192e-05
3.42350 1.02829e-05
3.42450 1.01483e-05
3.42550 1.00153e-05
3.42650 9.88408e-06
3.42750 9.75446e-06
3.42850 9.62647e-06
3.42950 9.50009e-06
3.43050 9.37529e-06
3.43150 9.25207e-06
3.43250 9.13041e-06
3.43350 9.01027e-06
3.43450 8.89165e-06
3.43550 8.77453e-06
3.43650 8.65888e-06
3.43750 8.54470e-06
3.43850 8.43196e-06
3.43950 8.32065e-06
3.44050 8.21074e-06
3.44150 8.10223e-06
3.44250 7.99509e-06
3.44350 7.88931e-06
3.44450 7.78488e-06
3.44550 7.68176e-06
3.44650 7.57996e-06
3.44750 7.47946e-06
3.44850 7.38023e-06
3.44950 7.28226e-06
3.45050 7.18554e-06
3.45150 7.09005e-06
3.45250 6.99578e-06
3.45350 6.90272e-06
3.45450 6.81084e-06
3.45550 6.72013e-06
3.45650 6.63058e-06
3.45750 6.54218e-06
3.45850 6.45491e-06
3.45950 6.36876e-06
3.46050 6.28371e-06
3.46150 6.19975e-06
3.46250 6.11686e-06
3.46350 6.03504e-06
3.46450 5.95427e-06
3.46550 5.87454e-06
3.46650 5.79583e-06
3.46750 5.71814e-06
3.46850 5.64145e-06
3.46950 5.56574e-06
3.47050 5.49101e-06
3.47150 5.41724e-06
3.47250 5.34442e-06
3.47350 5.27254e-06
3.47450 5.20160e-06
3.47550 5.13156e-06
3.47650 5.06244e-06
3.47750 4.99421e-06
3.47850 4.92686e-06
3.47950 4.86038e-06
3.48050 4.79477e-06
3.48150 4.73000e-06
3.48250 4.66608e-06
3.48350 4.60299e-06
3.48450 4.54071e-06
3.48550 4.47925e-06
3.48650 4.41858e-06
3.48750 4.35871e-06
3.48850 4.29961e-06
3.48950 4.24129e-06
3.49050 4.18372e-06
3.49150 4.12691e-06
3.49250 4.07083e-06
3.49350 4.01549e-06
3.49450 3.96088e-06
3.49550 3.90697e-06
3.49650 3.85377e-06
3.49750 3.80127e-06
3.49850 3.74946e-06
3.49950 3.69832e-06
3.50050 3.64786e-06
3.50150 3.59805e-06
3.50250 3.54890e-06
3.50350 3.50040e-06
3.50450 3.45253e-06
3.50550 3.40530e-06
3.50650 3.35868e-06
3.50750 3.31268e-06
3.50850 3.26728e-06
3.50950 3.22249e-06
3.51050 3.17828e-06
3.51150 3.13466e-06
3.51250 3.09161e-06
3.51350 3.04913e-06
3.51450 3.00721e-06
3.51550 2.96585e-06
3.51650 2.92504e-06
3.51750 2.88476e-06
3.51850 2.84502e-06
3.51950 2.80581e-06
3.52050 2.76711e-06
3.52150 2.72893e-06
3.52250 2.69126e-06
3.52350 2.65408e-06
3.52450 2.61740e-06
3.52550 2.58121e-06
3.52650 2.54550e-06
3.52750 2.51027e-06
3.52850 2.47550e-06
3.52950 2.44120e-06
3.53050 2.40736e-06
3.53150 2.37397e-06
3.53250 2.34102e-06
3.53350 2.30851e-06
3.53450 2.27644e-06
3.53550 2.24480e-06
3.53650 2.21358e-06
3.53750 2.18278e-06
3.53850 2.15239e-06
3.53950 2.12241e-06
3.54050 2.09283e-06
3.54150 2.06365e-06
3.54250 2.03486e-06
3.54350 2.00646e-06
3.54450 1.97844e-06
3.54550 1.95079e-06
3.54650 1.92352e-06
3.54750 1.89662e-06
3.54850 1.87008e-06
3.54950 1.84389e-06
3.55050 1.81806e-06
3.55150 1.79258e-06
3.55250 1.76744e-06
3.55350 1.74264e-06
3.55450 1.71818e-06
3.55550 1.69405e-06
3.55650 1.67024e-06
3.55750 1.64676e-06
3.55850 1.62359e-06
3.55950 1.60074e-06
3.56050 1.57820e-06
3.56150 1.55597e-06
3.56250 1.53403e-06
3.56350 1.51240e-06
3.56450 1.49106e-06
3.56550 1.47001e-06
3.56650 1.44924e-06
3.56750 1.42876e-06
3.56850 1.40856e-06
3.56950 1.38863e-06
3.57050 1.36898e-06
3.57150 1.34959e-06
3.57250 1.33047e-06
3.57350 1.31161e-06
3.57450 1.29300e-06
3.57550 1.27465e-06
3.57650 1.25656e-06
3.57750 1.23871e-06
3.57850 1.22110e-06
3.57950 1.20374e-06
3.58050 1.18661e-06
3.58150 1.16972e-06
3.58250 1.15306e-06
3.58350 1.13664e-06
3.58450 1.12043e-06
3.58550 1.10445e-06
3.58650 1.08869e-06
3.58750 1.07315e-06
3.58850 1.05782e-06
3.58950 1.04270e-06
3.59050 1.02779e-06
3.59150 1.01308e-06
3.59250 9.98581e-07
3.59350 9.84280e-07
3.59450 9.70177e-07
3.59550 9.56269e-07
3.59650 9.42553e-07
3.59750 9.29027e-07
3.59850 9.15688e-07
3.59950 9.02534e-07
3.60050 8.89563e-07
3.60150 8.76772e-07
3.60250 8.64158e-07
3.60350 8.51719e-07
3.60450 8.39454e-07
3.60550 8.27358e-07
3.60650 8.15431e-07
3.60750 8.03670e-07
3.60850 7.92073e-07
3.60950 7.80638e-07
3.61050 7.69362e-07
3.61150 7.58243e-07
3.61250 7.47279e-07
3.61350 7.36469e-07
3.61450 7.25809e-07
3.61550 7.15299e-07
3.61650 7.04935e-07
3.61750 6.94717e-07
3.61850 6.84642e-07
3.61950 6.74707e-07
3.62050 6.64912e-07
3.62150 6.55255e-07
3.62250 6.45733e-07
3.62350 6.36344e-07
3.62450 6.27088e-07
3.62550 6.17962e-07
3.62650 6.08964e-07
3.62750 6.00092e-07
3.62850 5.91346e-07
3.62950 5.82722e-07
3.63050 5.74220e-07
3.63150 5.65838e-07
3.63250 5.57575e-07
3.63350 5.49427e-07
3.63450 5.41395e-07
3.63550 5.33477e-07
3.63650 5.25670e-07
3.63750 5.17974e-07
3.63850 5.10387e-07
3.63950 5.02907e-07
3.64050 4.95533e-07
3.64150 4.88264e-07
3.64250 4.81098e-07
3.64350 4.74033e-07
3.64450 4.67069e-07
3.64550 4.60204e-07
3.64650 4.53436e-07
3.64750 4.46764e-07
3.64850 4.40188e-07
3.64950 4.33705e-07
3.65050 4.27314e-07
3.65150 4.21015e-07
3.65250 4.14805e-07
3.65350 4.08684e-07
3.65450 4.02650e-07
3.65550 3.96702e-07
3.65650 3.90840e-07
3.65750 3.85061e-07
3.65850 3.79365e-07
3.65950 3.73750e-07
3.66050 3.68216e-07
3.66150 3.62760e-07
3.66250 3.57384e-07
3.66350 3.52084e-07
3.66450 3.46860e-07
3.66550 3.41712e-07
3.66650 3.36637e-07
3.66750 3.31635e-07
3.66850 3.26705e-07
3.66950 3.21846e-07
3.67050 3.17057e-07
3.67150 3.12337e-07
3.67250 3.07685e-07
3.67350 3.03100e-07
3.67450 2.98581e-07
3.67550 2.94127e-07
3.67650 2.89738e-07
3.67750 2.85412e-07
3.67850 2.81148e-07
3.67950 2.76946e-07
3.68050 2.72805e-07
3.68150 2.68724e-07
3.68250 2.64702e-07
3.68350 2.60738e-07
3.68450 2.56832e-07
3.68550 2.52982e-07
3.68650 2.49189e-07
3.68750 2.45450e-07
3.68850 2.41766e-07
3.68950 2.38135e-07
3.69050 2.34557e-07
3.69150 2.31031e-07
3.69250 2.27556e-07
3.69350 2.24133e-07
3.69450 2.20758e-07
3.69550 2.17434e-07
3.69650 2.14157e-07
3.69750 2.10929e-07
3.69850 2.07747e-07
3.69950 2.04612e-07
3.70050 2.01523e-07
3.70150 1.98479e-07
3.70250 1.95480e-07
3.70350 1.92524e-07
3.70450 1.89612e-07
3.70550 1.86742e-07
3.70650 1.83915e-07
3.70750 1.81129e-07
3.70850 1.78384e-07
3.70950 1.75679e-07
3.71050 1.73014e-07
3.71150 1.70388e-07
3.71250 1.67801e-07
3.71350 1.65252e-07
3.71450 1.62740e-07
3.71550 1.60265e-07
3.71650 1.57827e-07
3.71750 1.55425e-07
3.71850 1.53058e-07
3.71950 1.50726e-07
3.72050 1.48429e-07
3.72150 1.46165e-07
3.72250 1.43935e-07
3.72350 1.41738e-07
3.72450 1.39574e-07
3.72550 1.37441e-07
3.72650 1.35340e-07
3.72750 1.33271e-07
3.72850 1.31232e-07
3.72950 1.29223e-07
3.73050 1.27244e-07
3.73150 1.25294e-07
3.73250 1.23373e-07
3.73350 1.21481e-07
3.73450 1.19617e-07
3.73550 1.17781e-07
3.73650 1.15972e-07
3.73750 1.14190e-07
3.73850 1.12435e-07
3.73950 1.10705e-07
3.74050 1.09002e-07
3.74150 1.07324e-07
3.74250 1.05671e-07
3.74350 1.04043e-07
3.74450 1.02439e-07
3.74550 1.00859e-07
3.74650 9.93025e-08
3.74750 9.77694e-08
3.74850 9.62594e-08
3.74950 9.47719e-08
3.75050 9.33068e-08
3.75150 9.18636e-08
3.75250 9.04421e-08
3.75350 8.90419e-08
3.75450 8.76628e-08
3.75550 8.63044e-08
3.75650 8.49664e-08
3.75750 8.36485e-08
3.75850 8.23505e-08
3.75950 8.10720e-08
3.76050 7.98128e-08
3.76150 7.85726e-08
3.76250 7.73510e-08
3.76350 7.61479e-08
3.76450 7.49630e-08
3.76550 7.37960e-08
3.76650 7.26465e-08
3.76750 7.15145e-08
3.76850 7.03996e-08
3.76950 6.93016e-08
3.77050 6.82201e-08
3.77150 6.71551e-08
3.77250 6.61062e-08
3.77350 6.50732e-08
3.77450 6.40559e-08
3.77550 6.30540e-08
3.77650 6.20674e-08
3.77750 6.10957e-08
3.77850 6.01388e-08
3.77950 5.91965e-08
3.78050 5.82684e-08
3.78150 5.73546e-08
3.78250 5.64546e-08
3.78350 5.55683e-08
3.78450 5.46956e-08
3.78550 5.38362e-08
3.78650 5.29898e-08
3.78750 5.21564e-08
3.78850 5.13358e-08
3.78950 5.05276e-08
3.79050 4.97319e-08
3.79150 4.89483e-08
3.79250 4.81767e-08
3.79350 4.74169e-08
3.79450 4.66687e-08
3.79550 4.59321e-08
3.79650 4.52067e-08
3.79750 4.44924e-08
3.79850 4.37891e-08
3.79950 4.30966e-08
3.80050 4.24148e-08
3.80150 4.17434e-08
3.80250 4.10823e-08
3.80350 4.04315e-08
3.80450 3.97906e-08
3.80550 3.91596e-08
3.80650 3.85384e-08
3.80750 3.79267e-08
3.80850 3.73244e-08
3.80950 3.67315e-08
3.81050 3.61476e-08
3.81150 3.55729e-08
3.81250 3.50070e-08
3.81350 3.44498e-08
3.81450 3.39013e-08
3.81550 3.33612e-08
3.81650 3.28295e-08
3.81750 3.23061e-08
3.81850 3.17907e-08
3.81950 3.12834e-08
3.82050 3.07839e-08
3.82150 3.02922e-08
3.82250 2.98081e-08
3.82350 2.93315e-08
3.82450 2.88624e-08
3.82550 2.84005e-08
3.82650 2.79458e-08
3.82750 2.74982e-08
3.82850 2.70576e-08
3.82950 2.66238e-08
3.83050 2.61968e-08
3.83150 2.57765e-08
3.83250 2.53627e-08
3.83350 2.49553e-08
3.83450 2.45544e-08
3.83550 2.41597e-08
3.83650 2.37711e-08
3.83750 2.33887e-08
3.83850 2.30122e-08
3.83950 2.26416e-08
3.84050 2.22769e-08
3.84150 2.19178e-08
3.84250 2.15644e-08
3.84350 2.12165e-08
3.84450 2.08741e-08
3.84550 2.05370e-08
3.84650 2.02052e-08
3.84750 1.98787e-08
3.84850 1.95573e-08
3.84950 1.92409e-08
3.85050 1.89296e-08
3.85150 1.86231e-08
3.85250 1.83214e-08
3.85350 1.80245e-08
3.85450 1.77323e-08
3.85550 1.74447e-08
3.85650 1.71617e-08
3.85750 1.68831e-08
3.85850 1.66089e-08
3.85950 1.63390e-08
3.86050 1.60734e-08
3.86150 1.58120e-08
3.86250 1.55547e-08
3.86350 1.53016e-08
3.86450 1.50524e-08
3.86550 1.48072e-08
3.86650 1.45658e-08
3.86750 1.43283e-08
3.86850 1.40946e-08
3.86950 1.38645e-08
3.87050 1.36382e-08
3.87150 1.34154e-08
3.87250 1.31962e-08
3.87350 1.29804e-08
3.87450 1.27681e-08
3.87550 1.25592e-08
3.87650 1.23536e-08
3.87750 1.21512e-08
3.87850 1.19521e-08
3.87950 1.17562e-08
3.88050 1.15634e-08
3.88150 1.13737e-08
3.88250 1.11870e-08
3.88350 1.10033e-08
3.88450 1.08225e-08
3.88550 1.06446e-08
3.88650 1.04696e-08
3.88750 1.02974e-08
3.88850 1.01279e-08
3.88950 9.96114e-09
3.89050 9.79706e-09
3.89150 9.63561e-09
3.89250 9.47675e-09
3.89350 9.32044e-09
3.89450 9.16665e-09
3.89550 9.01532e-09
3.89650 8.86643e-09
3.89750 8.71993e-09
3.89850 8.57579e-09
3.89950 8.43397e-09
3.90050 8.29444e-09
3.90150 8.15715e-09
3.90250 8.02208e-09
3.90350 7.88919e-09
3.90450 7.75844e-09
3.90550 7.62980e-09
3.90650 7.50324e-09
3.90750 7.37872e-09
3.90850 7.25622e-09
3.90950 7.13570e-09
3.91050 7.01713e-09
3.91150 6.90048e-09
3.91250 6.78572e-09
3.91350 6.67281e-09
3.91450 6.56174e-09
3.91550 6.45247e-09
3.91650 6.34497e-09
3.91750 6.23922e-09
3.91850 6.13519e-09
3.91950 6.03284e-09
3.92050 5.93216e-09
3.92150 5.83312e-09
3.92250 5.73569e-09
3.92350 5.63984e-09
3.92450 5.54556e-09
3.92550 5.45281e-09
3.92650 5.36157e-09
3.92750 5.27182e-09
3.92850 5.18354e-09
3.92950 5.09669e-09
3.93050 5.01127e-09
3.93150 4.92724e-09
3.93250 4.84458e-09
3.93350 4.76328e-09
3.93450 4.68330e-09
3.93550 4.60464e-09
3.93650 4.52726e-09
3.93750 4.45115e-09
3.93850 4.37629e-09
3.93950 4.30265e-09
3.94050 4.23023e-09
3.94150 4.15899e-09
3.94250 4.08892e-09
3.94350 4.02000e-09
3.94450 3.95222e-09
3.94550 3.88555e-09
3.94650 3.81997e-09
3.94750 3.75548e-09
3.94850 3.69204e-09
3.94950 3.62965e-09
3.95050 3.56829e-09
3.95150 3.50795e-09
3.95250 3.44859e-09
3.95350 3.39022e-09
3.95450 3.33281e-09
3.95550 3.27634e-09
3.95650 3.22082e-09
3.95750 3.16620e-09
3.95850 3.11250e-09
3.95950 3.05968e-09
3.96050 3.00773e-09
3.96150 2.95665e-09
3.96250 2.90641e-09
3.96350 2.85700e-09
3.96450 2.80841e-09
3.96550 2.76063e-09
3.96650 2.71364e-09
3.96750 2.66744e-09
3.96850 2.62200e-09
3.96950 2.57731e-09
3.97050 2.53337e-09
3.97150 2.49016e-09
3.97250 2.44767e-09
3.97350 2.40588e-09
3.97450 2.36479e-09
3.97550 2.32439e-09
3.97650 2.28466e-09
3.97750 2.24559e-09
3.97850 2.20717e-09
3.97950 2.16940e-09
3.98050 2.13226e-09
3.98150 2.09573e-09
3.98250 2.05982e-09
3.98350 2.02451e-09
3.98450 1.98979e-09
3.98550 1.95565e-09
3.98650 1.92208e-09
3.98750 1.88907e-09
3.98850 1.85662e-09
3.98950 1.82471e-09
3.99050 1.79333e-09
3.99150 1.76249e-09
3.99250 1.73216e-09
3.99350 1.70234e-09
3.99450 1.67302e-09
3.99550 1.64419e-09
3.99650 1.61585e-09
3.99750 1.58799e-09
3.99850 1.56059e-09
3.99950 1.53366e-09
4.00050 1.50718e-09


==> data/dndz/red/dndz_alpha2.00.txt <==
# Gauss * (B*z + C*z^2) fit to \bar{w_{sp}} distribution, 
# divided by ((1+z)/(1+1.5))^\alpha,
# and normalized
0.00050 6.21185e-11
0.00150 5.64868e-10
0.00250 1.58535e-09
0.00350 3.13949e-09
0.00450 5.24351e-09
0.00550 7.91396e-09
0.00650 1.11677e-08
0.00750 1.50219e-08
0.00850 1.94940e-08
0.00950 2.46020e-08
0.01050 3.03639e-08
0.01150 3.67983e-08
0.01250 4.39240e-08
0.01350 5.17602e-08
0.01450 6.03265e-08
0.01550 6.96428e-08
0.01650 7.97294e-08
0.01750 9.06069e-08
0.01850 1.02296e-07
0.01950 1.14819e-07
0.02050 1.28197e-07
0.02150 1.42452e-07
0.02250 1.57607e-07
0.02350 1.73685e-07
0.02450 1.90710e-07
0.02550 2.08704e-07
0.02650 2.27693e-07
0.02750 2.47700e-07
0.02850 2.68752e-07
0.02950 2.90873e-07
0.03050 3.14090e-07
0.03150 3.38428e-07
0.03250 3.63915e-07
0.03350 3.90579e-07
0.03450 4.18446e-07
0.03550 4.47546e-07
0.03650 4.77906e-07
0.03750 5.09556e-07
0.03850 5.42527e-07
0.03950 5.76847e-07
0.04050 6.12548e-07
0.04150 6.49662e-07
0.04250 6.88219e-07
0.04350 7.28252e-07
0.04450 7.69795e-07
0.04550 8.12880e-07
0.04650 8.57541e-07
0.04750 9.03813e-07
0.04850 9.51730e-07
0.04950 1.00133e-06
0.05050 1.05265e-06
0.05150 1.10572e-06
0.05250 1.16058e-06
0.05350 1.21727e-06
0.05450 1.27583e-06
0.05550 1.33630e-06
0.05650 1.39872e-06
0.05750 1.46312e-06
0.05850 1.52956e-06
0.05950 1.59806e-06
0.06050 1.66868e-06
0.06150 1.74145e-06
0.06250 1.81642e-06
0.06350 1.89364e-06
0.06450 1.97315e-06
0.06550 2.05499e-06
0.06650 2.13922e-06
0.06750 2.22587e-06
0.06850 2.31500e-06
0.06950 2.40666e-06
0.07050 2.50089e-06
0.07150 2.59775e-06
0.07250 2.69728e-06
0.07350 2.79955e-06
0.07450 2.90459e-06
0.07550 3.01247e-06
0.07650 3.12324e-06
0.07750 3.23695e-06
0.07850 3.35366e-06
0.07950 3.47342e-06
0.08050 3.59630e-06
0.08150 3.72235e-06
0.08250 3.85163e-06
0.08350 3.98420e-06
0.08450 4.12013e-06
0.08550 4.25946e-06
0.08650 4.40228e-06
0.08750 4.54863e-06
0.08850 4.69859e-06
0.08950 4.85222e-06
0.09050 5.00958e-06
0.09150 5.17075e-06
0.09250 5.33579e-06
0.09350 5.50478e-06
0.09450 5.67777e-06
0.09550 5.85485e-06
0.09650 6.03609e-06
0.09750 6.22155e-06
0.09850 6.41132e-06
0.09950 6.60547e-06
0.10050 6.80408e-06
0.10150 7.00722e-06
0.10250 7.21497e-06
0.10350 7.42742e-06
0.10450 7.64464e-06
0.10550 7.86672e-06
0.10650 8.09373e-06
0.10750 8.32577e-06
0.10850 8.56292e-06
0.10950 8.80527e-06
0.11050 9.05290e-06
0.11150 9.30590e-06
0.11250 9.56437e-06
0.11350 9.82840e-06
0.11450 1.00981e-05
0.11550 1.03735e-05
0.11650 1.06547e-05
0.11750 1.09419e-05
0.11850 1.12352e-05
0.11950 1.15345e-05
0.12050 1.18401e-05
0.12150 1.21520e-05
0.12250 1.24704e-05
0.12350 1.27953e-05
0.12450 1.31269e-05
0.12550 1.34652e-05
0.12650 1.38104e-05
0.12750 1.41626e-05
0.12850 1.45218e-05
0.12950 1.48883e-05
0.13050 1.52621e-05
0.13150 1.56433e-05
0.13250 1.60321e-05
0.13350 1.64285e-05
0.13450 1.68328e-05
0.13550 1.72450e-05
0.13650 1.76652e-05
0.13750 1.80935e-05
0.13850 1.85302e-05
0.13950 1.89753e-05
0.14050 1.94290e-05
0.14150 1.98913e-05
0.14250 2.03625e-05
0.14350 2.08426e-05
0.14450 2.13318e-05
0.14550 2.18303e-05
0.14650 2.23381e-05
0.14750 2.28555e-05
0.14850 2.33826e-05
0.14950 2.39194e-05
0.15050 2.44662e-05
0.15150 2.50231e-05
0.15250 2.55903e-05
0.15350 2.61679e-05
0.15450 2.67561e-05
0.15550 2.73551e-05
0.15650 2.79649e-05
0.15750 2.85858e-05
0.15850 2.92179e-05
0.15950 2.98614e-05
0.16050 3.05164e-05
0.16150 3.11832e-05
0.16250 3.18619e-05
0.16350 3.25526e-05
0.16450 3.32556e-05
0.16550 3.39710e-05
0.16650 3.46991e-05
0.16750 3.54399e-05
0.16850 3.61937e-05
0.16950 3.69607e-05
0.17050 3.77411e-05
0.17150 3.85350e-05
0.17250 3.93426e-05
0.17350 4.01642e-05
0.17450 4.10000e-05
0.17550 4.18500e-05
0.17650 4.27147e-05
0.17750 4.35940e-05
0.17850 4.44884e-05
0.17950 4.53979e-05
0.18050 4.63228e-05
0.18150 4.72634e-05
0.18250 4.82197e-05
0.18350 4.91921e-05
0.18450 5.01808e-05
0.18550 5.11860e-05
0.18650 5.22079e-05
0.18750 5.32467e-05
0.18850 5.43028e-05
0.18950 5.53763e-05
0.19050 5.64675e-05
0.19150 5.75766e-05
0.19250 5.87039e-05
0.19350 5.98495e-05
0.19450 6.10139e-05
0.19550 6.21972e-05
0.19650 6.33996e-05
0.19750 6.46215e-05
0.19850 6.58632e-05
0.19950 6.71247e-05
0.20050 6.84066e-05
0.20150 6.97089e-05
0.20250 7.10320e-05
0.20350 7.23763e-05
0.20450 7.37418e-05
0.20550 7.51290e-05
0.20650 7.65382e-05
0.20750 7.79695e-05
0.20850 7.94234e-05
0.20950 8.09001e-05
0.21050 8.23999e-05
0.21150 8.39231e-05
0.21250 8.54701e-05
0.21350 8.70411e-05
0.21450 8.86364e-05
0.21550 9.02565e-05
0.21650 9.19015e-05
0.21750 9.35719e-05
0.21850 9.52679e-05
0.21950 9.69899e-05
0.22050 9.87383e-05
0.22150 1.00513e-04
0.22250 1.02315e-04
0.22350 1.04145e-04
0.22450 1.06002e-04
0.22550 1.07887e-04
0.22650 1.09801e-04
0.22750 1.11743e-04
0.22850 1.13715e-04
0.22950 1.15716e-04
0.23050 1.17747e-04
0.23150 1.19808e-04
0.23250 1.21900e-04
0.23350 1.24023e-04
0.23450 1.26178e-04
0.23550 1.28364e-04
0.23650 1.30583e-04
0.23750 1.32834e-04
0.23850 1.35118e-04
0.23950 1.37436e-04
0.24050 1.39788e-04
0.24150 1.42174e-04
0.24250 1.44594e-04
0.24350 1.47050e-04
0.24450 1.49542e-04
0.24550 1.52070e-04
0.24650 1.54634e-04
0.24750 1.57235e-04
0.24850 1.59873e-04
0.24950 1.62549e-04
0.25050 1.65264e-04
0.25150 1.68018e-04
0.25250 1.70810e-04
0.25350 1.73643e-04
0.25450 1.76515e-04
0.25550 1.79429e-04
0.25650 1.82383e-04
0.25750 1.85380e-04
0.25850 1.88418e-04
0.25950 1.91499e-04
0.26050 1.94624e-04
0.26150 1.97792e-04
0.26250 2.01004e-04
0.26350 2.04262e-04
0.26450 2.07564e-04
0.26550 2.10913e-04
0.26650 2.14307e-04
0.26750 2.17749e-04
0.26850 2.21239e-04
0.26950 2.24776e-04
0.27050 2.28362e-04
0.27150 2.31998e-04
0.27250 2.35683e-04
0.27350 2.39418e-04
0.27450 2.43205e-04
0.27550 2.47043e-04
0.27650 2.50933e-04
0.27750 2.54877e-04
0.27850 2.58873e-04
0.27950 2.62924e-04
0.28050 2.67029e-04
0.28150 2.71189e-04
0.28250 2.75406e-04
0.28350 2.79679e-04
0.28450 2.84009e-04
0.28550 2.88397e-04
0.28650 2.92844e-04
0.28750 2.97350e-04
0.28850 3.01915e-04
0.28950 3.06542e-04
0.29050 3.11229e-04
0.29150 3.15979e-04
0.29250 3.20791e-04
0.29350 3.25666e-04
0.29450 3.30606e-04
0.29550 3.35610e-04
0.29650 3.40680e-04
0.29750 3.45816e-04
0.29850 3.51020e-04
0.29950 3.56291e-04
0.30050 3.61630e-04
0.30150 3.67039e-04
0.30250 3.72518e-04
0.30350 3.78068e-04
0.30450 3.83689e-04
0.30550 3.89383e-04
0.30650 3.95150e-04
0.30750 4.00991e-04
0.30850 4.06907e-04
0.30950 4.12899e-04
0.31050 4.18967e-04
0.31150 4.25113e-04
0.31250 4.31336e-04
0.31350 4.37639e-04
0.31450 4.44022e-04
0.31550 4.50485e-04
0.31650 4.57031e-04
0.31750 4.63658e-04
0.31850 4.70369e-04
0.31950 4.77165e-04
0.32050 4.84046e-04
0.32150 4.91013e-04
0.32250 4.98067e-04
0.32350 5.05209e-04
0.32450 5.12440e-04
0.32550 5.19761e-04
0.32650 5.27173e-04
0.32750 5.34677e-04
0.32850 5.42274e-04
0.32950 5.49965e-04
0.33050 5.57750e-04
0.33150 5.65631e-04
0.33250 5.73610e-04
0.33350 5.81686e-04
0.33450 5.89861e-04
0.33550 5.98136e-04
0.33650 6.06512e-04
0.33750 6.14990e-04
0.33850 6.23571e-04
0.33950 6.32256e-04
0.34050 6.41047e-04
0.34150 6.49944e-04
0.34250 6.58949e-04
0.34350 6.68062e-04
0.34450 6.77286e-04
0.34550 6.86620e-04
0.34650 6.96066e-04
0.34750 7.05625e-04
0.34850 7.15299e-04
0.34950 7.25088e-04
0.35050 7.34994e-04
0.35150 7.45018e-04
0.35250 7.55161e-04
0.35350 7.65424e-04
0.35450 7.75809e-04
0.35550 7.86317e-04
0.35650 7.96949e-04
0.35750 8.07706e-04
0.35850 8.18589e-04
0.35950 8.29601e-04
0.36050 8.40742e-04
0.36150 8.52013e-04
0.36250 8.63416e-04
0.36350 8.74952e-04
0.36450 8.86623e-04
0.36550 8.98430e-04
0.36650 9.10373e-04
0.36750 9.22455e-04
0.36850 9.34677e-04
0.36950 9.47040e-04
0.37050 9.59546e-04
0.37150 9.72196e-04
0.37250 9.84992e-04
0.37350 9.97934e-04
0.37450 1.01103e-03
0.37550 1.02427e-03
0.37650 1.03766e-03
0.37750 1.05120e-03
0.37850 1.06490e-03
0.37950 1.07876e-03
0.38050 1.09277e-03
0.38150 1.10694e-03
0.38250 1.12127e-03
0.38350 1.13577e-03
0.38450 1.15042e-03
0.38550 1.16525e-03
0.38650 1.18024e-03
0.38750 1.19539e-03
0.38850 1.21072e-03
0.38950 1.22622e-03
0.39050 1.24189e-03
0.39150 1.25774e-03
0.39250 1.27377e-03
0.39350 1.28997e-03
0.39450 1.30635e-03
0.39550 1.32291e-03
0.39650 1.33966e-03
0.39750 1.35659e-03
0.39850 1.37371e-03
0.39950 1.39102e-03
0.40050 1.40852e-03
0.40150 1.42621e-03
0.40250 1.44410e-03
0.40350 1.46218e-03
0.40450 1.48046e-03
0.40550 1.49893e-03
0.40650 1.51761e-03
0.40750 1.53650e-03
0.40850 1.55558e-03
0.40950 1.57488e-03
0.41050 1.59438e-03
0.41150 1.61410e-03
0.41250 1.63403e-03
0.41350 1.65417e-03
0.41450 1.67453e-03
0.41550 1.69511e-03
0.41650 1.71591e-03
0.41750 1.73693e-03
0.41850 1.75818e-03
0.41950 1.77965e-03
0.42050 1.80136e-03
0.42150 1.82329e-03
0.42250 1.84546e-03
0.42350 1.86786e-03
0.42450 1.89050e-03
0.42550 1.91338e-03
0.42650 1.93651e-03
0.42750 1.95987e-03
0.42850 1.98348e-03
0.42950 2.00735e-03
0.43050 2.03146e-03
0.43150 2.05582e-03
0.43250 2.08044e-03
0.43350 2.10532e-03
0.43450 2.13046e-03
0.43550 2.15585e-03
0.43650 2.18152e-03
0.43750 2.20745e-03
0.43850 2.23365e-03
0.43950 2.26012e-03
0.44050 2.28686e-03
0.44150 2.31388e-03
0.44250 2.34118e-03
0.44350 2.36876e-03
0.44450 2.39662e-03
0.44550 2.42477e-03
0.44650 2.45321e-03
0.44750 2.48194e-03
0.44850 2.51097e-03
0.44950 2.54029e-03
0.45050 2.56990e-03
0.45150 2.59982e-03
0.45250 2.63005e-03
0.45350 2.66058e-03
0.45450 2.69142e-03
0.45550 2.72257e-03
0.45650 2.75403e-03
0.45750 2.78581e-03
0.45850 2.81792e-03
0.45950 2.85034e-03
0.46050 2.88309e-03
0.46150 2.91617e-03
0.46250 2.94958e-03
0.46350 2.98333e-03
0.46450 3.01741e-03
0.46550 3.05182e-03
0.46650 3.08659e-03
0.46750 3.12169e-03
0.46850 3.15715e-03
0.46950 3.19295e-03
0.47050 3.22912e-03
0.47150 3.26563e-03
0.47250 3.30251e-03
0.47350 3.33975e-03
0.47450 3.37735e-03
0.47550 3.41533e-03
0.47650 3.45368e-03
0.47750 3.49240e-03
0.47850 3.53150e-03
0.47950 3.57098e-03
0.48050 3.61084e-03
0.48150 3.65110e-03
0.48250 3.69174e-03
0.48350 3.73278e-03
0.48450 3.77421e-03
0.48550 3.81605e-03
0.48650 3.85829e-03
0.48750 3.90093e-03
0.48850 3.94399e-03
0.48950 3.98746e-03
0.49050 4.03135e-03
0.49150 4.07566e-03
0.49250 4.12039e-03
0.49350 4.16554e-03
0.49450 4.21113e-03
0.49550 4.25716e-03
0.49650 4.30362e-03
0.49750 4.35052e-03
0.49850 4.39786e-03
0.49950 4.44566e-03
0.50050 4.49390e-03
0.50150 4.54260e-03
0.50250 4.59176e-03
0.50350 4.64138e-03
0.50450 4.69147e-03
0.50550 4.74203e-03
0.50650 4.79306e-03
0.50750 4.84457e-03
0.50850 4.89655e-03
0.50950 4.94903e-03
0.51050 5.00199e-03
0.51150 5.05544e-03
0.51250 5.10939e-03
0.51350 5.16384e-03
0.51450 5.21880e-03
0.51550 5.27426e-03
0.51650 5.33023e-03
0.51750 5.38672e-03
0.51850 5.44373e-03
0.51950 5.50126e-03
0.52050 5.55932e-03
0.52150 5.61791e-03
0.52250 5.67703e-03
0.52350 5.73670e-03
0.52450 5.79691e-03
0.52550 5.85766e-03
0.52650 5.91897e-03
0.52750 5.98084e-03
0.52850 6.04326e-03
0.52950 6.10625e-03
0.53050 6.16981e-03
0.53150 6.23395e-03
0.53250 6.29866e-03
0.53350 6.36395e-03
0.53450 6.42983e-03
0.53550 6.49629e-03
0.53650 6.56336e-03
0.53750 6.63102e-03
0.53850 6.69929e-03
0.53950 6.76816e-03
0.54050 6.83765e-03
0.54150 6.90775e-03
0.54250 6.97848e-03
0.54350 7.04983e-03
0.54450 7.12182e-03
0.54550 7.19444e-03
0.54650 7.26769e-03
0.54750 7.34160e-03
0.54850 7.41615e-03
0.54950 7.49136e-03
0.55050 7.56723e-03
0.55150 7.64376e-03
0.55250 7.72096e-03
0.55350 7.79883e-03
0.55450 7.87738e-03
0.55550 7.95662e-03
0.55650 8.03654e-03
0.55750 8.11716e-03
0.55850 8.19847e-03
0.55950 8.28049e-03
0.56050 8.36321e-03
0.56150 8.44665e-03
0.56250 8.53080e-03
0.56350 8.61568e-03
0.56450 8.70129e-03
0.56550 8.78763e-03
0.56650 8.87471e-03
0.56750 8.96253e-03
0.56850 9.05110e-03
0.56950 9.14042e-03
0.57050 9.23051e-03
0.57150 9.32135e-03
0.57250 9.41297e-03
0.57350 9.50537e-03
0.57450 9.59854e-03
0.57550 9.69250e-03
0.57650 9.78725e-03
0.57750 9.88280e-03
0.57850 9.97915e-03
0.57950 1.00763e-02
0.58050 1.01743e-02
0.58150 1.02731e-02
0.58250 1.03727e-02
0.58350 1.04731e-02
0.58450 1.05744e-02
0.58550 1.06765e-02
0.58650 1.07795e-02
0.58750 1.08833e-02
0.58850 1.09880e-02
0.58950 1.10936e-02
0.59050 1.12000e-02
0.59150 1.13073e-02
0.59250 1.14154e-02
0.59350 1.15245e-02
0.59450 1.16345e-02
0.59550 1.17453e-02
0.59650 1.18571e-02
0.59750 1.19697e-02
0.59850 1.20833e-02
0.59950 1.21978e-02
0.60050 1.23133e-02
0.60150 1.24297e-02
0.60250 1.25470e-02
0.60350 1.26652e-02
0.60450 1.27845e-02
0.60550 1.29047e-02
0.60650 1.30258e-02
0.60750 1.31479e-02
0.60850 1.32710e-02
0.60950 1.33951e-02
0.61050 1.35202e-02
0.61150 1.36463e-02
0.61250 1.37733e-02
0.61350 1.39014e-02
0.61450 1.40305e-02
0.61550 1.41607e-02
0.61650 1.42918e-02
0.61750 1.44240e-02
0.61850 1.45573e-02
0.61950 1.46916e-02
0.62050 1.48269e-02
0.62150 1.49633e-02
0.62250 1.51008e-02
0.62350 1.52394e-02
0.62450 1.53790e-02
0.62550 1.55198e-02
0.62650 1.56616e-02
0.62750 1.58045e-02
0.62850 1.59486e-02
0.62950 1.60937e-02
0.63050 1.62400e-02
0.63150 1.63874e-02
0.63250 1.65360e-02
0.63350 1.66857e-02
0.63450 1.68365e-02
0.63550 1.69886e-02
0.63650 1.71417e-02
0.63750 1.72961e-02
0.63850 1.74516e-02
0.63950 1.76084e-02
0.64050 1.77663e-02
0.64150 1.79254e-02
0.64250 1.80857e-02
0.64350 1.82473e-02
0.64450 1.84100e-02
0.64550 1.85740e-02
0.64650 1.87393e-02
0.64750 1.89057e-02
0.64850 1.90735e-02
0.64950 1.92425e-02
0.65050 1.94127e-02
0.65150 1.95843e-02
0.65250 1.97571e-02
0.65350 1.99312e-02
0.65450 2.01066e-02
0.65550 2.02834e-02
0.65650 2.04614e-02
0.65750 2.06407e-02
0.65850 2.08214e-02
0.65950 2.10034e-02
0.66050 2.11868e-02
0.66150 2.13715e-02
0.66250 2.15576e-02
0.66350 2.17450e-02
0.66450 2.19338e-02
0.66550 2.21240e-02
0.66650 2.23156e-02
0.66750 2.25086e-02
0.66850 2.27030e-02
0.66950 2.28988e-02
0.67050 2.30960e-02
0.67150 2.32947e-02
0.67250 2.34948e-02
0.67350 2.36963e-02
0.67450 2.38993e-02
0.67550 2.41038e-02
0.67650 2.43097e-02
0.67750 2.45171e-02
0.67850 2.47260e-02
0.67950 2.49364e-02
0.68050 2.51483e-02
0.68150 2.53617e-02
0.68250 2.55766e-02
0.68350 2.57931e-02
0.68450 2.60111e-02
0.68550 2.62306e-02
0.68650 2.64517e-02
0.68750 2.66743e-02
0.68850 2.68985e-02
0.68950 2.71243e-02
0.69050 2.73517e-02
0.69150 2.75807e-02
0.69250 2.78113e-02
0.69350 2.80435e-02
0.69450 2.82773e-02
0.69550 2.85128e-02
0.69650 2.87498e-02
0.69750 2.89886e-02
0.69850 2.92290e-02
0.69950 2.94710e-02
0.70050 2.97147e-02
0.70150 2.99601e-02
0.70250 3.02072e-02
0.70350 3.04560e-02
0.70450 3.07065e-02
0.70550 3.09588e-02
0.70650 3.12127e-02
0.70750 3.14684e-02
0.70850 3.17258e-02
0.70950 3.19850e-02
0.71050 3.22459e-02
0.71150 3.25086e-02
0.71250 3.27731e-02
0.71350 3.30394e-02
0.71450 3.33074e-02
0.71550 3.35773e-02
0.71650 3.38490e-02
0.71750 3.41225e-02
0.71850 3.43979e-02
0.71950 3.46751e-02
0.72050 3.49541e-02
0.72150 3.52350e-02
0.72250 3.55178e-02
0.72350 3.58024e-02
0.72450 3.60890e-02
0.72550 3.63774e-02
0.72650 3.66677e-02
0.72750 3.69600e-02
0.72850 3.72542e-02
0.72950 3.75503e-02
0.73050 3.78484e-02
0.73150 3.81484e-02
0.73250 3.84503e-02
0.73350 3.87543e-02
0.73450 3.90602e-02
0.73550 3.93681e-02
0.73650 3.96781e-02
0.73750 3.99900e-02
0.73850 4.03039e-02
0.73950 4.06199e-02
0.74050 4.09379e-02
0.74150 4.12580e-02
0.74250 4.15801e-02
0.74350 4.19043e-02
0.74450 4.22306e-02
0.74550 4.25589e-02
0.74650 4.28893e-02
0.74750 4.32219e-02
0.74850 4.35566e-02
0.74950 4.38933e-02
0.75050 4.42323e-02
0.75150 4.45733e-02
0.75250 4.49165e-02
0.75350 4.52619e-02
0.75450 4.56095e-02
0.75550 4.59592e-02
0.75650 4.63111e-02
0.75750 4.66652e-02
0.75850 4.70216e-02
0.75950 4.73801e-02
0.76050 4.77409e-02
0.76150 4.81040e-02
0.76250 4.84692e-02
0.76350 4.88368e-02
0.76450 4.92066e-02
0.76550 4.95787e-02
0.76650 4.99530e-02
0.76750 5.03297e-02
0.76850 5.07087e-02
0.76950 5.10900e-02
0.77050 5.14737e-02
0.77150 5.18596e-02
0.77250 5.22480e-02
0.77350 5.26386e-02
0.77450 5.30317e-02
0.77550 5.34271e-02
0.77650 5.38250e-02
0.77750 5.42252e-02
0.77850 5.46278e-02
0.77950 5.50328e-02
0.78050 5.54403e-02
0.78150 5.58502e-02
0.78250 5.62626e-02
0.78350 5.66774e-02
0.78450 5.70947e-02
0.78550 5.75145e-02
0.78650 5.79367e-02
0.78750 5.83615e-02
0.78850 5.87888e-02
0.78950 5.92185e-02
0.79050 5.96508e-02
0.79150 6.00857e-02
0.79250 6.05231e-02
0.79350 6.09631e-02
0.79450 6.14056e-02
0.79550 6.18507e-02
0.79650 6.22984e-02
0.79750 6.27487e-02
0.79850 6.32016e-02
0.79950 6.36571e-02
0.80050 6.41152e-02
0.80150 6.45760e-02
0.80250 6.50395e-02
0.80350 6.55056e-02
0.80450 6.59743e-02
0.80550 6.64458e-02
0.80650 6.69199e-02
0.80750 6.73967e-02
0.80850 6.78763e-02
0.80950 6.83585e-02
0.81050 6.88435e-02
0.81150 6.93312e-02
0.81250 6.98217e-02
0.81350 7.03150e-02
0.81450 7.08110e-02
0.81550 7.13098e-02
0.81650 7.18113e-02
0.81750 7.23157e-02
0.81850 7.28229e-02
0.81950 7.33329e-02
0.82050 7.38457e-02
0.82150 7.43614e-02
0.82250 7.48799e-02
0.82350 7.54013e-02
0.82450 7.59255e-02
0.82550 7.64527e-02
0.82650 7.69827e-02
0.82750 7.75156e-02
0.82850 7.80514e-02
0.82950 7.85902e-02
0.83050 7.91319e-02
0.83150 7.96765e-02
0.83250 8.02240e-02
0.83350 8.07746e-02
0.83450 8.13280e-02
0.83550 8.18845e-02
0.83650 8.24440e-02
0.83750 8.30064e-02
0.83850 8.35719e-02
0.83950 8.41404e-02
0.84050 8.47119e-02
0.84150 8.52864e-02
0.84250 8.58640e-02
0.84350 8.64446e-02
0.84450 8.70283e-02
0.84550 8.76151e-02
0.84650 8.82050e-02
0.84750 8.87980e-02
0.84850 8.93941e-02
0.84950 8.99932e-02
0.85050 9.05956e-02
0.85150 9.12010e-02
0.85250 9.18096e-02
0.85350 9.24213e-02
0.85450 9.30362e-02
0.85550 9.36543e-02
0.85650 9.42756e-02
0.85750 9.49000e-02
0.85850 9.55277e-02
0.85950 9.61585e-02
0.86050 9.67926e-02
0.86150 9.74299e-02
0.86250 9.80705e-02
0.86350 9.87143e-02
0.86450 9.93613e-02
0.86550 1.00012e-01
0.86650 1.00665e-01
0.86750 1.01322e-01
0.86850 1.01982e-01
0.86950 1.02646e-01
0.87050 1.03313e-01
0.87150 1.03983e-01
0.87250 1.04656e-01
0.87350 1.05333e-01
0.87450 1.06013e-01
0.87550 1.06696e-01
0.87650 1.07383e-01
0.87750 1.08074e-01
0.87850 1.08767e-01
0.87950 1.09464e-01
0.88050 1.10165e-01
0.88150 1.10868e-01
0.88250 1.11576e-01
0.88350 1.12286e-01
0.88450 1.13000e-01
0.88550 1.13718e-01
0.88650 1.14439e-01
0.88750 1.15163e-01
0.88850 1.15891e-01
0.88950 1.16623e-01
0.89050 1.17358e-01
0.89150 1.18096e-01
0.89250 1.18838e-01
0.89350 1.19583e-01
0.89450 1.20332e-01
0.89550 1.21085e-01
0.89650 1.21841e-01
0.89750 1.22600e-01
0.89850 1.23364e-01
0.89950 1.24130e-01
0.90050 1.24900e-01
0.90150 1.25674e-01
0.90250 1.26452e-01
0.90350 1.27233e-01
0.90450 1.28017e-01
0.90550 1.28806e-01
0.90650 1.29598e-01
0.90750 1.30393e-01
0.90850 1.31192e-01
0.90950 1.31995e-01
0.91050 1.32801e-01
0.91150 1.33611e-01
0.91250 1.34425e-01
0.91350 1.35243e-01
0.91450 1.36064e-01
0.91550 1.36889e-01
0.91650 1.37717e-01
0.91750 1.38549e-01
0.91850 1.39385e-01
0.91950 1.40225e-01
0.92050 1.41068e-01
0.92150 1.41915e-01
0.92250 1.42766e-01
0.92350 1.43621e-01
0.92450 1.44479e-01
0.92550 1.45341e-01
0.92650 1.46207e-01
0.92750 1.47077e-01
0.92850 1.47950e-01
0.92950 1.48827e-01
0.93050 1.49708e-01
0.93150 1.50593e-01
0.93250 1.51482e-01
0.93350 1.52374e-01
0.93450 1.53270e-01
0.93550 1.54170e-01
0.93650 1.55074e-01
0.93750 1.55982e-01
0.93850 1.56894e-01
0.93950 1.57809e-01
0.94050 1.58728e-01
0.94150 1.59652e-01
0.94250 1.60579e-01
0.94350 1.61510e-01
0.94450 1.62444e-01
0.94550 1.63383e-01
0.94650 1.64326e-01
0.94750 1.65272e-01
0.94850 1.66223e-01
0.94950 1.67177e-01
0.95050 1.68135e-01
0.95150 1.69097e-01
0.95250 1.70063e-01
0.95350 1.71033e-01
0.95450 1.72007e-01
0.95550 1.72985e-01
0.95650 1.73967e-01
0.95750 1.74953e-01
0.95850 1.75942e-01
0.95950 1.76936e-01
0.96050 1.77934e-01
0.96150 1.78935e-01
0.96250 1.79941e-01
0.96350 1.80951e-01
0.96450 1.81964e-01
0.96550 1.82982e-01
0.96650 1.84003e-01
0.96750 1.85029e-01
0.96850 1.86058e-01
0.96950 1.87092e-01
0.97050 1.88130e-01
0.97150 1.89171e-01
0.97250 1.90217e-01
0.97350 1.91266e-01
0.97450 1.92320e-01
0.97550 1.93378e-01
0.97650 1.94440e-01
0.97750 1.95505e-01
0.97850 1.96575e-01
0.97950 1.97649e-01
0.98050 1.98727e-01
0.98150 1.99809e-01
0.98250 2.00895e-01
0.98350 2.01985e-01
0.98450 2.03079e-01
0.98550 2.04177e-01
0.98650 2.05279e-01
0.98750 2.06386e-01
0.98850 2.07496e-01
0.98950 2.08610e-01
0.99050 2.09729e-01
0.99150 2.10851e-01
0.99250 2.11978e-01
0.99350 2.13109e-01
0.99450 2.14244e-01
0.99550 2.15383e-01
0.99650 2.16526e-01
0.99750 2.17673e-01
0.99850 2.18824e-01
0.99950 2.19979e-01
1.00050 2.21138e-01
1.00150 2.22302e-01
1.00250 2.23469e-01
1.00350 2.24641e-01
1.00450 2.25817e-01
1.00550 2.26997e-01
1.00650 2.28181e-01
1.00750 2.29369e-01
1.00850 2.30561e-01
1.00950 2.31757e-01
1.01050 2.32957e-01
1.01150 2.34162e-01
1.01250 2.35370e-01
1.01350 2.36583e-01
1.01450 2.37800e-01
1.01550 2.39020e-01
1.01650 2.40245e-01
1.01750 2.41474e-01
1.01850 2.42707e-01
1.01950 2.43945e-01
1.02050 2.45186e-01
1.02150 2.46432e-01
1.02250 2.47681e-01
1.02350 2.48935e-01
1.02450 2.50192e-01
1.02550 2.51454e-01
1.02650 2.52720e-01
1.02750 2.53990e-01
1.02850 2.55264e-01
1.02950 2.56543e-01
1.03050 2.57825e-01
1.03150 2.59111e-01
1.03250 2.60402e-01
1.03350 2.61696e-01
1.03450 2.62995e-01
1.03550 2.64298e-01
1.03650 2.65604e-01
1.03750 2.66915e-01
1.03850 2.68230e-01
1.03950 2.69549e-01
1.04050 2.70872e-01
1.04150 2.72199e-01
1.04250 2.73531e-01
1.04350 2.74866e-01
1.04450 2.76205e-01
1.04550 2.77549e-01
1.04650 2.78896e-01
1.04750 2.80248e-01
1.04850 2.81603e-01
1.04950 2.82963e-01
1.05050 2.84326e-01
1.05150 2.85694e-01
1.05250 2.87066e-01
1.05350 2.88441e-01
1.05450 2.89821e-01
1.05550 2.91205e-01
1.05650 2.92592e-01
1.05750 2.93984e-01
1.05850 2.95380e-01
1.05950 2.96780e-01
1.06050 2.98183e-01
1.06150 2.99591e-01
1.06250 3.01003e-01
1.06350 3.02419e-01
1.06450 3.03838e-01
1.06550 3.05262e-01
1.06650 3.06689e-01
1.06750 3.08121e-01
1.06850 3.09556e-01
1.06950 3.10996e-01
1.07050 3.12439e-01
1.07150 3.13886e-01
1.07250 3.15338e-01
1.07350 3.16793e-01
1.07450 3.18252e-01
1.07550 3.19715e-01
1.07650 3.21182e-01
1.07750 3.22652e-01
1.07850 3.24127e-01
1.07950 3.25606e-01
1.08050 3.27088e-01
1.08150 3.28574e-01
1.08250 3.30064e-01
1.08350 3.31558e-01
1.08450 3.33056e-01
1.08550 3.34557e-01
1.08650 3.36063e-01
1.08750 3.37572e-01
1.08850 3.39085e-01
1.08950 3.40602e-01
1.09050 3.42123e-01
1.09150 3.43647e-01
1.09250 3.45175e-01
1.09350 3.46707e-01
1.09450 3.48243e-01
1.09550 3.49782e-01
1.09650 3.51325e-01
1.09750 3.52872e-01
1.09850 3.54423e-01
1.09950 3.55977e-01
1.10050 3.57535e-01
1.10150 3.59097e-01
1.10250 3.60662e-01
1.10350 3.62231e-01
1.10450 3.63804e-01
1.10550 3.65380e-01
1.10650 3.66960e-01
1.10750 3.68544e-01
1.10850 3.70131e-01
1.10950 3.71722e-01
1.11050 3.73316e-01
1.11150 3.74914e-01
1.11250 3.76516e-01
1.11350 3.78121e-01
1.11450 3.79729e-01
1.11550 3.81341e-01
1.11650 3.82957e-01
1.11750 3.84576e-01
1.11850 3.86199e-01
1.11950 3.87825e-01
1.12050 3.89455e-01
1.12150 3.91088e-01
1.12250 3.92724e-01
1.12350 3.94364e-01
1.12450 3.96008e-01
1.12550 3.97655e-01
1.12650 3.99305e-01
1.12750 4.00958e-01
1.12850 4.02615e-01
1.12950 4.04276e-01
1.13050 4.05939e-01
1.13150 4.07606e-01
1.13250 4.09276e-01
1.13350 4.10950e-01
1.13450 4.12627e-01
1.13550 4.14307e-01
1.13650 4.15990e-01
1.13750 4.17677e-01
1.13850 4.19367e-01
1.13950 4.21060e-01
1.14050 4.22756e-01
1.14150 4.24455e-01
1.14250 4.26158e-01
1.14350 4.27864e-01
1.14450 4.29572e-01
1.14550 4.31284e-01
1.14650 4.32999e-01
1.14750 4.34718e-01
1.14850 4.36439e-01
1.14950 4.38163e-01
1.15050 4.39890e-01
1.15150 4.41621e-01
1.15250 4.43354e-01
1.15350 4.45090e-01
1.15450 4.46829e-01
1.15550 4.48572e-01
1.15650 4.50317e-01
1.15750 4.52065e-01
1.15850 4.53816e-01
1.15950 4.55570e-01
1.16050 4.57326e-01
1.16150 4.59086e-01
1.16250 4.60848e-01
1.16350 4.62613e-01
1.16450 4.64381e-01
1.16550 4.66152e-01
1.16650 4.67926e-01
1.16750 4.69702e-01
1.16850 4.71481e-01
1.16950 4.73262e-01
1.17050 4.75047e-01
1.17150 4.76834e-01
1.17250 4.78623e-01
1.17350 4.80415e-01
1.17450 4.82210e-01
1.17550 4.84008e-01
1.17650 4.85808e-01
1.17750 4.87610e-01
1.17850 4.89415e-01
1.17950 4.91223e-01
1.18050 4.93033e-01
1.18150 4.94845e-01
1.18250 4.96660e-01
1.18350 4.98477e-01
1.18450 5.00297e-01
1.18550 5.02119e-01
1.18650 5.03943e-01
1.18750 5.05770e-01
1.18850 5.07599e-01
1.18950 5.09431e-01
1.19050 5.11264e-01
1.19150 5.13100e-01
1.19250 5.14938e-01
1.19350 5.16779e-01
1.19450 5.18621e-01
1.19550 5.20466e-01
1.19650 5.22312e-01
1.19750 5.24161e-01
1.19850 5.26012e-01
1.19950 5.27865e-01
1.20050 5.29720e-01
1.20150 5.31578e-01
1.20250 5.33437e-01
1.20350 5.35298e-01
1.20450 5.37161e-01
1.20550 5.39026e-01
1.20650 5.40893e-01
1.20750 5.42761e-01
1.20850 5.44632e-01
1.20950 5.46504e-01
1.21050 5.48379e-01
1.21150 5.50255e-01
1.21250 5.52132e-01
1.21350 5.54012e-01
1.21450 5.55893e-01
1.21550 5.57776e-01
1.21650 5.59661e-01
1.21750 5.61547e-01
1.21850 5.63435e-01
1.21950 5.65324e-01
1.22050 5.67215e-01
1.22150 5.69108e-01
1.22250 5.71002e-01
1.22350 5.72897e-01
1.22450 5.74794e-01
1.22550 5.76692e-01
1.22650 5.78592e-01
1.22750 5.80493e-01
1.22850 5.82396e-01
1.22950 5.84300e-01
1.23050 5.86205e-01
1.23150 5.88111e-01
1.23250 5.90019e-01
1.23350 5.91928e-01
1.23450 5.93838e-01
1.23550 5.95749e-01
1.23650 5.97662e-01
1.23750 5.99575e-01
1.23850 6.01490e-01
1.23950 6.03405e-01
1.24050 6.05322e-01
1.24150 6.07240e-01
1.24250 6.09158e-01
1.24350 6.11078e-01
1.24450 6.12999e-01
1.24550 6.14920e-01
1.24650 6.16842e-01
1.24750 6.18765e-01
1.24850 6.20689e-01
1.24950 6.22614e-01
1.25050 6.24539e-01
1.25150 6.26466e-01
1.25250 6.28393e-01
1.25350 6.30320e-01
1.25450 6.32248e-01
1.25550 6.34177e-01
1.25650 6.36106e-01
1.25750 6.38036e-01
1.25850 6.39967e-01
1.25950 6.41898e-01
1.26050 6.43829e-01
1.26150 6.45761e-01
1.26250 6.47693e-01
1.26350 6.49625e-01
1.26450 6.51558e-01
1.26550 6.53492e-01
1.26650 6.55425e-01
1.26750 6.57359e-01
1.26850 6.59293e-01
1.26950 6.61227e-01
1.27050 6.63161e-01
1.27150 6.65096e-01
1.27250 6.67030e-01
1.27350 6.68965e-01
1.27450 6.70899e-01
1.27550 6.72834e-01
1.27650 6.74769e-01
1.27750 6.76703e-01
1.27850 6.78638e-01
1.27950 6.80572e-01
1.28050 6.82506e-01
1.28150 6.84440e-01
1.28250 6.86374e-01
1.28350 6.88308e-01
1.28450 6.90241e-01
1.28550 6.92174e-01
1.28650 6.94107e-01
1.28750 6.96039e-01
1.28850 6.97971e-01
1.28950 6.99903e-01
1.29050 7.01834e-01
1.29150 7.03764e-01
1.29250 7.05694e-01
1.29350 7.07623e-01
1.29450 7.09552e-01
1.29550 7.11480e-01
1.29650 7.13408e-01
1.29750 7.15335e-01
1.29850 7.17261e-01
1.29950 7.19186e-01
1.30050 7.21111e-01
1.30150 7.23035e-01
1.30250 7.24958e-01
1.30350 7.26880e-01
1.30450 7.28801e-01
1.30550 7.30721e-01
1.30650 7.32640e-01
1.30750 7.34558e-01
1.30850 7.36475e-01
1.30950 7.38391e-01
1.31050 7.40306e-01
1.31150 7.42220e-01
1.31250 7.44133e-01
1.31350 7.46044e-01
1.31450 7.47954e-01
1.31550 7.49863e-01
1.31650 7.51771e-01
1.31750 7.53677e-01
1.31850 7.55581e-01
1.31950 7.57485e-01
1.32050 7.59387e-01
1.32150 7.61287e-01
1.32250 7.63186e-01
1.32350 7.65083e-01
1.32450 7.66979e-01
1.32550 7.68873e-01
1.32650 7.70766e-01
1.32750 7.72657e-01
1.32850 7.74546e-01
1.32950 7.76433e-01
1.33050 7.78319e-01
1.33150 7.80203e-01
1.33250 7.82084e-01
1.33350 7.83964e-01
1.33450 7.85842e-01
1.33550 7.87719e-01
1.33650 7.89593e-01
1.33750 7.91465e-01
1.33850 7.93335e-01
1.33950 7.95203e-01
1.34050 7.97069e-01
1.34150 7.98932e-01
1.34250 8.00794e-01
1.34350 8.02653e-01
1.34450 8.04510e-01
1.34550 8.06364e-01
1.34650 8.08217e-01
1.34750 8.10067e-01
1.34850 8.11914e-01
1.34950 8.13759e-01
1.35050 8.15602e-01
1.35150 8.17442e-01
1.35250 8.19280e-01
1.35350 8.21115e-01
1.35450 8.22947e-01
1.35550 8.24777e-01
1.35650 8.26604e-01
1.35750 8.28428e-01
1.35850 8.30250e-01
1.35950 8.32069e-01
1.36050 8.33885e-01
1.36150 8.35698e-01
1.36250 8.37508e-01
1.36350 8.39315e-01
1.36450 8.41120e-01
1.36550 8.42921e-01
1.36650 8.44720e-01
1.36750 8.46515e-01
1.36850 8.48307e-01
1.36950 8.50096e-01
1.37050 8.51882e-01
1.37150 8.53665e-01
1.37250 8.55444e-01
1.37350 8.57221e-01
1.37450 8.58994e-01
1.37550 8.60763e-01
1.37650 8.62529e-01
1.37750 8.64292e-01
1.37850 8.66052e-01
1.37950 8.67808e-01
1.38050 8.69560e-01
1.38150 8.71309e-01
1.38250 8.73054e-01
1.38350 8.74796e-01
1.38450 8.76534e-01
1.38550 8.78268e-01
1.38650 8.79999e-01
1.38750 8.81726e-01
1.38850 8.83449e-01
1.38950 8.85168e-01
1.39050 8.86884e-01
1.39150 8.88596e-01
1.39250 8.90303e-01
1.39350 8.92007e-01
1.39450 8.93707e-01
1.39550 8.95402e-01
1.39650 8.97094e-01
1.39750 8.98782e-01
1.39850 9.00465e-01
1.39950 9.02145e-01
1.40050 9.03820e-01
1.40150 9.05491e-01
1.40250 9.07157e-01
1.40350 9.08820e-01
1.40450 9.10478e-01
1.40550 9.12132e-01
1.40650 9.13781e-01
1.40750 9.15426e-01
1.40850 9.17066e-01
1.40950 9.18702e-01
1.41050 9.20334e-01
1.41150 9.21961e-01
1.41250 9.23583e-01
1.41350 9.25201e-01
1.41450 9.26814e-01
1.41550 9.28422e-01
1.41650 9.30026e-01
1.41750 9.31625e-01
1.41850 9.33219e-01
1.41950 9.34808e-01
1.42050 9.36393e-01
1.42150 9.37972e-01
1.42250 9.39547e-01
1.42350 9.41116e-01
1.42450 9.42681e-01
1.42550 9.44241e-01
1.42650 9.45796e-01
1.42750 9.47345e-01
1.42850 9.48890e-01
1.42950 9.50429e-01
1.43050 9.51963e-01
1.43150 9.53492e-01
1.43250 9.55016e-01
1.43350 9.56535e-01
1.43450 9.58048e-01
1.43550 9.59556e-01
1.43650 9.61058e-01
1.43750 9.62555e-01
1.43850 9.64047e-01
1.43950 9.65533e-01
1.44050 9.67014e-01
1.44150 9.68489e-01
1.44250 9.69959e-01
1.44350 9.71423e-01
1.44450 9.72882e-01
1.44550 9.74335e-01
1.44650 9.75782e-01
1.44750 9.77224e-01
1.44850 9.78659e-01
1.44950 9.80089e-01
1.45050 9.81514e-01
1.45150 9.82932e-01
1.45250 9.84345e-01
1.45350 9.85751e-01
1.45450 9.87152e-01
1.45550 9.88547e-01
1.45650 9.89936e-01
1.45750 9.91319e-01
1.45850 9.92696e-01
1.45950 9.94067e-01
1.46050 9.95431e-01
1.46150 9.96790e-01
1.46250 9.98142e-01
1.46350 9.99489e-01
1.46450 1.00083e+00
1.46550 1.00216e+00
1.46650 1.00349e+00
1.46750 1.00481e+00
1.46850 1.00613e+00
1.46950 1.00744e+00
1.47050 1.00874e+00
1.47150 1.01003e+00
1.47250 1.01132e+00
1.47350 1.01261e+00
1.47450 1.01388e+00
1.47550 1.01515e+00
1.47650 1.01642e+00
1.47750 1.01767e+00
1.47850 1.01892e+00
1.47950 1.02017e+00
1.48050 1.02140e+00
1.48150 1.02264e+00
1.48250 1.02386e+00
1.48350 1.02508e+00
1.48450 1.02629e+00
1.48550 1.02749e+00
1.48650 1.02869e+00
1.48750 1.02988e+00
1.48850 1.03106e+00
1.48950 1.03224e+00
1.49050 1.03341e+00
1.49150 1.03457e+00
1.49250 1.03572e+00
1.49350 1.03687e+00
1.49450 1.03801e+00
1.49550 1.03915e+00
1.49650 1.04027e+00
1.49750 1.04139e+00
1.49850 1.04251e+00
1.49950 1.04361e+00
1.50050 1.04471e+00
1.50150 1.04580e+00
1.50250 1.04689e+00
1.50350 1.04797e+00
1.50450 1.04904e+00
1.50550 1.05010e+00
1.50650 1.05116e+00
1.50750 1.05220e+00
1.50850 1.05324e+00
1.50950 1.05428e+00
1.51050 1.05530e+00
1.51150 1.05632e+00
1.51250 1.05733e+00
1.51350 1.05834e+00
1.51450 1.05933e+00
1.51550 1.06032e+00
1.51650 1.06130e+00
1.51750 1.06228e+00
1.51850 1.06324e+00
1.51950 1.06420e+00
1.52050 1.06515e+00
1.52150 1.06610e+00
1.52250 1.06703e+00
1.52350 1.06796e+00
1.52450 1.06888e+00
1.52550 1.06980e+00
1.52650 1.07070e+00
1.52750 1.07160e+00
1.52850 1.07249e+00
1.52950 1.07337e+00
1.53050 1.07424e+00
1.53150 1.07511e+00
1.53250 1.07597e+00
1.53350 1.07682e+00
1.53450 1.07766e+00
1.53550 1.07850e+00
1.53650 1.07932e+00
1.53750 1.08014e+00
1.53850 1.08095e+00
1.53950 1.08176e+00
1.54050 1.08255e+00
1.54150 1.08334e+00
1.54250 1.08412e+00
1.54350 1.08489e+00
1.54450 1.08565e+00
1.54550 1.08641e+00
1.54650 1.08716e+00
1.54750 1.08789e+00
1.54850 1.08863e+00
1.54950 1.08935e+00
1.55050 1.09006e+00
1.55150 1.09077e+00
1.55250 1.09147e+00
1.55350 1.09216e+00
1.55450 1.09284e+00
1.55550 1.09351e+00
1.55650 1.09418e+00
1.55750 1.09483e+00
1.55850 1.09548e+00
1.55950 1.09612e+00
1.56050 1.09676e+00
1.56150 1.09738e+00
1.56250 1.09800e+00
1.56350 1.09860e+00
1.56450 1.09920e+00
1.56550 1.09979e+00
1.56650 1.10038e+00
1.56750 1.10095e+00
1.56850 1.10152e+00
1.56950 1.10207e+00
1.57050 1.10262e+00
1.57150 1.10316e+00
1.57250 1.10369e+00
1.57350 1.10422e+00
1.57450 1.10473e+00
1.57550 1.10524e+00
1.57650 1.10574e+00
1.57750 1.10623e+00
1.57850 1.10671e+00
1.57950 1.10718e+00
1.58050 1.10764e+00
1.58150 1.10810e+00
1.58250 1.10854e+00
1.58350 1.10898e+00
1.58450 1.10941e+00
1.58550 1.10983e+00
1.58650 1.11025e+00
1.58750 1.11065e+00
1.58850 1.11105e+00
1.58950 1.11143e+00
1.59050 1.11181e+00
1.59150 1.11218e+00
1.59250 1.11254e+00
1.59350 1.11289e+00
1.59450 1.11324e+00
1.59550 1.11357e+00
1.59650 1.11390e+00
1.59750 1.11422e+00
1.59850 1.11453e+00
1.59950 1.11483e+00
1.60050 1.11512e+00
1.60150 1.11540e+00
1.60250 1.11568e+00
1.60350 1.11594e+00
1.60450 1.11620e+00
1.60550 1.11645e+00
1.60650 1.11669e+00
1.60750 1.11692e+00
1.60850 1.11714e+00
1.60950 1.11735e+00
1.61050 1.11756e+00
1.61150 1.11775e+00
1.61250 1.11794e+00
1.61350 1.11812e+00
1.61450 1.11829e+00
1.61550 1.11845e+00
1.61650 1.11860e+00
1.61750 1.11874e+00
1.61850 1.11888e+00
1.61950 1.11901e+00
1.62050 1.11912e+00
1.62150 1.11923e+00
1.62250 1.11933e+00
1.62350 1.11942e+00
1.62450 1.11950e+00
1.62550 1.11958e+00
1.62650 1.11964e+00
1.62750 1.11970e+00
1.62850 1.11974e+00
1.62950 1.11978e+00
1.63050 1.11981e+00
1.63150 1.11983e+00
1.63250 1.11985e+00
1.63350 1.11985e+00
1.63450 1.11984e+00
1.63550 1.11983e+00
1.63650 1.11981e+00
1.63750 1.11977e+00
1.63850 1.11973e+00
1.63950 1.11968e+00
1.64050 1.11963e+00
1.64150 1.11956e+00
1.64250 1.11948e+00
1.64350 1.11940e+00
1.64450 1.11931e+00
1.64550 1.11920e+00
1.64650 1.11909e+00
1.64750 1.11897e+00
1.64850 1.11885e+00
1.64950 1.11871e+00
1.65050 1.11856e+00
1.65150 1.11841e+00
1.65250 1.11825e+00
1.65350 1.11808e+00
1.65450 1.11790e+00
1.65550 1.11771e+00
1.65650 1.11751e+00
1.65750 1.11730e+00
1.65850 1.11709e+00
1.65950 1.11686e+00
1.66050 1.11663e+00
1.66150 1.11639e+00
1.66250 1.11614e+00
1.66350 1.11588e+00
1.66450 1.11562e+00
1.66550 1.11534e+00
1.66650 1.11506e+00
1.66750 1.11476e+00
1.66850 1.11446e+00
1.66950 1.11415e+00
1.67050 1.11383e+00
1.67150 1.11351e+00
1.67250 1.11317e+00
1.67350 1.11283e+00
1.67450 1.11247e+00
1.67550 1.11211e+00
1.67650 1.11174e+00
1.67750 1.11136e+00
1.67850 1.11098e+00
1.67950 1.11058e+00
1.68050 1.11018e+00
1.68150 1.10977e+00
1.68250 1.10934e+00
1.68350 1.10891e+00
1.68450 1.10848e+00
1.68550 1.10803e+00
1.68650 1.10758e+00
1.68750 1.10711e+00
1.68850 1.10664e+00
1.68950 1.10616e+00
1.69050 1.10567e+00
1.69150 1.10518e+00
1.69250 1.10467e+00
1.69350 1.10416e+00
1.69450 1.10363e+00
1.69550 1.10310e+00
1.69650 1.10257e+00
1.69750 1.10202e+00
1.69850 1.10146e+00
1.69950 1.10090e+00
1.70050 1.10033e+00
1.70150 1.09975e+00
1.70250 1.09916e+00
1.70350 1.09857e+00
1.70450 1.09796e+00
1.70550 1.09735e+00
1.70650 1.09673e+00
1.70750 1.09610e+00
1.70850 1.09546e+00
1.70950 1.09482e+00
1.71050 1.09416e+00
1.71150 1.09350e+00
1.71250 1.09283e+00
1.71350 1.09215e+00
1.71450 1.09147e+00
1.71550 1.09077e+00
1.71650 1.09007e+00
1.71750 1.08936e+00
1.71850 1.08864e+00
1.71950 1.08792e+00
1.72050 1.08719e+00
1.72150 1.08644e+00
1.72250 1.08569e+00
1.72350 1.08494e+00
1.72450 1.08417e+00
1.72550 1.08340e+00
1.72650 1.08262e+00
1.72750 1.08183e+00
1.72850 1.08103e+00
1.72950 1.08023e+00
1.73050 1.07942e+00
1.73150 1.07860e+00
1.73250 1.07777e+00
1.73350 1.07693e+00
1.73450 1.07609e+00
1.73550 1.07524e+00
1.73650 1.07438e+00
1.73750 1.07352e+00
1.73850 1.07264e+00
1.73950 1.07176e+00
1.74050 1.07087e+00
1.74150 1.06998e+00
1.74250 1.06907e+00
1.74350 1.06816e+00
1.74450 1.06724e+00
1.74550 1.06632e+00
1.74650 1.06539e+00
1.74750 1.06444e+00
1.74850 1.06350e+00
1.74950 1.06254e+00
1.75050 1.06158e+00
1.75150 1.06061e+00
1.75250 1.05963e+00
1.75350 1.05864e+00
1.75450 1.05765e+00
1.75550 1.05665e+00
1.75650 1.05565e+00
1.75750 1.05463e+00
1.75850 1.05361e+00
1.75950 1.05258e+00
1.76050 1.05155e+00
1.76150 1.05051e+00
1.76250 1.04946e+00
1.76350 1.04840e+00
1.76450 1.04734e+00
1.76550 1.04627e+00
1.76650 1.04519e+00
1.76750 1.04411e+00
1.76850 1.04301e+00
1.76950 1.04192e+00
1.77050 1.04081e+00
1.77150 1.03970e+00
1.77250 1.03858e+00
1.77350 1.03746e+00
1.77450 1.03632e+00
1.77550 1.03518e+00
1.77650 1.03404e+00
1.77750 1.03289e+00
1.77850 1.03173e+00
1.77950 1.03056e+00
1.78050 1.02939e+00
1.78150 1.02821e+00
1.78250 1.02702e+00
1.78350 1.02583e+00
1.78450 1.02463e+00
1.78550 1.02343e+00
1.78650 1.02222e+00
1.78750 1.02100e+00
1.78850 1.01978e+00
1.78950 1.01854e+00
1.79050 1.01731e+00
1.79150 1.01606e+00
1.79250 1.01481e+00
1.79350 1.01356e+00
1.79450 1.01230e+00
1.79550 1.01103e+00
1.79650 1.00975e+00
1.79750 1.00847e+00
1.79850 1.00719e+00
1.79950 1.00589e+00
1.80050 1.00459e+00
1.80150 1.00329e+00
1.80250 1.00198e+00
1.80350 1.00066e+00
1.80450 9.99338e-01
1.80550 9.98009e-01
1.80650 9.96675e-01
1.80750 9.95334e-01
1.80850 9.93988e-01
1.80950 9.92635e-01
1.81050 9.91277e-01
1.81150 9.89913e-01
1.81250 9.88544e-01
1.81350 9.87169e-01
1.81450 9.85788e-01
1.81550 9.84401e-01
1.81650 9.83009e-01
1.81750 9.81612e-01
1.81850 9.80208e-01
1.81950 9.78800e-01
1.82050 9.77385e-01
1.82150 9.75966e-01
1.82250 9.74541e-01
1.82350 9.73110e-01
1.82450 9.71674e-01
1.82550 9.70233e-01
1.82650 9.68787e-01
1.82750 9.67335e-01
1.82850 9.65878e-01
1.82950 9.64416e-01
1.83050 9.62949e-01
1.83150 9.61476e-01
1.83250 9.59998e-01
1.83350 9.58516e-01
1.83450 9.57028e-01
1.83550 9.55535e-01
1.83650 9.54038e-01
1.83750 9.52535e-01
1.83850 9.51027e-01
1.83950 9.49515e-01
1.84050 9.47997e-01
1.84150 9.46475e-01
1.84250 9.44948e-01
1.84350 9.43416e-01
1.84450 9.41880e-01
1.84550 9.40339e-01
1.84650 9.38793e-01
1.84750 9.37242e-01
1.84850 9.35687e-01
1.84950 9.34128e-01
1.85050 9.32563e-01
1.85150 9.30995e-01
1.85250 9.29421e-01
1.85350 9.27844e-01
1.85450 9.26262e-01
1.85550 9.24675e-01
1.85650 9.23084e-01
1.85750 9.21489e-01
1.85850 9.19890e-01
1.85950 9.18286e-01
1.86050 9.16678e-01
1.86150 9.15066e-01
1.86250 9.13450e-01
1.86350 9.11830e-01
1.86450 9.10205e-01
1.86550 9.08577e-01
1.86650 9.06944e-01
1.86750 9.05308e-01
1.86850 9.03667e-01
1.86950 9.02023e-01
1.87050 9.00374e-01
1.87150 8.98722e-01
1.87250 8.97066e-01
1.87350 8.95406e-01
1.87450 8.93743e-01
1.87550 8.92076e-01
1.87650 8.90405e-01
1.87750 8.88730e-01
1.87850 8.87052e-01
1.87950 8.85370e-01
1.88050 8.83685e-01
1.88150 8.81996e-01
1.88250 8.80303e-01
1.88350 8.78607e-01
1.88450 8.76908e-01
1.88550 8.75205e-01
1.88650 8.73499e-01
1.88750 8.71790e-01
1.88850 8.70077e-01
1.88950 8.68361e-01
1.89050 8.66642e-01
1.89150 8.64919e-01
1.89250 8.63194e-01
1.89350 8.61465e-01
1.89450 8.59733e-01
1.89550 8.57998e-01
1.89650 8.56260e-01
1.89750 8.54520e-01
1.89850 8.52776e-01
1.89950 8.51029e-01
1.90050 8.49279e-01
1.90150 8.47526e-01
1.90250 8.45771e-01
1.90350 8.44013e-01
1.90450 8.42252e-01
1.90550 8.40488e-01
1.90650 8.38722e-01
1.90750 8.36953e-01
1.90850 8.35181e-01
1.90950 8.33406e-01
1.91050 8.31630e-01
1.91150 8.29850e-01
1.91250 8.28068e-01
1.91350 8.26284e-01
1.91450 8.24497e-01
1.91550 8.22708e-01
1.91650 8.20916e-01
1.91750 8.19122e-01
1.91850 8.17326e-01
1.91950 8.15527e-01
1.92050 8.13726e-01
1.92150 8.11923e-01
1.92250 8.10118e-01
1.92350 8.08311e-01
1.92450 8.06501e-01
1.92550 8.04690e-01
1.92650 8.02876e-01
1.92750 8.01061e-01
1.92850 7.99243e-01
1.92950 7.97424e-01
1.93050 7.95602e-01
1.93150 7.93779e-01
1.93250 7.91954e-01
1.93350 7.90127e-01
1.93450 7.88298e-01
1.93550 7.86468e-01
1.93650 7.84635e-01
1.93750 7.82802e-01
1.93850 7.80966e-01
1.93950 7.79129e-01
1.94050 7.77290e-01
1.94150 7.75450e-01
1.94250 7.73608e-01
1.94350 7.71765e-01
1.94450 7.69920e-01
1.94550 7.68074e-01
1.94650 7.66226e-01
1.94750 7.64377e-01
1.94850 7.62527e-01
1.94950 7.60675e-01
1.95050 7.58822e-01
1.95150 7.56968e-01
1.95250 7.55112e-01
1.95350 7.53256e-01
1.95450 7.51398e-01
1.95550 7.49539e-01
1.95650 7.47680e-01
1.95750 7.45819e-01
1.95850 7.43957e-01
1.95950 7.42094e-01
1.96050 7.40230e-01
1.96150 7.38365e-01
1.96250 7.36499e-01
1.96350 7.34633e-01
1.96450 7.32765e-01
1.96550 7.30897e-01
1.96650 7.29028e-01
1.96750 7.27158e-01
1.96850 7.25288e-01
1.96950 7.23417e-01
1.97050 7.21545e-01
1.97150 7.19673e-01
1.97250 7.17800e-01
1.97350 7.15926e-01
1.97450 7.14052e-01
1.97550 7.12178e-01
1.97650 7.10303e-01
1.97750 7.08427e-01
1.97850 7.06551e-01
1.97950 7.04675e-01
1.98050 7.02798e-01
1.98150 7.00921e-01
1.98250 6.99044e-01
1.98350 6.97167e-01
1.98450 6.95289e-01
1.98550 6.93411e-01
1.98650 6.91533e-01
1.98750 6.89655e-01
1.98850 6.87776e-01
1.98950 6.85898e-01
1.99050 6.84020e-01
1.99150 6.82141e-01
1.99250 6.80263e-01
1.99350 6.78384e-01
1.99450 6.76506e-01
1.99550 6.74627e-01
1.99650 6.72749e-01
1.99750 6.70871e-01
1.99850 6.68993e-01
1.99950 6.67116e-01
2.00050 6.65238e-01
2.00150 6.63361e-01
2.00250 6.61484e-01
2.00350 6.59608e-01
2.00450 6.57731e-01
2.00550 6.55856e-01
2.00650 6.53980e-01
2.00750 6.52105e-01
2.00850 6.50230e-01
2.00950 6.48356e-01
2.01050 6.46483e-01
2.01150 6.44610e-01
2.01250 6.42737e-01
2.01350 6.40865e-01
2.01450 6.38994e-01
2.01550 6.37123e-01
2.01650 6.35253e-01
2.01750 6.33384e-01
2.01850 6.31516e-01
2.01950 6.29648e-01
2.02050 6.27781e-01
2.02150 6.25914e-01
2.02250 6.24049e-01
2.02350 6.22184e-01
2.02450 6.20321e-01
2.02550 6.18458e-01
2.02650 6.16596e-01
2.02750 6.14735e-01
2.02850 6.12875e-01
2.02950 6.11016e-01
2.03050 6.09159e-01
2.03150 6.07302e-01
2.03250 6.05446e-01
2.03350 6.03591e-01
2.03450 6.01738e-01
2.03550 5.99886e-01
2.03650 5.98035e-01
2.03750 5.96185e-01
2.03850 5.94336e-01
2.03950 5.92488e-01
2.04050 5.90642e-01
2.04150 5.88797e-01
2.04250 5.86954e-01
2.04350 5.85112e-01
2.04450 5.83271e-01
2.04550 5.81432e-01
2.04650 5.79594e-01
2.04750 5.77757e-01
2.04850 5.75922e-01
2.04950 5.74088e-01
2.05050 5.72256e-01
2.05150 5.70426e-01
2.05250 5.68597e-01
2.05350 5.66769e-01
2.05450 5.64944e-01
2.05550 5.63120e-01
2.05650 5.61297e-01
2.05750 5.59476e-01
2.05850 5.57657e-01
2.05950 5.55840e-01
2.06050 5.54024e-01
2.06150 5.52210e-01
2.06250 5.50398e-01
2.06350 5.48588e-01
2.06450 5.46779e-01
2.06550 5.44973e-01
2.06650 5.43168e-01
2.06750 5.41365e-01
2.06850 5.39564e-01
2.06950 5.37765e-01
2.07050 5.35968e-01
2.07150 5.34173e-01
2.07250 5.32380e-01
2.07350 5.30589e-01
2.07450 5.28800e-01
2.07550 5.27013e-01
2.07650 5.25228e-01
2.07750 5.23446e-01
2.07850 5.21665e-01
2.07950 5.19886e-01
2.08050 5.18110e-01
2.08150 5.16336e-01
2.08250 5.14564e-01
2.08350 5.12794e-01
2.08450 5.11027e-01
2.08550 5.09261e-01
2.08650 5.07498e-01
2.08750 5.05738e-01
2.08850 5.03979e-01
2.08950 5.02223e-01
2.09050 5.00470e-01
2.09150 4.98718e-01
2.09250 4.96969e-01
2.09350 4.95223e-01
2.09450 4.93479e-01
2.09550 4.91737e-01
2.09650 4.89998e-01
2.09750 4.88261e-01
2.09850 4.86527e-01
2.09950 4.84795e-01
2.10050 4.83066e-01
2.10150 4.81339e-01
2.10250 4.79615e-01
2.10350 4.77893e-01
2.10450 4.76174e-01
2.10550 4.74458e-01
2.10650 4.72744e-01
2.10750 4.71033e-01
2.10850 4.69325e-01
2.10950 4.67619e-01
2.11050 4.65916e-01
2.11150 4.64216e-01
2.11250 4.62518e-01
2.11350 4.60823e-01
2.11450 4.59131e-01
2.11550 4.57442e-01
2.11650 4.55755e-01
2.11750 4.54072e-01
2.11850 4.52391e-01
2.11950 4.50713e-01
2.12050 4.49037e-01
2.12150 4.47365e-01
2.12250 4.45695e-01
2.12350 4.44029e-01
2.12450 4.42365e-01
2.12550 4.40704e-01
2.12650 4.39047e-01
2.12750 4.37392e-01
2.12850 4.35740e-01
2.12950 4.34091e-01
2.13050 4.32445e-01
2.13150 4.30802e-01
2.13250 4.29162e-01
2.13350 4.27525e-01
2.13450 4.25891e-01
2.13550 4.24260e-01
2.13650 4.22633e-01
2.13750 4.21008e-01
2.13850 4.19386e-01
2.13950 4.17768e-01
2.14050 4.16153e-01
2.14150 4.14540e-01
2.14250 4.12931e-01
2.14350 4.11325e-01
2.14450 4.09723e-01
2.14550 4.08123e-01
2.14650 4.06527e-01
2.14750 4.04934e-01
2.14850 4.03344e-01
2.14950 4.01757e-01
2.15050 4.00173e-01
2.15150 3.98593e-01
2.15250 3.97016e-01
2.15350 3.95442e-01
2.15450 3.93872e-01
2.15550 3.92305e-01
2.15650 3.90741e-01
2.15750 3.89181e-01
2.15850 3.87623e-01
2.15950 3.86070e-01
2.16050 3.84519e-01
2.16150 3.82972e-01
2.16250 3.81428e-01
2.16350 3.79888e-01
2.16450 3.78351e-01
2.16550 3.76817e-01
2.16650 3.75287e-01
2.16750 3.73760e-01
2.16850 3.72236e-01
2.16950 3.70716e-01
2.17050 3.69200e-01
2.17150 3.67687e-01
2.17250 3.66177e-01
2.17350 3.64671e-01
2.17450 3.63168e-01
2.17550 3.61669e-01
2.17650 3.60173e-01
2.17750 3.58681e-01
2.17850 3.57192e-01
2.17950 3.55707e-01
2.18050 3.54225e-01
2.18150 3.52747e-01
2.18250 3.51273e-01
2.18350 3.49801e-01
2.18450 3.48334e-01
2.18550 3.46870e-01
2.18650 3.45409e-01
2.18750 3.43953e-01
2.18850 3.42499e-01
2.18950 3.41050e-01
2.19050 3.39604e-01
2.19150 3.38161e-01
2.19250 3.36722e-01
2.19350 3.35287e-01
2.19450 3.33855e-01
2.19550 3.32427e-01
2.19650 3.31003e-01
2.19750 3.29582e-01
2.19850 3.28165e-01
2.19950 3.26751e-01
2.20050 3.25341e-01
2.20150 3.23935e-01
2.20250 3.22533e-01
2.20350 3.21134e-01
2.20450 3.19739e-01
2.20550 3.18347e-01
2.20650 3.16959e-01
2.20750 3.15575e-01
2.20850 3.14195e-01
2.20950 3.12818e-01
2.21050 3.11445e-01
2.21150 3.10076e-01
2.21250 3.08710e-01
2.21350 3.07348e-01
2.21450 3.05990e-01
2.21550 3.04635e-01
2.21650 3.03285e-01
2.21750 3.01938e-01
2.21850 3.00594e-01
2.21950 2.99255e-01
2.22050 2.97919e-01
2.22150 2.96587e-01
2.22250 2.95259e-01
2.22350 2.93934e-01
2.22450 2.92613e-01
2.22550 2.91296e-01
2.22650 2.89983e-01
2.22750 2.88674e-01
2.22850 2.87368e-01
2.22950 2.86066e-01
2.23050 2.84768e-01
2.23150 2.83473e-01
2.23250 2.82182e-01
2.23350 2.80896e-01
2.23450 2.79612e-01
2.23550 2.78333e-01
2.23650 2.77057e-01
2.23750 2.75786e-01
2.23850 2.74518e-01
2.23950 2.73254e-01
2.24050 2.71993e-01
2.24150 2.70736e-01
2.24250 2.69484e-01
2.24350 2.68235e-01
2.24450 2.66989e-01
2.24550 2.65748e-01
2.24650 2.64510e-01
2.24750 2.63276e-01
2.24850 2.62046e-01
2.24950 2.60820e-01
2.25050 2.59598e-01
2.25150 2.58379e-01
2.25250 2.57164e-01
2.25350 2.55953e-01
2.25450 2.54746e-01
2.25550 2.53542e-01
2.25650 2.52343e-01
2.25750 2.51147e-01
2.25850 2.49955e-01
2.25950 2.48767e-01
2.26050 2.47582e-01
2.26150 2.46401e-01
2.26250 2.45225e-01
2.26350 2.44052e-01
2.26450 2.42882e-01
2.26550 2.41717e-01
2.26650 2.40555e-01
2.26750 2.39397e-01
2.26850 2.38243e-01
2.26950 2.37093e-01
2.27050 2.35946e-01
2.27150 2.34804e-01
2.27250 2.33665e-01
2.27350 2.32530e-01
2.27450 2.31398e-01
2.27550 2.30271e-01
2.27650 2.29147e-01
2.27750 2.28027e-01
2.27850 2.26911e-01
2.27950 2.25799e-01
2.28050 2.24690e-01
2.28150 2.23585e-01
2.28250 2.22484e-01
2.28350 2.21387e-01
2.28450 2.20293e-01
2.28550 2.19203e-01
2.28650 2.18117e-01
2.28750 2.17035e-01
2.28850 2.15957e-01
2.28950 2.14882e-01
2.29050 2.13811e-01
2.29150 2.12744e-01
2.29250 2.11680e-01
2.29350 2.10620e-01
2.29450 2.09564e-01
2.29550 2.08512e-01
2.29650 2.07464e-01
2.29750 2.06419e-01
2.29850 2.05378e-01
2.29950 2.04341e-01
2.30050 2.03307e-01
2.30150 2.02277e-01
2.30250 2.01251e-01
2.30350 2.00228e-01
2.30450 1.99210e-01
2.30550 1.98195e-01
2.30650 1.97183e-01
2.30750 1.96176e-01
2.30850 1.95172e-01
2.30950 1.94172e-01
2.31050 1.93175e-01
2.31150 1.92182e-01
2.31250 1.91193e-01
2.31350 1.90207e-01
2.31450 1.89226e-01
2.31550 1.88247e-01
2.31650 1.87273e-01
2.31750 1.86302e-01
2.31850 1.85335e-01
2.31950 1.84371e-01
2.32050 1.83411e-01
2.32150 1.82455e-01
2.32250 1.81502e-01
2.32350 1.80553e-01
2.32450 1.79608e-01
2.32550 1.78666e-01
2.32650 1.77728e-01
2.32750 1.76793e-01
2.32850 1.75863e-01
2.32950 1.74935e-01
2.33050 1.74011e-01
2.33150 1.73091e-01
2.33250 1.72175e-01
2.33350 1.71262e-01
2.33450 1.70352e-01
2.33550 1.69446e-01
2.33650 1.68544e-01
2.33750 1.67645e-01
2.33850 1.66750e-01
2.33950 1.65859e-01
2.34050 1.64971e-01
2.34150 1.64086e-01
2.34250 1.63205e-01
2.34350 1.62327e-01
2.34450 1.61453e-01
2.34550 1.60583e-01
2.34650 1.59716e-01
2.34750 1.58853e-01
2.34850 1.57993e-01
2.34950 1.57136e-01
2.35050 1.56283e-01
2.35150 1.55434e-01
2.35250 1.54587e-01
2.35350 1.53745e-01
2.35450 1.52906e-01
2.35550 1.52070e-01
2.35650 1.51238e-01
2.35750 1.50409e-01
2.35850 1.49584e-01
2.35950 1.48762e-01
2.36050 1.47943e-01
2.36150 1.47128e-01
2.36250 1.46316e-01
2.36350 1.45508e-01
2.36450 1.44703e-01
2.36550 1.43901e-01
2.36650 1.43103e-01
2.36750 1.42308e-01
2.36850 1.41517e-01
2.36950 1.40729e-01
2.37050 1.39944e-01
2.37150 1.39163e-01
2.37250 1.38384e-01
2.37350 1.37610e-01
2.37450 1.36838e-01
2.37550 1.36070e-01
2.37650 1.35305e-01
2.37750 1.34544e-01
2.37850 1.33786e-01
2.37950 1.33031e-01
2.38050 1.32279e-01
2.38150 1.31531e-01
2.38250 1.30786e-01
2.38350 1.30044e-01
2.38450 1.29305e-01
2.38550 1.28570e-01
2.38650 1.27838e-01
2.38750 1.27109e-01
2.38850 1.26383e-01
2.38950 1.25660e-01
2.39050 1.24941e-01
2.39150 1.24225e-01
2.39250 1.23512e-01
2.39350 1.22802e-01
2.39450 1.22096e-01
2.39550 1.21392e-01
2.39650 1.20692e-01
2.39750 1.19995e-01
2.39850 1.19301e-01
2.39950 1.18610e-01
2.40050 1.17923e-01
2.40150 1.17238e-01
2.40250 1.16557e-01
2.40350 1.15878e-01
2.40450 1.15203e-01
2.40550 1.14531e-01
2.40650 1.13862e-01
2.40750 1.13196e-01
2.40850 1.12533e-01
2.40950 1.11873e-01
2.41050 1.11216e-01
2.41150 1.10562e-01
2.41250 1.09911e-01
2.41350 1.09263e-01
2.41450 1.08619e-01
2.41550 1.07977e-01
2.41650 1.07338e-01
2.41750 1.06702e-01
2.41850 1.06070e-01
2.41950 1.05440e-01
2.42050 1.04813e-01
2.42150 1.04189e-01
2.42250 1.03568e-01
2.42350 1.02950e-01
2.42450 1.02335e-01
2.42550 1.01723e-01
2.42650 1.01113e-01
2.42750 1.00507e-01
2.42850 9.99034e-02
2.42950 9.93028e-02
2.43050 9.87051e-02
2.43150 9.81103e-02
2.43250 9.75183e-02
2.43350 9.69292e-02
2.43450 9.63429e-02
2.43550 9.57595e-02
2.43650 9.51788e-02
2.43750 9.46010e-02
2.43850 9.40261e-02
2.43950 9.34539e-02
2.44050 9.28845e-02
2.44150 9.23179e-02
2.44250 9.17540e-02
2.44350 9.11930e-02
2.44450 9.06347e-02
2.44550 9.00791e-02
2.44650 8.95263e-02
2.44750 8.89762e-02
2.44850 8.84289e-02
2.44950 8.78842e-02
2.45050 8.73423e-02
2.45150 8.68031e-02
2.45250 8.62665e-02
2.45350 8.57327e-02
2.45450 8.52015e-02
2.45550 8.46730e-02
2.45650 8.41471e-02
2.45750 8.36239e-02
2.45850 8.31033e-02
2.45950 8.25854e-02
2.46050 8.20700e-02
2.46150 8.15573e-02
2.46250 8.10472e-02
2.46350 8.05397e-02
2.46450 8.00347e-02
2.46550 7.95324e-02
2.46650 7.90326e-02
2.46750 7.85353e-02
2.46850 7.80407e-02
2.46950 7.75485e-02
2.47050 7.70589e-02
2.47150 7.65718e-02
2.47250 7.60872e-02
2.47350 7.56052e-02
2.47450 7.51256e-02
2.47550 7.46486e-02
2.47650 7.41740e-02
2.47750 7.37018e-02
2.47850 7.32322e-02
2.47950 7.27650e-02
2.48050 7.23002e-02
2.48150 7.18379e-02
2.48250 7.13780e-02
2.48350 7.09205e-02
2.48450 7.04655e-02
2.48550 7.00128e-02
2.48650 6.95625e-02
2.48750 6.91147e-02
2.48850 6.86691e-02
2.48950 6.82260e-02
2.49050 6.77852e-02
2.49150 6.73468e-02
2.49250 6.69107e-02
2.49350 6.64769e-02
2.49450 6.60455e-02
2.49550 6.56164e-02
2.49650 6.51896e-02
2.49750 6.47650e-02
2.49850 6.43428e-02
2.49950 6.39229e-02
2.50050 6.35052e-02
2.50150 6.30898e-02
2.50250 6.26766e-02
2.50350 6.22657e-02
2.50450 6.18570e-02
2.50550 6.14506e-02
2.50650 6.10463e-02
2.50750 6.06443e-02
2.50850 6.02445e-02
2.50950 5.98469e-02
2.51050 5.94514e-02
2.51150 5.90581e-02
2.51250 5.86671e-02
2.51350 5.82781e-02
2.51450 5.78913e-02
2.51550 5.75067e-02
2.51650 5.71242e-02
2.51750 5.67438e-02
2.51850 5.63655e-02
2.51950 5.59893e-02
2.52050 5.56153e-02
2.52150 5.52433e-02
2.52250 5.48734e-02
2.52350 5.45056e-02
2.52450 5.41399e-02
2.52550 5.37762e-02
2.52650 5.34145e-02
2.52750 5.30549e-02
2.52850 5.26973e-02
2.52950 5.23418e-02
2.53050 5.19883e-02
2.53150 5.16367e-02
2.53250 5.12872e-02
2.53350 5.09397e-02
2.53450 5.05941e-02
2.53550 5.02505e-02
2.53650 4.99089e-02
2.53750 4.95692e-02
2.53850 4.92315e-02
2.53950 4.88957e-02
2.54050 4.85619e-02
2.54150 4.82300e-02
2.54250 4.78999e-02
2.54350 4.75718e-02
2.54450 4.72456e-02
2.54550 4.69213e-02
2.54650 4.65989e-02
2.54750 4.62783e-02
2.54850 4.59597e-02
2.54950 4.56428e-02
2.55050 4.53278e-02
2.55150 4.50147e-02
2.55250 4.47034e-02
2.55350 4.43939e-02
2.55450 4.40862e-02
2.55550 4.37804e-02
2.55650 4.34763e-02
2.55750 4.31741e-02
2.55850 4.28736e-02
2.55950 4.25749e-02
2.56050 4.22780e-02
2.56150 4.19828e-02
2.56250 4.16894e-02
2.56350 4.13977e-02
2.56450 4.11078e-02
2.56550 4.08196e-02
2.56650 4.05331e-02
2.56750 4.02483e-02
2.56850 3.99652e-02
2.56950 3.96839e-02
2.57050 3.94042e-02
2.57150 3.91262e-02
2.57250 3.88499e-02
2.57350 3.85752e-02
2.57450 3.83022e-02
2.57550 3.80309e-02
2.57650 3.77612e-02
2.57750 3.74931e-02
2.57850 3.72267e-02
2.57950 3.69619e-02
2.58050 3.66987e-02
2.58150 3.64371e-02
2.58250 3.61771e-02
2.58350 3.59187e-02
2.58450 3.56619e-02
2.58550 3.54066e-02
2.58650 3.51529e-02
2.58750 3.49008e-02
2.58850 3.46502e-02
2.58950 3.44012e-02
2.59050 3.41537e-02
2.59150 3.39078e-02
2.59250 3.36634e-02
2.59350 3.34204e-02
2.59450 3.31790e-02
2.59550 3.29391e-02
2.59650 3.27007e-02
2.59750 3.24638e-02
2.59850 3.22283e-02
2.59950 3.19944e-02
2.60050 3.17619e-02
2.60150 3.15308e-02
2.60250 3.13012e-02
2.60350 3.10730e-02
2.60450 3.08463e-02
2.60550 3.06210e-02
2.60650 3.03971e-02
2.60750 3.01747e-02
2.60850 2.99536e-02
2.60950 2.97340e-02
2.61050 2.95157e-02
2.61150 2.92988e-02
2.61250 2.90833e-02
2.61350 2.88692e-02
2.61450 2.86565e-02
2.61550 2.84451e-02
2.61650 2.82350e-02
2.61750 2.80263e-02
2.61850 2.78190e-02
2.61950 2.76129e-02
2.62050 2.74082e-02
2.62150 2.72048e-02
2.62250 2.70027e-02
2.62350 2.68020e-02
2.62450 2.66025e-02
2.62550 2.64043e-02
2.62650 2.62074e-02
2.62750 2.60118e-02
2.62850 2.58174e-02
2.62950 2.56243e-02
2.63050 2.54325e-02
2.63150 2.52419e-02
2.63250 2.50525e-02
2.63350 2.48644e-02
2.63450 2.46775e-02
2.63550 2.44919e-02
2.63650 2.43075e-02
2.63750 2.41242e-02
2.63850 2.39422e-02
2.63950 2.37614e-02
2.64050 2.35818e-02
2.64150 2.34033e-02
2.64250 2.32261e-02
2.64350 2.30500e-02
2.64450 2.28750e-02
2.64550 2.27013e-02
2.64650 2.25287e-02
2.64750 2.23572e-02
2.64850 2.21869e-02
2.64950 2.20177e-02
2.65050 2.18496e-02
2.65150 2.16827e-02
2.65250 2.15169e-02
2.65350 2.13522e-02
2.65450 2.11886e-02
2.65550 2.10261e-02
2.65650 2.08647e-02
2.65750 2.07044e-02
2.65850 2.05451e-02
2.65950 2.03870e-02
2.66050 2.02299e-02
2.66150 2.00738e-02
2.66250 1.99188e-02
2.66350 1.97649e-02
2.66450 1.96120e-02
2.66550 1.94602e-02
2.66650 1.93094e-02
2.66750 1.91596e-02
2.66850 1.90108e-02
2.66950 1.88631e-02
2.67050 1.87164e-02
2.67150 1.85706e-02
2.67250 1.84259e-02
2.67350 1.82822e-02
2.67450 1.81394e-02
2.67550 1.79977e-02
2.67650 1.78569e-02
2.67750 1.77171e-02
2.67850 1.75782e-02
2.67950 1.74403e-02
2.68050 1.73034e-02
2.68150 1.71674e-02
2.68250 1.70324e-02
2.68350 1.68983e-02
2.68450 1.67651e-02
2.68550 1.66328e-02
2.68650 1.65015e-02
2.68750 1.63711e-02
2.68850 1.62416e-02
2.68950 1.61130e-02
2.69050 1.59853e-02
2.69150 1.58585e-02
2.69250 1.57326e-02
2.69350 1.56076e-02
2.69450 1.54835e-02
2.69550 1.53602e-02
2.69650 1.52378e-02
2.69750 1.51163e-02
2.69850 1.49956e-02
2.69950 1.48758e-02
2.70050 1.47568e-02
2.70150 1.46387e-02
2.70250 1.45214e-02
2.70350 1.44049e-02
2.70450 1.42893e-02
2.70550 1.41745e-02
2.70650 1.40605e-02
2.70750 1.39474e-02
2.70850 1.38350e-02
2.70950 1.37235e-02
2.71050 1.36127e-02
2.71150 1.35027e-02
2.71250 1.33936e-02
2.71350 1.32852e-02
2.71450 1.31776e-02
2.71550 1.30707e-02
2.71650 1.29647e-02
2.71750 1.28594e-02
2.71850 1.27549e-02
2.71950 1.26511e-02
2.72050 1.25481e-02
2.72150 1.24458e-02
2.72250 1.23443e-02
2.72350 1.22435e-02
2.72450 1.21434e-02
2.72550 1.20441e-02
2.72650 1.19455e-02
2.72750 1.18476e-02
2.72850 1.17504e-02
2.72950 1.16540e-02
2.73050 1.15582e-02
2.73150 1.14632e-02
2.73250 1.13688e-02
2.73350 1.12752e-02
2.73450 1.11822e-02
2.73550 1.10899e-02
2.73650 1.09983e-02
2.73750 1.09074e-02
2.73850 1.08171e-02
2.73950 1.07275e-02
2.74050 1.06386e-02
2.74150 1.05504e-02
2.74250 1.04628e-02
2.74350 1.03758e-02
2.74450 1.02895e-02
2.74550 1.02038e-02
2.74650 1.01188e-02
2.74750 1.00344e-02
2.74850 9.95066e-03
2.74950 9.86752e-03
2.75050 9.78501e-03
2.75150 9.70312e-03
2.75250 9.62185e-03
2.75350 9.54118e-03
2.75450 9.46112e-03
2.75550 9.38167e-03
2.75650 9.30281e-03
2.75750 9.22455e-03
2.75850 9.14688e-03
2.75950 9.06979e-03
2.76050 8.99329e-03
2.76150 8.91737e-03
2.76250 8.84203e-03
2.76350 8.76726e-03
2.76450 8.69306e-03
2.76550 8.61942e-03
2.76650 8.54634e-03
2.76750 8.47382e-03
2.76850 8.40185e-03
2.76950 8.33044e-03
2.77050 8.25957e-03
2.77150 8.18924e-03
2.77250 8.11946e-03
2.77350 8.05020e-03
2.77450 7.98148e-03
2.77550 7.91329e-03
2.77650 7.84563e-03
2.77750 7.77848e-03
2.77850 7.71186e-03
2.77950 7.64575e-03
2.78050 7.58014e-03
2.78150 7.51505e-03
2.78250 7.45046e-03
2.78350 7.38638e-03
2.78450 7.32279e-03
2.78550 7.25969e-03
2.78650 7.19709e-03
2.78750 7.13497e-03
2.78850 7.07334e-03
2.78950 7.01218e-03
2.79050 6.95151e-03
2.79150 6.89131e-03
2.79250 6.83158e-03
2.79350 6.77232e-03
2.79450 6.71352e-03
2.79550 6.65519e-03
2.79650 6.59731e-03
2.79750 6.53989e-03
2.79850 6.48293e-03
2.79950 6.42641e-03
2.80050 6.37034e-03
2.80150 6.31471e-03
2.80250 6.25952e-03
2.80350 6.20476e-03
2.80450 6.15044e-03
2.80550 6.09656e-03
2.80650 6.04309e-03
2.80750 5.99006e-03
2.80850 5.93745e-03
2.80950 5.88525e-03
2.81050 5.83347e-03
2.81150 5.78211e-03
2.81250 5.73115e-03
2.81350 5.68060e-03
2.81450 5.63046e-03
2.81550 5.58072e-03
2.81650 5.53138e-03
2.81750 5.48243e-03
2.81850 5.43388e-03
2.81950 5.38572e-03
2.82050 5.33794e-03
2.82150 5.29055e-03
2.82250 5.24354e-03
2.82350 5.19692e-03
2.82450 5.15067e-03
2.82550 5.10479e-03
2.82650 5.05928e-03
2.82750 5.01415e-03
2.82850 4.96938e-03
2.82950 4.92497e-03
2.83050 4.88093e-03
2.83150 4.83724e-03
2.83250 4.79391e-03
2.83350 4.75093e-03
2.83450 4.70830e-03
2.83550 4.66603e-03
2.83650 4.62409e-03
2.83750 4.58250e-03
2.83850 4.54126e-03
2.83950 4.50035e-03
2.84050 4.45977e-03
2.84150 4.41953e-03
2.84250 4.37962e-03
2.84350 4.34004e-03
2.84450 4.30078e-03
2.84550 4.26185e-03
2.84650 4.22324e-03
2.84750 4.18495e-03
2.84850 4.14698e-03
2.84950 4.10932e-03
2.85050 4.07197e-03
2.85150 4.03494e-03
2.85250 3.99821e-03
2.85350 3.96178e-03
2.85450 3.92566e-03
2.85550 3.88984e-03
2.85650 3.85432e-03
2.85750 3.81909e-03
2.85850 3.78416e-03
2.85950 3.74953e-03
2.86050 3.71518e-03
2.86150 3.68111e-03
2.86250 3.64734e-03
2.86350 3.61385e-03
2.86450 3.58064e-03
2.86550 3.54770e-03
2.86650 3.51505e-03
2.86750 3.48267e-03
2.86850 3.45056e-03
2.86950 3.41873e-03
2.87050 3.38716e-03
2.87150 3.35586e-03
2.87250 3.32483e-03
2.87350 3.29406e-03
2.87450 3.26354e-03
2.87550 3.23329e-03
2.87650 3.20330e-03
2.87750 3.17356e-03
2.87850 3.14407e-03
2.87950 3.11484e-03
2.88050 3.08585e-03
2.88150 3.05711e-03
2.88250 3.02862e-03
2.88350 3.00037e-03
2.88450 2.97236e-03
2.88550 2.94459e-03
2.88650 2.91706e-03
2.88750 2.88977e-03
2.88850 2.86271e-03
2.88950 2.83588e-03
2.89050 2.80928e-03
2.89150 2.78292e-03
2.89250 2.75678e-03
2.89350 2.73086e-03
2.89450 2.70517e-03
2.89550 2.67971e-03
2.89650 2.65446e-03
2.89750 2.62943e-03
2.89850 2.60462e-03
2.89950 2.58002e-03
2.90050 2.55564e-03
2.90150 2.53147e-03
2.90250 2.50750e-03
2.90350 2.48375e-03
2.90450 2.46021e-03
2.90550 2.43687e-03
2.90650 2.41373e-03
2.90750 2.39080e-03
2.90850 2.36806e-03
2.90950 2.34553e-03
2.91050 2.32319e-03
2.91150 2.30105e-03
2.91250 2.27910e-03
2.91350 2.25735e-03
2.91450 2.23579e-03
2.91550 2.21441e-03
2.91650 2.19323e-03
2.91750 2.17223e-03
2.91850 2.15142e-03
2.91950 2.13079e-03
2.92050 2.11034e-03
2.92150 2.09008e-03
2.92250 2.06999e-03
2.92350 2.05009e-03
2.92450 2.03035e-03
2.92550 2.01080e-03
2.92650 1.99142e-03
2.92750 1.97221e-03
2.92850 1.95317e-03
2.92950 1.93430e-03
2.93050 1.91560e-03
2.93150 1.89706e-03
2.93250 1.87870e-03
2.93350 1.86049e-03
2.93450 1.84245e-03
2.93550 1.82457e-03
2.93650 1.80685e-03
2.93750 1.78929e-03
2.93850 1.77189e-03
2.93950 1.75464e-03
2.94050 1.73755e-03
2.94150 1.72061e-03
2.94250 1.70383e-03
2.94350 1.68720e-03
2.94450 1.67072e-03
2.94550 1.65438e-03
2.94650 1.63820e-03
2.94750 1.62216e-03
2.94850 1.60626e-03
2.94950 1.59051e-03
2.95050 1.57490e-03
2.95150 1.55944e-03
2.95250 1.54411e-03
2.95350 1.52893e-03
2.95450 1.51388e-03
2.95550 1.49897e-03
2.95650 1.48420e-03
2.95750 1.46956e-03
2.95850 1.45505e-03
2.95950 1.44068e-03
2.96050 1.42644e-03
2.96150 1.41233e-03
2.96250 1.39835e-03
2.96350 1.38449e-03
2.96450 1.37077e-03
2.96550 1.35717e-03
2.96650 1.34369e-03
2.96750 1.33034e-03
2.96850 1.31712e-03
2.96950 1.30401e-03
2.97050 1.29103e-03
2.97150 1.27816e-03
2.97250 1.26542e-03
2.97350 1.25279e-03
2.97450 1.24028e-03
2.97550 1.22788e-03
2.97650 1.21560e-03
2.97750 1.20344e-03
2.97850 1.19138e-03
2.97950 1.17944e-03
2.98050 1.16762e-03
2.98150 1.15590e-03
2.98250 1.14429e-03
2.98350 1.13278e-03
2.98450 1.12139e-03
2.98550 1.11010e-03
2.98650 1.09892e-03
2.98750 1.08784e-03
2.98850 1.07687e-03
2.98950 1.06600e-03
2.99050 1.05523e-03
2.99150 1.04456e-03
2.99250 1.03400e-03
2.99350 1.02353e-03
2.99450 1.01316e-03
2.99550 1.00289e-03
2.99650 9.92714e-04
2.99750 9.82635e-04
2.99850 9.72652e-04
2.99950 9.62763e-04
3.00050 9.52968e-04
3.00150 9.43265e-04
3.00250 9.33655e-04
3.00350 9.24136e-04
3.00450 9.14707e-04
3.00550 9.05367e-04
3.00650 8.96117e-04
3.00750 8.86954e-04
3.00850 8.77879e-04
3.00950 8.68890e-04
3.01050 8.59987e-04
3.01150 8.51170e-04
3.01250 8.42436e-04
3.01350 8.33786e-04
3.01450 8.25219e-04
3.01550 8.16733e-04
3.01650 8.08329e-04
3.01750 8.00006e-04
3.01850 7.91763e-04
3.01950 7.83599e-04
3.02050 7.75513e-04
3.02150 7.67505e-04
3.02250 7.59575e-04
3.02350 7.51721e-04
3.02450 7.43942e-04
3.02550 7.36239e-04
3.02650 7.28610e-04
3.02750 7.21055e-04
3.02850 7.13574e-04
3.02950 7.06164e-04
3.03050 6.98827e-04
3.03150 6.91560e-04
3.03250 6.84365e-04
3.03350 6.77239e-04
3.03450 6.70182e-04
3.03550 6.63194e-04
3.03650 6.56275e-04
3.03750 6.49422e-04
3.03850 6.42637e-04
3.03950 6.35918e-04
3.04050 6.29264e-04
3.04150 6.22676e-04
3.04250 6.16152e-04
3.04350 6.09692e-04
3.04450 6.03295e-04
3.04550 5.96961e-04
3.04650 5.90689e-04
3.04750 5.84479e-04
3.04850 5.78330e-04
3.04950 5.72242e-04
3.05050 5.66213e-04
3.05150 5.60244e-04
3.05250 5.54334e-04
3.05350 5.48482e-04
3.05450 5.42688e-04
3.05550 5.36951e-04
3.05650 5.31271e-04
3.05750 5.25647e-04
3.05850 5.20079e-04
3.05950 5.14567e-04
3.06050 5.09109e-04
3.06150 5.03705e-04
3.06250 4.98355e-04
3.06350 4.93058e-04
3.06450 4.87814e-04
3.06550 4.82622e-04
3.06650 4.77482e-04
3.06750 4.72393e-04
3.06850 4.67355e-04
3.06950 4.62367e-04
3.07050 4.57430e-04
3.07150 4.52541e-04
3.07250 4.47702e-04
3.07350 4.42911e-04
3.07450 4.38168e-04
3.07550 4.33473e-04
3.07650 4.28825e-04
3.07750 4.24224e-04
3.07850 4.19669e-04
3.07950 4.15161e-04
3.08050 4.10697e-04
3.08150 4.06279e-04
3.08250 4.01905e-04
3.08350 3.97575e-04
3.08450 3.93289e-04
3.08550 3.89047e-04
3.08650 3.84847e-04
3.08750 3.80690e-04
3.08850 3.76575e-04
3.08950 3.72502e-04
3.09050 3.68470e-04
3.09150 3.64480e-04
3.09250 3.60529e-04
3.09350 3.56620e-04
3.09450 3.52749e-04
3.09550 3.48919e-04
3.09650 3.45127e-04
3.09750 3.41374e-04
3.09850 3.37660e-04
3.09950 3.33983e-04
3.10050 3.30345e-04
3.10150 3.26743e-04
3.10250 3.23178e-04
3.10350 3.19650e-04
3.10450 3.16158e-04
3.10550 3.12702e-04
3.10650 3.09282e-04
3.10750 3.05896e-04
3.10850 3.02546e-04
3.10950 2.99230e-04
3.11050 2.95948e-04
3.11150 2.92700e-04
3.11250 2.89486e-04
3.11350 2.86305e-04
3.11450 2.83156e-04
3.11550 2.80041e-04
3.11650 2.76957e-04
3.11750 2.73906e-04
3.11850 2.70886e-04
3.11950 2.67898e-04
3.12050 2.64940e-04
3.12150 2.62013e-04
3.12250 2.59117e-04
3.12350 2.56251e-04
3.12450 2.53415e-04
3.12550 2.50608e-04
3.12650 2.47831e-04
3.12750 2.45082e-04
3.12850 2.42363e-04
3.12950 2.39671e-04
3.13050 2.37008e-04
3.13150 2.34373e-04
3.13250 2.31766e-04
3.13350 2.29185e-04
3.13450 2.26632e-04
3.13550 2.24106e-04
3.13650 2.21606e-04
3.13750 2.19132e-04
3.13850 2.16685e-04
3.13950 2.14263e-04
3.14050 2.11867e-04
3.14150 2.09496e-04
3.14250 2.07150e-04
3.14350 2.04829e-04
3.14450 2.02533e-04
3.14550 2.00260e-04
3.14650 1.98012e-04
3.14750 1.95788e-04
3.14850 1.93587e-04
3.14950 1.91409e-04
3.15050 1.89255e-04
3.15150 1.87123e-04
3.15250 1.85015e-04
3.15350 1.82928e-04
3.15450 1.80864e-04
3.15550 1.78822e-04
3.15650 1.76801e-04
3.15750 1.74803e-04
3.15850 1.72825e-04
3.15950 1.70869e-04
3.16050 1.68933e-04
3.16150 1.67018e-04
3.16250 1.65124e-04
3.16350 1.63250e-04
3.16450 1.61396e-04
3.16550 1.59562e-04
3.16650 1.57748e-04
3.16750 1.55953e-04
3.16850 1.54178e-04
3.16950 1.52421e-04
3.17050 1.50684e-04
3.17150 1.48965e-04
3.17250 1.47265e-04
3.17350 1.45583e-04
3.17450 1.43919e-04
3.17550 1.42274e-04
3.17650 1.40646e-04
3.17750 1.39035e-04
3.17850 1.37442e-04
3.17950 1.35867e-04
3.18050 1.34308e-04
3.18150 1.32767e-04
3.18250 1.31242e-04
3.18350 1.29733e-04
3.18450 1.28242e-04
3.18550 1.26766e-04
3.18650 1.25306e-04
3.18750 1.23863e-04
3.18850 1.22435e-04
3.18950 1.21022e-04
3.19050 1.19625e-04
3.19150 1.18244e-04
3.19250 1.16877e-04
3.19350 1.15525e-04
3.19450 1.14189e-04
3.19550 1.12866e-04
3.19650 1.11559e-04
3.19750 1.10265e-04
3.19850 1.08986e-04
3.19950 1.07721e-04
3.20050 1.06470e-04
3.20150 1.05233e-04
3.20250 1.04009e-04
3.20350 1.02799e-04
3.20450 1.01602e-04
3.20550 1.00418e-04
3.20650 9.92472e-05
3.20750 9.80895e-05
3.20850 9.69446e-05
3.20950 9.58123e-05
3.21050 9.46926e-05
3.21150 9.35853e-05
3.21250 9.24902e-05
3.21350 9.14073e-05
3.21450 9.03364e-05
3.21550 8.92775e-05
3.21650 8.82303e-05
3.21750 8.71947e-05
3.21850 8.61707e-05
3.21950 8.51581e-05
3.22050 8.41567e-05
3.22150 8.31666e-05
3.22250 8.21875e-05
3.22350 8.12193e-05
3.22450 8.02619e-05
3.22550 7.93153e-05
3.22650 7.83793e-05
3.22750 7.74537e-05
3.22850 7.65385e-05
3.22950 7.56336e-05
3.23050 7.47388e-05
3.23150 7.38541e-05
3.23250 7.29793e-05
3.23350 7.21144e-05
3.23450 7.12592e-05
3.23550 7.04136e-05
3.23650 6.95775e-05
3.23750 6.87509e-05
3.23850 6.79336e-05
3.23950 6.71256e-05
3.24050 6.63266e-05
3.24150 6.55367e-05
3.24250 6.47558e-05
3.24350 6.39836e-05
3.24450 6.32203e-05
3.24550 6.24655e-05
3.24650 6.17194e-05
3.24750 6.09817e-05
3.24850 6.02524e-05
3.24950 5.95314e-05
3.25050 5.88185e-05
3.25150 5.81138e-05
3.25250 5.74171e-05
3.25350 5.67284e-05
3.25450 5.60475e-05
3.25550 5.53744e-05
3.25650 5.47090e-05
3.25750 5.40511e-05
3.25850 5.34008e-05
3.25950 5.27580e-05
3.26050 5.21225e-05
3.26150 5.14942e-05
3.26250 5.08732e-05
3.26350 5.02593e-05
3.26450 4.96525e-05
3.26550 4.90526e-05
3.26650 4.84596e-05
3.26750 4.78735e-05
3.26850 4.72940e-05
3.26950 4.67213e-05
3.27050 4.61552e-05
3.27150 4.55955e-05
3.27250 4.50424e-05
3.27350 4.44956e-05
3.27450 4.39552e-05
3.27550 4.34210e-05
3.27650 4.28930e-05
3.27750 4.23711e-05
3.27850 4.18552e-05
3.27950 4.13453e-05
3.28050 4.08414e-05
3.28150 4.03433e-05
3.28250 3.98509e-05
3.28350 3.93643e-05
3.28450 3.88834e-05
3.28550 3.84080e-05
3.28650 3.79382e-05
3.28750 3.74739e-05
3.28850 3.70150e-05
3.28950 3.65614e-05
3.29050 3.61131e-05
3.29150 3.56701e-05
3.29250 3.52322e-05
3.29350 3.47995e-05
3.29450 3.43718e-05
3.29550 3.39492e-05
3.29650 3.35315e-05
3.29750 3.31186e-05
3.29850 3.27107e-05
3.29950 3.23075e-05
3.30050 3.19091e-05
3.30150 3.15153e-05
3.30250 3.11262e-05
3.30350 3.07417e-05
3.30450 3.03617e-05
3.30550 2.99862e-05
3.30650 2.96151e-05
3.30750 2.92483e-05
3.30850 2.88860e-05
3.30950 2.85279e-05
3.31050 2.81740e-05
3.31150 2.78243e-05
3.31250 2.74788e-05
3.31350 2.71373e-05
3.31450 2.67999e-05
3.31550 2.64665e-05
3.31650 2.61371e-05
3.31750 2.58116e-05
3.31850 2.54899e-05
3.31950 2.51721e-05
3.32050 2.48581e-05
3.32150 2.45478e-05
3.32250 2.42412e-05
3.32350 2.39382e-05
3.32450 2.36389e-05
3.32550 2.33431e-05
3.32650 2.30509e-05
3.32750 2.27621e-05
3.32850 2.24769e-05
3.32950 2.21950e-05
3.33050 2.19165e-05
3.33150 2.16413e-05
3.33250 2.13695e-05
3.33350 2.11009e-05
3.33450 2.08355e-05
3.33550 2.05734e-05
3.33650 2.03143e-05
3.33750 2.00584e-05
3.33850 1.98056e-05
3.33950 1.95558e-05
3.34050 1.93090e-05
3.34150 1.90652e-05
3.34250 1.88244e-05
3.34350 1.85864e-05
3.34450 1.83513e-05
3.34550 1.81191e-05
3.34650 1.78897e-05
3.34750 1.76630e-05
3.34850 1.74391e-05
3.34950 1.72179e-05
3.35050 1.69994e-05
3.35150 1.67836e-05
3.35250 1.65703e-05
3.35350 1.63597e-05
3.35450 1.61516e-05
3.35550 1.59460e-05
3.35650 1.57430e-05
3.35750 1.55424e-05
3.35850 1.53443e-05
3.35950 1.51485e-05
3.36050 1.49552e-05
3.36150 1.47642e-05
3.36250 1.45756e-05
3.36350 1.43893e-05
3.36450 1.42052e-05
3.36550 1.40234e-05
3.36650 1.38438e-05
3.36750 1.36665e-05
3.36850 1.34913e-05
3.36950 1.33182e-05
3.37050 1.31473e-05
3.37150 1.29785e-05
3.37250 1.28117e-05
3.37350 1.26470e-05
3.37450 1.24843e-05
3.37550 1.23237e-05
3.37650 1.21650e-05
3.37750 1.20083e-05
3.37850 1.18534e-05
3.37950 1.17006e-05
3.38050 1.15496e-05
3.38150 1.14004e-05
3.38250 1.12531e-05
3.38350 1.11077e-05
3.38450 1.09640e-05
3.38550 1.08221e-05
3.38650 1.06820e-05
3.38750 1.05436e-05
3.38850 1.04069e-05
3.38950 1.02719e-05
3.39050 1.01386e-05
3.39150 1.00070e-05
3.39250 9.87699e-06
3.39350 9.74860e-06
3.39450 9.62181e-06
3.39550 9.49661e-06
3.39650 9.37296e-06
3.39750 9.25086e-06
3.39850 9.13028e-06
3.39950 9.01121e-06
3.40050 8.89362e-06
3.40150 8.77751e-06
3.40250 8.66285e-06
3.40350 8.54963e-06
3.40450 8.43782e-06
3.40550 8.32742e-06
3.40650 8.21840e-06
3.40750 8.11075e-06
3.40850 8.00445e-06
3.40950 7.89949e-06
3.41050 7.79585e-06
3.41150 7.69351e-06
3.41250 7.59246e-06
3.41350 7.49268e-06
3.41450 7.39416e-06
3.41550 7.29688e-06
3.41650 7.20084e-06
3.41750 7.10600e-06
3.41850 7.01236e-06
3.41950 6.91991e-06
3.42050 6.82862e-06
3.42150 6.73849e-06
3.42250 6.64950e-06
3.42350 6.56164e-06
3.42450 6.47490e-06
3.42550 6.38925e-06
3.42650 6.30469e-06
3.42750 6.22121e-06
3.42850 6.13878e-06
3.42950 6.05741e-06
3.43050 5.97707e-06
3.43150 5.89775e-06
3.43250 5.81944e-06
3.43350 5.74213e-06
3.43450 5.66581e-06
3.43550 5.59046e-06
3.43650 5.51608e-06
3.43750 5.44264e-06
3.43850 5.37014e-06
3.43950 5.29857e-06
3.44050 5.22792e-06
3.44150 5.15817e-06
3.44250 5.08931e-06
3.44350 5.02134e-06
3.44450 4.95424e-06
3.44550 4.88800e-06
3.44650 4.82261e-06
3.44750 4.75806e-06
3.44850 4.69434e-06
3.44950 4.63144e-06
3.45050 4.56935e-06
3.45150 4.50806e-06
3.45250 4.44756e-06
3.45350 4.38784e-06
3.45450 4.32889e-06
3.45550 4.27071e-06
3.45650 4.21327e-06
3.45750 4.15657e-06
3.45850 4.10061e-06
3.45950 4.04538e-06
3.46050 3.99086e-06
3.46150 3.93704e-06
3.46250 3.88392e-06
3.46350 3.83149e-06
3.46450 3.77974e-06
3.46550 3.72867e-06
3.46650 3.67825e-06
3.46750 3.62850e-06
3.46850 3.57939e-06
3.46950 3.53092e-06
3.47050 3.48308e-06
3.47150 3.43586e-06
3.47250 3.38926e-06
3.47350 3.34326e-06
3.47450 3.29787e-06
3.47550 3.25307e-06
3.47650 3.20885e-06
3.47750 3.16522e-06
3.47850 3.12215e-06
3.47950 3.07965e-06
3.48050 3.03770e-06
3.48150 2.99631e-06
3.48250 2.95545e-06
3.48350 2.91513e-06
3.48450 2.87535e-06
3.48550 2.83608e-06
3.48650 2.79733e-06
3.48750 2.75909e-06
3.48850 2.72135e-06
3.48950 2.68411e-06
3.49050 2.64736e-06
3.49150 2.61110e-06
3.49250 2.57531e-06
3.49350 2.53999e-06
3.49450 2.50514e-06
3.49550 2.47075e-06
3.49650 2.43682e-06
3.49750 2.40333e-06
3.49850 2.37029e-06
3.49950 2.33768e-06
3.50050 2.30551e-06
3.50150 2.27376e-06
3.50250 2.24244e-06
3.50350 2.21152e-06
3.50450 2.18102e-06
3.50550 2.15093e-06
3.50650 2.12123e-06
3.50750 2.09193e-06
3.50850 2.06302e-06
3.50950 2.03449e-06
3.51050 2.00635e-06
3.51150 1.97858e-06
3.51250 1.95118e-06
3.51350 1.92414e-06
3.51450 1.89747e-06
3.51550 1.87115e-06
3.51650 1.84518e-06
3.51750 1.81956e-06
3.51850 1.79428e-06
3.51950 1.76935e-06
3.52050 1.74474e-06
3.52150 1.72047e-06
3.52250 1.69652e-06
3.52350 1.67289e-06
3.52450 1.64958e-06
3.52550 1.62658e-06
3.52650 1.60389e-06
3.52750 1.58151e-06
3.52850 1.55943e-06
3.52950 1.53764e-06
3.53050 1.51615e-06
3.53150 1.49495e-06
3.53250 1.47403e-06
3.53350 1.45340e-06
3.53450 1.43304e-06
3.53550 1.41296e-06
3.53650 1.39315e-06
3.53750 1.37361e-06
3.53850 1.35433e-06
3.53950 1.33531e-06
3.54050 1.31655e-06
3.54150 1.29805e-06
3.54250 1.27979e-06
3.54350 1.26179e-06
3.54450 1.24402e-06
3.54550 1.22650e-06
3.54650 1.20922e-06
3.54750 1.19217e-06
3.54850 1.17536e-06
3.54950 1.15877e-06
3.55050 1.14241e-06
3.55150 1.12627e-06
3.55250 1.11035e-06
3.55350 1.09465e-06
3.55450 1.07916e-06
3.55550 1.06388e-06
3.55650 1.04882e-06
3.55750 1.03395e-06
3.55850 1.01930e-06
3.55950 1.00484e-06
3.56050 9.90579e-07
3.56150 9.76514e-07
3.56250 9.62642e-07
3.56350 9.48961e-07
3.56450 9.35467e-07
3.56550 9.22158e-07
3.56650 9.09032e-07
3.56750 8.96086e-07
3.56850 8.83319e-07
3.56950 8.70726e-07
3.57050 8.58308e-07
3.57150 8.46060e-07
3.57250 8.33981e-07
3.57350 8.22069e-07
3.57450 8.10320e-07
3.57550 7.98734e-07
3.57650 7.87308e-07
3.57750 7.76040e-07
3.57850 7.64927e-07
3.57950 7.53968e-07
3.58050 7.43161e-07
3.58150 7.32504e-07
3.58250 7.21994e-07
3.58350 7.11629e-07
3.58450 7.01409e-07
3.58550 6.91330e-07
3.58650 6.81391e-07
3.58750 6.71590e-07
3.58850 6.61925e-07
3.58950 6.52395e-07
3.59050 6.42997e-07
3.59150 6.33730e-07
3.59250 6.24592e-07
3.59350 6.15582e-07
3.59450 6.06697e-07
3.59550 5.97936e-07
3.59650 5.89297e-07
3.59750 5.80778e-07
3.59850 5.72379e-07
3.59950 5.64097e-07
3.60050 5.55931e-07
3.60150 5.47879e-07
3.60250 5.39940e-07
3.60350 5.32113e-07
3.60450 5.24394e-07
3.60550 5.16784e-07
3.60650 5.09281e-07
3.60750 5.01883e-07
3.60850 4.94589e-07
3.60950 4.87398e-07
3.61050 4.80307e-07
3.61150 4.73317e-07
3.61250 4.66424e-07
3.61350 4.59629e-07
3.61450 4.52929e-07
3.61550 4.46324e-07
3.61650 4.39812e-07
3.61750 4.33392e-07
3.61850 4.27063e-07
3.61950 4.20823e-07
3.62050 4.14671e-07
3.62150 4.08606e-07
3.62250 4.02627e-07
3.62350 3.96732e-07
3.62450 3.90921e-07
3.62550 3.85192e-07
3.62650 3.79545e-07
3.62750 3.73978e-07
3.62850 3.68489e-07
3.62950 3.63079e-07
3.63050 3.57745e-07
3.63150 3.52487e-07
3.63250 3.47304e-07
3.63350 3.42195e-07
3.63450 3.37158e-07
3.63550 3.32193e-07
3.63650 3.27299e-07
3.63750 3.22475e-07
3.63850 3.17720e-07
3.63950 3.13032e-07
3.64050 3.08411e-07
3.64150 3.03856e-07
3.64250 2.99367e-07
3.64350 2.94941e-07
3.64450 2.90579e-07
3.64550 2.86280e-07
3.64650 2.82042e-07
3.64750 2.77864e-07
3.64850 2.73747e-07
3.64950 2.69689e-07
3.65050 2.65689e-07
3.65150 2.61746e-07
3.65250 2.57860e-07
3.65350 2.54030e-07
3.65450 2.50255e-07
3.65550 2.46534e-07
3.65650 2.42867e-07
3.65750 2.39252e-07
3.65850 2.35690e-07
3.65950 2.32179e-07
3.66050 2.28719e-07
3.66150 2.25308e-07
3.66250 2.21947e-07
3.66350 2.18635e-07
3.66450 2.15370e-07
3.66550 2.12153e-07
3.66650 2.08982e-07
3.66750 2.05857e-07
3.66850 2.02777e-07
3.66950 1.99742e-07
3.67050 1.96751e-07
3.67150 1.93803e-07
3.67250 1.90898e-07
3.67350 1.88036e-07
3.67450 1.85215e-07
3.67550 1.82434e-07
3.67650 1.79695e-07
3.67750 1.76995e-07
3.67850 1.74334e-07
3.67950 1.71713e-07
3.68050 1.69129e-07
3.68150 1.66583e-07
3.68250 1.64074e-07
3.68350 1.61602e-07
3.68450 1.59166e-07
3.68550 1.56766e-07
3.68650 1.54400e-07
3.68750 1.52070e-07
3.68850 1.49773e-07
3.68950 1.47510e-07
3.69050 1.45280e-07
3.69150 1.43083e-07
3.69250 1.40918e-07
3.69350 1.38785e-07
3.69450 1.36683e-07
3.69550 1.34612e-07
3.69650 1.32571e-07
3.69750 1.30560e-07
3.69850 1.28579e-07
3.69950 1.26627e-07
3.70050 1.24704e-07
3.70150 1.22809e-07
3.70250 1.20942e-07
3.70350 1.19103e-07
3.70450 1.17290e-07
3.70550 1.15505e-07
3.70650 1.13746e-07
3.70750 1.12012e-07
3.70850 1.10305e-07
3.70950 1.08622e-07
3.71050 1.06965e-07
3.71150 1.05332e-07
3.71250 1.03723e-07
3.71350 1.02138e-07
3.71450 1.00577e-07
3.71550 9.90384e-08
3.71650 9.75229e-08
3.71750 9.60300e-08
3.71850 9.45592e-08
3.71950 9.31102e-08
3.72050 9.16828e-08
3.72150 9.02766e-08
3.72250 8.88914e-08
3.72350 8.75268e-08
3.72450 8.61825e-08
3.72550 8.48582e-08
3.72650 8.35537e-08
3.72750 8.22686e-08
3.72850 8.10028e-08
3.72950 7.97558e-08
3.73050 7.85274e-08
3.73150 7.73174e-08
3.73250 7.61256e-08
3.73350 7.49515e-08
3.73450 7.37950e-08
3.73550 7.26559e-08
3.73650 7.15338e-08
3.73750 7.04285e-08
3.73850 6.93398e-08
3.73950 6.82674e-08
3.74050 6.72112e-08
3.74150 6.61708e-08
3.74250 6.51460e-08
3.74350 6.41367e-08
3.74450 6.31425e-08
3.74550 6.21633e-08
3.74650 6.11988e-08
3.74750 6.02489e-08
3.74850 5.93133e-08
3.74950 5.83917e-08
3.75050 5.74841e-08
3.75150 5.65902e-08
3.75250 5.57098e-08
3.75350 5.48427e-08
3.75450 5.39887e-08
3.75550 5.31476e-08
3.75650 5.23192e-08
3.75750 5.15034e-08
3.75850 5.07000e-08
3.75950 4.99087e-08
3.76050 4.91294e-08
3.76150 4.83619e-08
3.76250 4.76061e-08
3.76350 4.68617e-08
3.76450 4.61286e-08
3.76550 4.54067e-08
3.76650 4.46958e-08
3.76750 4.39957e-08
3.76850 4.33062e-08
3.76950 4.26272e-08
3.77050 4.19586e-08
3.77150 4.13002e-08
3.77250 4.06517e-08
3.77350 4.00132e-08
3.77450 3.93845e-08
3.77550 3.87653e-08
3.77650 3.81556e-08
3.77750 3.75552e-08
3.77850 3.69640e-08
3.77950 3.63818e-08
3.78050 3.58086e-08
3.78150 3.52441e-08
3.78250 3.46883e-08
3.78350 3.41410e-08
3.78450 3.36021e-08
3.78550 3.30714e-08
3.78650 3.25489e-08
3.78750 3.20345e-08
3.78850 3.15279e-08
3.78950 3.10291e-08
3.79050 3.05380e-08
3.79150 3.00544e-08
3.79250 2.95783e-08
3.79350 2.91095e-08
3.79450 2.86480e-08
3.79550 2.81935e-08
3.79650 2.77461e-08
3.79750 2.73056e-08
3.79850 2.68718e-08
3.79950 2.64448e-08
3.80050 2.60244e-08
3.80150 2.56104e-08
3.80250 2.52029e-08
3.80350 2.48017e-08
3.80450 2.44067e-08
3.80550 2.40178e-08
3.80650 2.36349e-08
3.80750 2.32580e-08
3.80850 2.28869e-08
3.80950 2.25215e-08
3.81050 2.21619e-08
3.81150 2.18078e-08
3.81250 2.14592e-08
3.81350 2.11161e-08
3.81450 2.07783e-08
3.81550 2.04457e-08
3.81650 2.01183e-08
3.81750 1.97961e-08
3.81850 1.94788e-08
3.81950 1.91665e-08
3.82050 1.88591e-08
3.82150 1.85564e-08
3.82250 1.82585e-08
3.82350 1.79652e-08
3.82450 1.76766e-08
3.82550 1.73924e-08
3.82650 1.71127e-08
3.82750 1.68373e-08
3.82850 1.65663e-08
3.82950 1.62995e-08
3.83050 1.60369e-08
3.83150 1.57784e-08
3.83250 1.55240e-08
3.83350 1.52735e-08
3.83450 1.50270e-08
3.83550 1.47844e-08
3.83650 1.45455e-08
3.83750 1.43105e-08
3.83850 1.40791e-08
3.83950 1.38514e-08
3.84050 1.36272e-08
3.84150 1.34066e-08
3.84250 1.31895e-08
3.84350 1.29757e-08
3.84450 1.27654e-08
3.84550 1.25584e-08
3.84650 1.23546e-08
3.84750 1.21541e-08
3.84850 1.19567e-08
3.84950 1.17624e-08
3.85050 1.15713e-08
3.85150 1.13831e-08
3.85250 1.11979e-08
3.85350 1.10157e-08
3.85450 1.08363e-08
3.85550 1.06598e-08
3.85650 1.04861e-08
3.85750 1.03152e-08
3.85850 1.01469e-08
3.85950 9.98135e-09
3.86050 9.81841e-09
3.86150 9.65807e-09
3.86250 9.50027e-09
3.86350 9.34498e-09
3.86450 9.19217e-09
3.86550 9.04179e-09
3.86650 8.89380e-09
3.86750 8.74818e-09
3.86850 8.60487e-09
3.86950 8.46386e-09
3.87050 8.32509e-09
3.87150 8.18854e-09
3.87250 8.05417e-09
3.87350 7.92195e-09
3.87450 7.79185e-09
3.87550 7.66382e-09
3.87650 7.53785e-09
3.87750 7.41389e-09
3.87850 7.29192e-09
3.87950 7.17190e-09
3.88050 7.05381e-09
3.88150 6.93761e-09
3.88250 6.82328e-09
3.88350 6.71078e-09
3.88450 6.60009e-09
3.88550 6.49118e-09
3.88650 6.38402e-09
3.88750 6.27858e-09
3.88850 6.17484e-09
3.88950 6.07277e-09
3.89050 5.97235e-09
3.89150 5.87354e-09
3.89250 5.77633e-09
3.89350 5.68068e-09
3.89450 5.58658e-09
3.89550 5.49400e-09
3.89650 5.40291e-09
3.89750 5.31329e-09
3.89850 5.22513e-09
3.89950 5.13839e-09
3.90050 5.05305e-09
3.90150 4.96909e-09
3.90250 4.88650e-09
3.90350 4.80524e-09
3.90450 4.72530e-09
3.90550 4.64666e-09
3.90650 4.56929e-09
3.90750 4.49318e-09
3.90850 4.41830e-09
3.90950 4.34464e-09
3.91050 4.27218e-09
3.91150 4.20089e-09
3.91250 4.13077e-09
3.91350 4.06178e-09
3.91450 3.99392e-09
3.91550 3.92717e-09
3.91650 3.86150e-09
3.91750 3.79691e-09
3.91850 3.73336e-09
3.91950 3.67086e-09
3.92050 3.60937e-09
3.92150 3.54889e-09
3.92250 3.48940e-09
3.92350 3.43088e-09
3.92450 3.37332e-09
3.92550 3.31670e-09
3.92650 3.26100e-09
3.92750 3.20622e-09
3.92850 3.15234e-09
3.92950 3.09934e-09
3.93050 3.04720e-09
3.93150 2.99593e-09
3.93250 2.94549e-09
3.93350 2.89589e-09
3.93450 2.84709e-09
3.93550 2.79911e-09
3.93650 2.75190e-09
3.93750 2.70548e-09
3.93850 2.65982e-09
3.93950 2.61491e-09
3.94050 2.57074e-09
3.94150 2.52730e-09
3.94250 2.48458e-09
3.94350 2.44256e-09
3.94450 2.40123e-09
3.94550 2.36059e-09
3.94650 2.32061e-09
3.94750 2.28130e-09
3.94850 2.24264e-09
3.94950 2.20461e-09
3.95050 2.16722e-09
3.95150 2.13044e-09
3.95250 2.09428e-09
3.95350 2.05871e-09
3.95450 2.02373e-09
3.95550 1.98933e-09
3.95650 1.95550e-09
3.95750 1.92224e-09
3.95850 1.88952e-09
3.95950 1.85735e-09
3.96050 1.82572e-09
3.96150 1.79461e-09
3.96250 1.76402e-09
3.96350 1.73393e-09
3.96450 1.70435e-09
3.96550 1.67526e-09
3.96650 1.64665e-09
3.96750 1.61853e-09
3.96850 1.59087e-09
3.96950 1.56367e-09
3.97050 1.53692e-09
3.97150 1.51063e-09
3.97250 1.48477e-09
3.97350 1.45934e-09
3.97450 1.43434e-09
3.97550 1.40976e-09
3.97650 1.38559e-09
3.97750 1.36182e-09
3.97850 1.33845e-09
3.97950 1.31547e-09
3.98050 1.29288e-09
3.98150 1.27067e-09
3.98250 1.24883e-09
3.98350 1.22735e-09
3.98450 1.20624e-09
3.98550 1.18548e-09
3.98650 1.16507e-09
3.98750 1.14500e-09
3.98850 1.12527e-09
3.98950 1.10587e-09
3.99050 1.08680e-09
3.99150 1.06805e-09
3.99250 1.04962e-09
3.99350 1.03150e-09
3.99450 1.01368e-09
3.99550 9.96162e-10
3.99650 9.78941e-10
3.99750 9.62011e-10
3.99850 9.45366e-10
3.99950 9.29003e-10
4.00050 9.12917e-10


==> data/dndz/red/params_alpha0.00.txt <==
mu 1.57094 0.01938 0.01831
sigma 2.70898 0.11647 0.12471
C 0.10210 0.00370 0.00381


==> data/dndz/red/params_alpha1.00.txt <==
mu 1.51567 0.02202 0.02160
sigma 2.68550 0.11941 0.12304
C 0.10053 0.00394 0.00386


==> data/dndz/red/params_alpha2.00.txt <==
mu 1.46029 0.02765 0.02470
sigma 2.65982 0.12027 0.11818
C 0.10117 0.00415 0.00403


==> data/planck18+bao_cosmo.txt <==
FlatLambdaCDM(H0=67.70000,Om0=0.30912,Ob0=0.04898,Tcmb0=2.7255,Neff=3.046)
